Exposure-Aware Informative Path Planning Using Deep Reinforcement Learning

This paper addresses the finite-budget exposure-aware informative path planning (IPP) problem for a fleet of mobile sensing agents. The agents map an unknown scalar field while limiting exposure to high field intensity. Existing IPP methods optimize informativeness under motion or resource constraints, but do not address field exposure constraints. We formulate exposure-aware IPP (EA-IPP) as a scalarized bi-objective belief-state Markov decision process that trades the normalized Gaussian-process (GP) information gain against a normalized measurement-derived fleet exposure index. A parameter-shared proximal policy optimization (PPO) framework with decentralized actors and a centralized fleet critic is trained offline and evaluated on unseen fields. Across the radar, plume, and wildfire field families, the EA-IPP agent achieves the lowest GP reconstruction RMSE among the evaluated baselines while retaining D-optimal information within $10\%$ of the non-learning information baseline. The minimum field exposure is approximately $34.6\%$, $20.1\%$, and $27\%$ below the non-exposure-aware baseline for radar, plume, and wildfire, respectively.

==> data11/CACHE_STATUS.txt <==
Publication data root: data11
Publication figure root: figure11
Cached learned policies: 20
Cached baselines: 15

Cached PPO policies:
  seed=0 | chemical_plume:doptimal | lambda=0
  seed=0 | chemical_plume:doptimal | lambda=0.25
  seed=0 | chemical_plume:doptimal | lambda=0.5
  seed=0 | chemical_plume:doptimal | lambda=0.75
  seed=0 | chemical_plume:doptimal | lambda=1
  seed=0 | radar:aoptimal | lambda=0
  seed=0 | radar:aoptimal | lambda=0.25
  seed=0 | radar:aoptimal | lambda=0.5
  seed=0 | radar:aoptimal | lambda=0.75
  seed=0 | radar:aoptimal | lambda=1
  seed=0 | radar:doptimal | lambda=0
  seed=0 | radar:doptimal | lambda=0.25
  seed=0 | radar:doptimal | lambda=0.5
  seed=0 | radar:doptimal | lambda=0.75
  seed=0 | radar:doptimal | lambda=1
  seed=0 | wildfires:doptimal | lambda=0
  seed=0 | wildfires:doptimal | lambda=0.25
  seed=0 | wildfires:doptimal | lambda=0.5
  seed=0 | wildfires:doptimal | lambda=0.75
  seed=0 | wildfires:doptimal | lambda=1


==> data11/README.txt <==
RLGP publication cache V11

Upload data directory unchanged as: data11/
Upload figure directory unchanged as: figure11/

Incremental behavior:
- selected PPO policy folders are replaced;
- unselected cached PPO results are preserved;
- the five fixed baselines are lambda-independent and may be reused;
- aggregate tables/training exports/paths.tex are rebuilt from the full cache.

For a new evaluation protocol (different EVAL_RUNS or EVAL_SEED), use --RESET_DATA.


==> data11/last_discovery_audit.csv <==
runFolder,config,algorithm,trainingSeed,field,criterion,lambda,policy,status,reason
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.25_noiseStd1.01_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.25_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,chemical-plume,doptimal,0.25,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.25_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.5_noiseStd1.01_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.5_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,chemical-plume,doptimal,0.5,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.5_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.75_noiseStd1.01_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.75_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,chemical-plume,doptimal,0.75,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.75_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0_noiseStd1.01_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,chemical-plume,doptimal,0.0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda1_noiseStd1.01_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda1_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,chemical-plume,doptimal,1.0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda1_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.25_noiseStd1_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.25_noiseStd1_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,radar,aoptimal,0.25,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.25_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.5_noiseStd1_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.5_noiseStd1_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,radar,aoptimal,0.5,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.5_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.75_noiseStd1_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.75_noiseStd1_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,radar,aoptimal,0.75,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.75_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0_noiseStd1_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0_noiseStd1_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,radar,aoptimal,0.0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda1_noiseStd1_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda1_noiseStd1_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,radar,aoptimal,1.0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda1_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.25_noiseStd1_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.25_noiseStd1_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,radar,doptimal,0.25,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.25_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.5_noiseStd1_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.5_noiseStd1_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,radar,doptimal,0.5,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.5_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.75_noiseStd1_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.75_noiseStd1_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,radar,doptimal,0.75,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.75_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0_noiseStd1_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0_noiseStd1_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,radar,doptimal,0.0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda1_noiseStd1_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda1_noiseStd1_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,radar,doptimal,1.0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda1_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.25_noiseStd1.01_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.25_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,wildfires,doptimal,0.25,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.25_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.5_noiseStd1.01_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.5_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,wildfires,doptimal,0.5,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.5_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.75_noiseStd1.01_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.75_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,wildfires,doptimal,0.75,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.75_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0_noiseStd1.01_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,wildfires,doptimal,0.0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected
/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda1_noiseStd1.01_H50_seed0_3_vehicles,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda1_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json,ippo shared actor + centralized critic,0,wildfires,doptimal,1.0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda1_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,INCLUDED,selected


==> data11/manifest.csv <==
trainingSeed,field,criterion,lambda,N,H,policy,config
0,chemical-plume,doptimal,0.0,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json
0,chemical-plume,doptimal,0.25,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.25_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.25_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json
0,chemical-plume,doptimal,0.5,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.5_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.5_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json
0,chemical-plume,doptimal,0.75,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.75_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.75_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json
0,chemical-plume,doptimal,1.0,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda1_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda1_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json
0,radar,aoptimal,0.0,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0_noiseStd1_H50_seed0_3_vehicles/experiment_config.json
0,radar,aoptimal,0.25,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.25_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.25_noiseStd1_H50_seed0_3_vehicles/experiment_config.json
0,radar,aoptimal,0.5,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.5_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.5_noiseStd1_H50_seed0_3_vehicles/experiment_config.json
0,radar,aoptimal,0.75,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.75_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.75_noiseStd1_H50_seed0_3_vehicles/experiment_config.json
0,radar,aoptimal,1.0,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda1_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda1_noiseStd1_H50_seed0_3_vehicles/experiment_config.json
0,radar,doptimal,0.0,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0_noiseStd1_H50_seed0_3_vehicles/experiment_config.json
0,radar,doptimal,0.25,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.25_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.25_noiseStd1_H50_seed0_3_vehicles/experiment_config.json
0,radar,doptimal,0.5,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.5_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.5_noiseStd1_H50_seed0_3_vehicles/experiment_config.json
0,radar,doptimal,0.75,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.75_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.75_noiseStd1_H50_seed0_3_vehicles/experiment_config.json
0,radar,doptimal,1.0,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda1_noiseStd1_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda1_noiseStd1_H50_seed0_3_vehicles/experiment_config.json
0,wildfires,doptimal,0.0,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json
0,wildfires,doptimal,0.25,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.25_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.25_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json
0,wildfires,doptimal,0.5,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.5_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.5_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json
0,wildfires,doptimal,0.75,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.75_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.75_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json
0,wildfires,doptimal,1.0,3,50,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda1_noiseStd1.01_H50_seed0_3_vehicles/FinalPolicy.pth,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda1_noiseStd1.01_H50_seed0_3_vehicles/experiment_config.json


==> data11/tables/final/chemical_plume_d_lambda0.25.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.37482586895268083,0.3720954139642966,0.3776018475746978,0.604934447452918,0.6022106616828304,0.6076716255578531,0.14871952759172205,0.14654263579963533,0.15094751219584718,0.5357628680310013,0.5224184557218663,0.5492748751719654,10.834049136705453,10.68186601169642,10.984087068301568,3.482076785936968,3.4622169990079663,3.500970849540956,0.8909549861495845,0.8880065443213296,0.8937016620498615
LawnMower,0.3128080999789154,0.3121485010733042,0.3134745615589045,0.4453728660003961,0.4447749011993771,0.44596985981993936,0.16644831726902157,0.16370627086363498,0.16932226860668526,0.6035868022439793,0.5892097854309798,0.617307644559882,10.249508246978747,10.126914790032343,10.375078399544934,3.5419460491800923,3.5272650427585286,3.556955585953475,0.9051668975069254,0.9027285145429363,0.9075486495844877
MaxVar,0.3734486307927226,0.3706044310413484,0.3761874166247638,0.602689592908471,0.5998580301257975,0.6055788511128514,0.14813606710947477,0.1460643264348025,0.15032027898989522,0.5300435283562147,0.516821464131954,0.5431760740114404,10.886490411550575,10.740873632802083,11.038370080190267,3.483861144741172,3.463725874809942,3.5031838044858516,0.8904916897506926,0.8876350415512465,0.8934302112188365
MinExposure,0.13053973197775628,0.12695956656123247,0.13428597816474422,0.17959627320479138,0.1750545388561843,0.18413607793183853,0.0948622815543611,0.09283821857915618,0.09691147098911479,0.2705800310611028,0.261011792296962,0.2805787375262135,13.121310921983698,13.000479890549594,13.245271855217709,3.987032444870728,3.9689949145411028,4.005159858881191,0.866957756232687,0.8638980609418283,0.8700070290858726
PPO,0.36724672767541094,0.35826720173453536,0.37588935762516784,0.49223126819182483,0.48252893197824104,0.5016984281287814,0.15209538444665227,0.14932020265073262,0.15501100931928036,0.5625963904318769,0.5470465889189267,0.5775043106977188,9.911819417750426,9.745517585534616,10.078897783544242,3.4645133883507575,3.4389394452412327,3.490458391906437,0.9048033240997231,0.9020158067867036,0.9075306440443214
Random,0.1567631179622274,0.15501867424786753,0.15849705483880366,0.25318625363061986,0.25122579276940565,0.2551437746322796,0.16584091605417747,0.1617045961567265,0.1698690762065868,0.4633238885653109,0.4467032481156737,0.4801644003895782,12.515358649723257,12.385584244991195,12.649095950443712,4.030853201145109,4.002444674667391,4.058745791859974,0.8724792243767313,0.8695255367036012,0.8753581024930747


==> data11/tables/final/chemical_plume_d_lambda0.5.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.37482586895268083,0.37195871777923895,0.3777245295137128,0.604934447452918,0.6021034995987138,0.6076633054480243,0.14871952759172205,0.14657691475072004,0.15081995675505092,0.5357628680310013,0.5228482331663705,0.5487246359304866,10.834049136705453,10.684271868591876,10.981956485507393,3.482076785936968,3.462899681264885,3.501944759557078,0.8909549861495845,0.8881209487534626,0.8938539127423822
LawnMower,0.3128080999789154,0.3121441131509303,0.3134574028099861,0.4453728660003961,0.4448079739106408,0.44594139676524125,0.16644831726902157,0.1637354135768613,0.16922067455265133,0.6035868022439793,0.5895783098932051,0.6174709784304601,10.249508246978747,10.126764581052303,10.371910396285442,3.5419460491800923,3.5279590870622255,3.5566898087566035,0.9051668975069254,0.9027594702216065,0.9075389889196676
MaxVar,0.3734486307927226,0.37062716320139116,0.37637463350024397,0.602689592908471,0.5997802451070305,0.6055303916973187,0.14813606710947477,0.14603387899510212,0.15030290389932668,0.5300435283562147,0.5171731805678745,0.5436067872191982,10.886490411550575,10.736886658684808,11.040372325720469,3.483861144741172,3.463180031842719,3.5043442394213997,0.8904916897506926,0.8876114958448754,0.8933519217451523
MinExposure,0.13053973197775628,0.126903874150469,0.13435468782217458,0.17959627320479138,0.17488280535458173,0.18404684813755592,0.0948622815543611,0.09280820931662268,0.09683621030982781,0.2705800310611028,0.26103349539049703,0.28064082244916777,13.121310921983698,12.995015447372582,13.246065999437885,3.987032444870728,3.969342548398478,4.005401663949041,0.866957756232687,0.8638822541551245,0.869932132963989
PPO,0.41602259431365574,0.4120720485504668,0.4197955311054012,0.5592474788890197,0.5554812341852914,0.56278602268073,0.15452366966496997,0.15220056106349866,0.15680985701785813,0.6116804895802298,0.5989561672010209,0.6241258567798889,9.59695993986942,9.446551233496777,9.750237762393091,3.367381394293512,3.347947338303138,3.3874466358961044,0.9106925207756232,0.9079492728531856,0.9134523199445983
Random,0.1567631179622274,0.15502116049000148,0.15859488657200213,0.25318625363061986,0.251314717645422,0.25515688562529215,0.16584091605417747,0.1615413376536395,0.16987678064593895,0.4633238885653109,0.44622700996295184,0.47963536682989744,12.515358649723257,12.388612695760248,12.651484371917034,4.030853201145109,4.002797381335168,4.0589060613773,0.8724792243767313,0.8693745844875347,0.8754094529085873


==> data11/tables/final/chemical_plume_d_lambda0.75.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.37482586895268083,0.37208533583120756,0.37762816161715795,0.604934447452918,0.6022028478176943,0.6076389474440287,0.14871952759172205,0.14660317303073253,0.15089954237540623,0.5357628680310013,0.5224362443398639,0.5489431264879295,10.834049136705453,10.68725889044068,10.9820995274602,3.482076785936968,3.4621845526203443,3.5009687936506415,0.8909549861495845,0.8880476281163436,0.8937394736842105
LawnMower,0.3128080999789154,0.3121341704810075,0.313478034926696,0.4453728660003961,0.4448047008499442,0.44592696236277435,0.16644831726902157,0.16361268798504458,0.16922513973381573,0.6035868022439793,0.5890227569079391,0.6171127362143646,10.249508246978747,10.12592964152794,10.372919982573038,3.5419460491800923,3.5276549377271764,3.556689045312211,0.9051668975069254,0.9028092797783933,0.9076153739612187
MaxVar,0.3734486307927226,0.3706377120889193,0.3762697461439352,0.602689592908471,0.5997492364758709,0.6054980680818388,0.14813606710947477,0.14597558164989236,0.15028932588264746,0.5300435283562147,0.5174994093918296,0.5427105130043554,10.886490411550575,10.735726779890605,11.028230589107192,3.483861144741172,3.46453303714295,3.5038607370822548,0.8904916897506926,0.8875502943213297,0.893340997229917
MinExposure,0.13053973197775628,0.12671352030349742,0.13414060886125687,0.17959627320479138,0.1751523363705478,0.18427829917040936,0.0948622815543611,0.09283469312612956,0.09687965623795217,0.2705800310611028,0.26081984348524784,0.2808109521775201,13.121310921983698,12.996558665089442,13.24408076798716,3.987032444870728,3.968708659431827,4.00532416043346,0.866957756232687,0.8639472818559556,0.8698541031855956
PPO,0.272938311651404,0.2682464060779887,0.27778890177957377,0.42482093592652065,0.4192758634759118,0.42999920242852585,0.1283483870502305,0.12563103788094016,0.13114934364472922,0.4669491650138652,0.45230069097600134,0.4820502923064986,11.847477567060604,11.68496041201055,12.003345740833822,3.6939358051386506,3.672153511949349,3.7156128702774103,0.8801973684210527,0.8770553497229917,0.8832599030470913
Random,0.1567631179622274,0.15500316257587748,0.15844809283331746,0.25318625363061986,0.2512146266901689,0.2551429485290073,0.16584091605417747,0.16162362206689815,0.17002220124285933,0.4633238885653109,0.44619778161108303,0.48029506263052457,12.515358649723257,12.381718135838575,12.64928984257366,4.030853201145109,4.003636445477828,4.059731691415511,0.8724792243767313,0.8695087084487534,0.8755381752077562


==> data11/tables/final/chemical_plume_d_lambda0.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.37482586895268083,0.37203861668139165,0.377524211318966,0.604934447452918,0.6022485990283488,0.6075721913174063,0.14871952759172205,0.14659706163278222,0.15099571579880158,0.5357628680310013,0.5219992482442114,0.5488052222637996,10.834049136705453,10.690610931847596,10.98366925137657,3.482076785936968,3.462362232264488,3.5018806166498266,0.8909549861495845,0.8880828081717451,0.8938415685595567
LawnMower,0.3128080999789154,0.31211371701612867,0.31345408377690115,0.4453728660003961,0.44479205118438336,0.4459420314704501,0.16644831726902157,0.1635927142905176,0.16917914624157795,0.6035868022439793,0.5892095698574366,0.6177983089585931,10.249508246978747,10.123049470337628,10.374085328782106,3.5419460491800923,3.527601544363856,3.556348740884337,0.9051668975069254,0.9027767659279777,0.9076828254847645
MaxVar,0.3734486307927226,0.3706872403498545,0.37630601029944377,0.602689592908471,0.5997749976888835,0.6056399733741182,0.14813606710947477,0.14602251956527873,0.15021768712310984,0.5300435283562147,0.5173607378036279,0.5430282423895283,10.886490411550575,10.736808317614388,11.034681371532459,3.483861144741172,3.4643729097988287,3.504041961325499,0.8904916897506926,0.8876634349030471,0.8932986149584489
MinExposure,0.13053973197775628,0.12698516883856711,0.13417190747622285,0.17959627320479138,0.1748684551786833,0.18432069072565987,0.0948622815543611,0.09279521217879112,0.09685478134548349,0.2705800310611028,0.260981592850613,0.2802443345294377,13.121310921983698,12.998875485028298,13.248316041109431,3.987032444870728,3.9691498188067316,4.005012127772182,0.866957756232687,0.8639231128808864,0.870029968836565
PPO,0.43498575380573845,0.4309865829029746,0.43878725820824993,0.5568478531692431,0.5528620668700525,0.5606401628359573,0.16501338355288178,0.16246251964125896,0.16738666555488788,0.6799194516388261,0.667618814763076,0.69157223881667,8.455762940042419,8.342078112168926,8.577419379277693,3.2902869642761923,3.274400702317641,3.306474069103399,0.9229501385041551,0.9208988746537397,0.9249467105263158
Random,0.1567631179622274,0.1550558518056895,0.158531451615891,0.25318625363061986,0.2513023729601799,0.2552354057714263,0.16584091605417747,0.16181166264939023,0.1700203241757814,0.4633238885653109,0.4474158121178964,0.48067297087421273,12.515358649723257,12.383333155579464,12.642963196265873,4.030853201145109,4.002340399585373,4.0589776527180135,0.8724792243767313,0.8693303150969529,0.8755230436288088


==> data11/tables/final/chemical_plume_d_lambda1.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.37482586895268083,0.37208851786037045,0.37756508343674666,0.604934447452918,0.6021682438009622,0.6076477492834257,0.14871952759172205,0.14664085748940034,0.15084546343010372,0.5357628680310013,0.5229033723070466,0.5491991507657323,10.834049136705453,10.684215487029851,10.984156021866728,3.482076785936968,3.4629371464308205,3.5009754692105584,0.8909549861495845,0.8880358898891967,0.8937702216066482
LawnMower,0.3128080999789154,0.3121444893917159,0.31347573510687404,0.4453728660003961,0.4448117552784798,0.44595081324992536,0.16644831726902157,0.16362881446524588,0.16919593103397101,0.6035868022439793,0.5890379790909274,0.6175709747943006,10.249508246978747,10.129427756031108,10.373873655663738,3.5419460491800923,3.5273328912089315,3.556682553284416,0.9051668975069254,0.9026834141274239,0.9075644563711911
MaxVar,0.3734486307927226,0.3706947908350395,0.37635599964135696,0.602689592908471,0.5998102419121607,0.605581405321161,0.14813606710947477,0.14603110749708856,0.1502189805725414,0.5300435283562147,0.5169518042203262,0.543413927159055,10.886490411550575,10.737492762299624,11.035421282401357,3.483861144741172,3.4637074380698745,3.5033539048764117,0.8904916897506926,0.8875003808864266,0.8933347818559557
MinExposure,0.13053973197775628,0.12677994710139995,0.13440182575909007,0.17959627320479138,0.1751679176504761,0.18416589868702835,0.0948622815543611,0.0928562333226637,0.09681686765071508,0.2705800310611028,0.26084201476371116,0.280706437836719,13.121310921983698,13.001344369419593,13.243703188434463,3.987032444870728,3.969056152892449,4.006037375946277,0.866957756232687,0.8638402700831026,0.8698927112188366
PPO,0.10283534180648331,0.10031038457314291,0.1054408396287111,0.19473815619486437,0.19100765648618473,0.19866212987541626,0.11919887318351984,0.11578310456483029,0.12267882392322499,0.3076180737424981,0.2952220491322427,0.3198460736646282,13.290810913927752,13.157863783894458,13.42513671636549,4.03842101164579,4.018571478066872,4.0590498170538964,0.8641454293628809,0.8608551592797785,0.8672231994459835
Random,0.1567631179622274,0.1550238132024479,0.1584966761357721,0.25318625363061986,0.25110295483136524,0.2551667264826835,0.16584091605417747,0.16167042599325704,0.17016332368962095,0.4633238885653109,0.44682058074276904,0.4807133968597278,12.515358649723257,12.385373111454832,12.648595149954652,4.030853201145109,4.003036159819568,4.058650616418285,0.8724792243767313,0.8694681267313019,0.875374030470914


==> data11/tables/final/radar_a_lambda0.25.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.5609754704376664,0.5561966664408232,0.565786141827988,0.3456373157651509,0.3437113598536887,0.3474865788675945,0.3153349863586466,0.31267999254876044,0.3178866581370448,0.7723387306933404,0.7666342560572939,0.7785624398372365,8.58594751564601,8.49300703749916,8.679730579906863,2.907101393161345,2.892785143129948,2.9212121046138297,0.9206793628808864,0.9192174342105264,0.9221212084487534
LawnMower,0.4475540486814964,0.44619715070735455,0.44889518896253544,0.24467612743705378,0.24404887212734833,0.24527182940332884,0.3405160732911228,0.33749273932907425,0.34334780918561014,0.7578983130574665,0.7506313671008782,0.765125576126758,10.427063438039912,10.363879771452952,10.487810554128004,3.207826881794458,3.196952646614073,3.2184756186277967,0.9203414127423822,0.9188877770083103,0.9217783933518006
MaxVar,0.5611630507221097,0.5567399901157094,0.5657720497016832,0.3458841898749821,0.3441034362513072,0.3476838444645557,0.3157593975578561,0.3131980496741437,0.31841059209465145,0.7730676674129413,0.7670922662980196,0.7790434868951577,8.582332004486341,8.483434135362486,8.678712909851738,2.9081764845619364,2.89432953793661,2.9224354339467533,0.9199404432132965,0.9184708968144045,0.9214300900277008
MinExposure,0.10835787389137112,0.10548322817804556,0.11119876103372552,0.061861882256792323,0.06079499680229356,0.06294274138426943,0.1799065618026392,0.17767423766645307,0.1821977835003937,0.47761220761879325,0.4696604555795328,0.48546487884352907,13.82748358060763,13.769617361569521,13.884562707530533,3.9016241874053277,3.894270057065698,3.9090989397478078,0.9274771468144045,0.9261314404432133,0.928748666897507
PPO,0.628112185743242,0.6245483489982074,0.6314044264210845,0.30651458711592405,0.30490879657373604,0.3080021920796325,0.34655798499043267,0.3440725994149338,0.3489917467327399,0.799974096923379,0.7944834170089099,0.8057740333988477,8.019175078117357,7.944169409877398,8.096151536957938,2.9181187419395385,2.903883588381204,2.9324965708045037,0.9096011080332411,0.9077180921052631,0.9113498788088643
Random,0.22545712252888434,0.2226410279188923,0.22834431098020985,0.12681529171162179,0.12569614021032863,0.12797184746554877,0.371749699438957,0.36656106332858546,0.3770085573593062,0.713090314216742,0.7030197203071055,0.7230837565251017,12.879449347862074,12.813107082922402,12.942765667235491,3.754610786892422,3.7374108794054384,3.771490632172957,0.9132825484764543,0.9114341585872576,0.9150411703601108


==> data11/tables/final/radar_a_lambda0.5.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.5609754704376664,0.5563287234855715,0.5657680746310301,0.3456373157651509,0.34385538717216235,0.3474368800660999,0.3153349863586466,0.31281219625621703,0.31787420923886905,0.7723387306933404,0.7662950047357359,0.7783422768445849,8.58594751564601,8.492126847278733,8.680221494399456,2.907101393161345,2.8925401053912054,2.9214736035144755,0.9206793628808864,0.919173805401662,0.9220956717451524
LawnMower,0.4475540486814964,0.44624598316493536,0.44887334838770326,0.24467612743705378,0.2440447048094473,0.24528762740453808,0.3405160732911228,0.33753226161089034,0.3434572947833613,0.7578983130574665,0.751208813152566,0.7651820726347185,10.427063438039912,10.367337743598826,10.487377560611655,3.207826881794458,3.1973462655717895,3.2189006319518305,0.9203414127423822,0.9188723684210526,0.9217555574792244
MaxVar,0.5611630507221097,0.556734678241675,0.5657778411115816,0.3458841898749821,0.3440466069764153,0.3476852359369035,0.3157593975578561,0.3132704757899797,0.3183492765599199,0.7730676674129413,0.7670500150784426,0.7792721109229558,8.582332004486341,8.486491424118737,8.676712419149398,2.9081764845619364,2.89388288351053,2.922817640492794,0.9199404432132965,0.9184479224376731,0.9214211218836564
MinExposure,0.10835787389137112,0.10559866254906662,0.11113063695525179,0.061861882256792323,0.06076615589565161,0.0629799750226491,0.1799065618026392,0.17767934441259342,0.18215864769356394,0.47761220761879325,0.4694849724469506,0.4857944439548113,13.82748358060763,13.768340651591108,13.885056014702318,3.9016241874053277,3.894330619425916,3.909156118529078,0.9274771468144045,0.9261529778393353,0.928787586565097
PPO,0.5890829595571456,0.5848373039639793,0.5932613314312596,0.29687963883974733,0.29506991826164164,0.2985882561371327,0.33048683514316757,0.3277955482121512,0.3331458838501103,0.7782575707798035,0.7723695598899663,0.7843958055737603,8.537910136068357,8.452139433034466,8.624008098694665,2.9598300329194345,2.945401264825932,2.974378541751657,0.9141932132963989,0.9124162049861496,0.9159993767313019
Random,0.22545712252888434,0.22272520815746266,0.2283590611221349,0.12681529171162179,0.12566833813860545,0.12795814586548002,0.371749699438957,0.3662821195459715,0.37698281882286194,0.713090314216742,0.7036836682547617,0.722627398599416,12.879449347862074,12.816772444355085,12.943761403081501,3.754610786892422,3.737723482145281,3.7719689642113674,0.9132825484764543,0.9114762984764543,0.9150457409972299


==> data11/tables/final/radar_a_lambda0.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.5609754704376664,0.5561269352201327,0.5656231467993285,0.3456373157651509,0.34376236312136377,0.3475245511615163,0.3153349863586466,0.3126994679885745,0.3179422545148512,0.7723387306933404,0.7662370619779272,0.7782935561395382,8.58594751564601,8.492985523521424,8.681445321749225,2.907101393161345,2.893201420432549,2.921800103288865,0.9206793628808864,0.9192188192520777,0.9220907375346261
LawnMower,0.4475540486814964,0.446148839699001,0.4488847713384425,0.24467612743705378,0.24404625690639487,0.24527770280097422,0.3405160732911228,0.33749801746481317,0.3434012141566774,0.7578983130574665,0.7508909464636079,0.7649570099470064,10.427063438039912,10.367841900771879,10.487662433932144,3.207826881794458,3.197241116487998,3.218037997409427,0.9203414127423822,0.9188240477839336,0.9217839508310249
MaxVar,0.5611630507221097,0.5566408057155601,0.5656732188374916,0.3458841898749821,0.3441471281010057,0.3476727940026918,0.3157593975578561,0.313170255941592,0.3182786055273553,0.7730676674129413,0.7671112087368925,0.7791075310954573,8.582332004486341,8.484925291186462,8.683119674030323,2.9081764845619364,2.8936608056342124,2.9225461312037226,0.9199404432132965,0.9184618594182826,0.921397558864266
MinExposure,0.10835787389137112,0.10559592819263418,0.11121213732679851,0.061861882256792323,0.06077290495842906,0.06294188067619115,0.1799065618026392,0.1776467643990415,0.18221701894812314,0.47761220761879325,0.4696880759784835,0.4855868850325203,13.82748358060763,13.770587005214082,13.888933402678669,3.9016241874053277,3.894210695417699,3.9089056543680742,0.9274771468144045,0.926135370498615,0.9286940789473684
PPO,0.6265554581200379,0.6228146435739494,0.6299343891251579,0.3042728940614534,0.3025868414780701,0.30593109441932087,0.35562981701371316,0.35292199239007993,0.35816958575534813,0.8035663974037003,0.7981829468973409,0.8091967513721051,7.994227309636542,7.915025885979623,8.076149292474392,2.929226107401597,2.9130297668340415,2.9457452347060658,0.9086350415512465,0.9066156336565097,0.910683552631579
Random,0.22545712252888434,0.22259025300362265,0.22831903162177683,0.12681529171162179,0.12564818913397516,0.1279827115076175,0.371749699438957,0.36630189636027194,0.37709710789158574,0.713090314216742,0.7032575764477575,0.723039969956766,12.879449347862074,12.814976709025935,12.944418534290337,3.754610786892422,3.737479251303319,3.7714011812056984,0.9132825484764543,0.9114715027700832,0.9150313711911358


==> data11/tables/final/radar_a_lambda1.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.5609754704376664,0.5562413864181899,0.565626018221647,0.3456373157651509,0.34382952160835417,0.34749242908206673,0.3153349863586466,0.31267868717264913,0.3179769267198749,0.7723387306933404,0.7664018504560807,0.7784088657990709,8.58594751564601,8.48830655554556,8.68080264827641,2.907101393161345,2.8922558155803015,2.9217886792472925,0.9206793628808864,0.9192222818559557,0.9221116170360111
LawnMower,0.4475540486814964,0.446227188102874,0.44890518694263865,0.24467612743705378,0.2440757467914526,0.24529989764150356,0.3405160732911228,0.3375544495813384,0.34341673869909994,0.7578983130574665,0.7508749310597047,0.7646680043818717,10.427063438039912,10.36524366369693,10.487856612613665,3.207826881794458,3.197480270053368,3.218633965152812,0.9203414127423822,0.9189244459833796,0.9218538954293629
MaxVar,0.5611630507221097,0.5567378369409185,0.5657679573241925,0.3458841898749821,0.34417510733097284,0.34766130692918745,0.3157593975578561,0.3132430038710923,0.31836804862389384,0.7730676674129413,0.7669546028564698,0.779335264645521,8.582332004486341,8.487295345029047,8.6780907809483,2.9081764845619364,2.893698753744349,2.923040205244519,0.9199404432132965,0.9184457929362883,0.9214273199445984
MinExposure,0.10835787389137112,0.10568171923175335,0.11109642845729173,0.061861882256792323,0.06075186561981309,0.0629387977820645,0.1799065618026392,0.17764100674771285,0.18220737170564488,0.47761220761879325,0.4694650137295993,0.48589978084570856,13.82748358060763,13.76679619829559,13.88685333843939,3.9016241874053277,3.8941126735084852,3.9088180767035388,0.9274771468144045,0.9261564577562327,0.9288324792243768
PPO,0.1388114004449421,0.13628941501610872,0.14143121437913414,0.10458575862277626,0.10317189545283081,0.10602881368060466,0.19771100893894436,0.19391840168556793,0.20180072774361676,0.5252174231880496,0.5160058022706066,0.534285545516877,13.422607461512364,13.36409949927509,13.47931263019698,3.7478531939006148,3.7393019983629885,3.7567086938096947,0.933606648199446,0.9325079986149585,0.9347153739612188
Random,0.22545712252888434,0.22258781546818077,0.2282886422329822,0.12681529171162179,0.12563629082817876,0.12794575486950052,0.371749699438957,0.36641554221987943,0.37721519513380924,0.713090314216742,0.7032449560848385,0.7227350457164753,12.879449347862074,12.815439668433843,12.944508508766164,3.754610786892422,3.7374993556274725,3.7716752408914265,0.9132825484764543,0.911439716066482,0.9150408760387811


==> data11/tables/final/radar_d_lambda0.25.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.5609754704376664,0.5563138712179265,0.5657123168088373,0.3456373157651509,0.3437835518973808,0.347470812551106,0.3153349863586466,0.31275633549811005,0.3179457667434128,0.7723387306933404,0.7664423827674254,0.7779452921053721,8.58594751564601,8.491932219700072,8.678042533226423,2.907101393161345,2.8924774886320495,2.921690921513313,0.9206793628808864,0.9193101800554018,0.9221170706371191
LawnMower,0.4475540486814964,0.4461837200781264,0.44887429416165564,0.24467612743705378,0.2440404074411144,0.2453061444922863,0.3405160732911228,0.3376490807900975,0.34346505501394115,0.7578983130574665,0.750826474915132,0.7648933246472599,10.427063438039912,10.366651488053446,10.485944026483248,3.207826881794458,3.197186584099254,3.218549036170377,0.9203414127423822,0.9189071849030471,0.9218201177285319
MaxVar,0.5611630507221097,0.5568408740570394,0.565615591454929,0.3458841898749821,0.34413719753398225,0.34757652428330676,0.3157593975578561,0.31316631502749187,0.3182569205076935,0.7730676674129413,0.7669950008498267,0.7788813268526126,8.582332004486341,8.487836322611779,8.677592822678049,2.9081764845619364,2.894189650790224,2.922288552955377,0.9199404432132965,0.9184050554016621,0.9214487880886427
MinExposure,0.10835787389137112,0.10559355573485468,0.11120466906048394,0.061861882256792323,0.060768420376121714,0.06295705521418546,0.1799065618026392,0.17762692518025483,0.18217576471778266,0.47761220761879325,0.4697114063158754,0.4857416360475883,13.82748358060763,13.767011066871225,13.887061636597599,3.9016241874053277,3.894472053962086,3.9088458949641502,0.9274771468144045,0.9261439577562326,0.9287084487534626
PPO,0.5597232260277973,0.5564582043185923,0.5627339635481502,0.29001150390724295,0.28860028633548535,0.291318577184508,0.3229575459048465,0.3201663146909252,0.3257388834913772,0.7790121968329571,0.7731377271755548,0.7846686333644656,8.995177268389558,8.92018189641442,9.069762401523718,2.996688077898948,2.982810221664014,3.010213968005463,0.9155602493074791,0.9138960872576177,0.9172379674515235
Random,0.22545712252888434,0.22262497917447177,0.22837324518034163,0.12681529171162179,0.12567879297847764,0.1279656848267051,0.371749699438957,0.3662865262013785,0.3769148705055983,0.713090314216742,0.7034589590532281,0.7225855088731279,12.879449347862074,12.814390142120581,12.942790736986131,3.754610786892422,3.737391046644081,3.7715646175385173,0.9132825484764543,0.911495031163435,0.9150624307479225


==> data11/tables/final/radar_d_lambda0.5.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.5609754704376664,0.556141526796478,0.5657684898378286,0.3456373157651509,0.3437895799210567,0.34745175832200886,0.3153349863586466,0.31277674856283505,0.3178627308561865,0.7723387306933404,0.7665213740115371,0.7784183493013717,8.58594751564601,8.489452652527506,8.681450161001187,2.907101393161345,2.89270876324782,2.921585863711416,0.9206793628808864,0.9192125000000001,0.9221103704986149
LawnMower,0.4475540486814964,0.4461445498561906,0.4488873528448964,0.24467612743705378,0.2440580500798696,0.24530654292076468,0.3405160732911228,0.33766645925439887,0.3436353047958127,0.7578983130574665,0.750852049280112,0.7647809167641253,10.427063438039912,10.365643611495729,10.489863309306882,3.207826881794458,3.1973126046969185,3.2184538047616136,0.9203414127423822,0.9189057825484764,0.9217646641274237
MaxVar,0.5611630507221097,0.5565614683350405,0.5655573391581384,0.3458841898749821,0.3440360500158243,0.34767903112280546,0.3157593975578561,0.3131433724607153,0.31832531161064825,0.7730676674129413,0.7670077487928639,0.7790292456105589,8.582332004486341,8.485088791295858,8.682525844007422,2.9081764845619364,2.8941365633679332,2.922449189457963,0.9199404432132965,0.9184062326869806,0.9213872403047091
MinExposure,0.10835787389137112,0.10556576464953973,0.11127947783441165,0.061861882256792323,0.06076254421113315,0.06295619182304847,0.1799065618026392,0.1776859937225967,0.18221744005444382,0.47761220761879325,0.4697833102063232,0.4856862962158585,13.82748358060763,13.768301049257243,13.886921676069521,3.9016241874053277,3.894265580399249,3.909052064674534,0.9274771468144045,0.926137811634349,0.9287424342105264
PPO,0.3823982868835203,0.3780026271127465,0.38671896607349204,0.21414291676024477,0.21222324087442826,0.2160730463863914,0.26479199075609244,0.26108959536515014,0.2682561472138645,0.7002402763191562,0.6915998508983738,0.7089993742738657,11.011666184239163,10.933901029549311,11.09147645245551,3.2983682537306707,3.285243092711007,3.3112303822629676,0.9266004155124654,0.9251107340720222,0.9280949272853185
Random,0.22545712252888434,0.22254697577789403,0.2283753734422101,0.12681529171162179,0.12566332853518028,0.1280061096782533,0.371749699438957,0.3665720115537945,0.37694944507614436,0.713090314216742,0.7034545299453454,0.7229997079846926,12.879449347862074,12.815823071250279,12.943081763663034,3.754610786892422,3.737008196946294,3.771688365830152,0.9132825484764543,0.9114424688365651,0.9150339854570637


==> data11/tables/final/radar_d_lambda0.75.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.5609754704376664,0.5563156052772836,0.5657496672733515,0.3456373157651509,0.3437684241018247,0.347492257345083,0.3153349863586466,0.3127050950384303,0.3179581858952047,0.7723387306933404,0.7663861196423646,0.7782752636505228,8.58594751564601,8.497224922041392,8.679318110261917,2.907101393161345,2.8925170960486373,2.9218435938359764,0.9206793628808864,0.919204293628809,0.9221302112188365
LawnMower,0.4475540486814964,0.4462001413402863,0.44890504435998074,0.24467612743705378,0.24405911321613954,0.24530751238794235,0.3405160732911228,0.3375757749931849,0.3433281879123097,0.7578983130574665,0.7508048999857747,0.7650452958677254,10.427063438039912,10.36789966897703,10.487758156644635,3.207826881794458,3.196826865553046,3.218925928978376,0.9203414127423822,0.9189008829639889,0.9217791378116343
MaxVar,0.5611630507221097,0.5566763147198946,0.5655499429628009,0.3458841898749821,0.34409653502892423,0.3476641976202877,0.3157593975578561,0.3131752491586089,0.3184181345317873,0.7730676674129413,0.7671014470212195,0.7789129931351618,8.582332004486341,8.483667979073585,8.676912689022515,2.9081764845619364,2.893413958259159,2.9227720387515244,0.9199404432132965,0.9184603878116343,0.9214217970914127
MinExposure,0.10835787389137112,0.10553280609507616,0.11112347951677747,0.061861882256792323,0.06076241634667232,0.06300314835702282,0.1799065618026392,0.1776233388756634,0.18218205545240815,0.47761220761879325,0.4697729272384539,0.4855582901371747,13.82748358060763,13.768612019794304,13.8840032344226,3.9016241874053277,3.894462372683295,3.90888634574105,0.9274771468144045,0.9261965720221608,0.9287771121883657
PPO,0.14538998205918002,0.1417425702847319,0.14894185220826012,0.11253538207812337,0.11096759362846101,0.11413893525985629,0.2077076641565388,0.2032561530551725,0.2120762192655824,0.5439556902503998,0.5345714252528013,0.5534341032910688,13.35446353173209,13.293511000276288,13.415753395475848,3.726909569143402,3.717624247340472,3.7363306028700087,0.9328247922437675,0.9316959660664821,0.9339245498614958
Random,0.22545712252888434,0.2225757366128306,0.22839496941115836,0.12681529171162179,0.1256741776657704,0.1279659414283882,0.371749699438957,0.36632225479336045,0.3769060824391272,0.713090314216742,0.7035105264745758,0.722803873524849,12.879449347862074,12.815564983165887,12.943406832820912,3.754610786892422,3.738113895624184,3.7714561878360393,0.9132825484764543,0.9114877250692521,0.9150042763157895


==> data11/tables/final/radar_d_lambda0.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.5609754704376664,0.556199507554438,0.5658000674986022,0.3456373157651509,0.34375111991775376,0.34744855370017674,0.3153349863586466,0.31265081227545893,0.3179434268491286,0.7723387306933404,0.7665371992447038,0.7784365345539104,8.58594751564601,8.49175728136675,8.681561136209954,2.907101393161345,2.8924340295895825,2.9215684745579553,0.9206793628808864,0.9191959487534626,0.9220837950138504
LawnMower,0.4475540486814964,0.4462245469983004,0.4488880175504144,0.24467612743705378,0.2440583923718571,0.24527393826406604,0.3405160732911228,0.3375975166830666,0.3433678648385152,0.7578983130574665,0.7509919373510082,0.7651127160527262,10.427063438039912,10.366402354929237,10.487618145526126,3.207826881794458,3.197235924618259,3.218619631520797,0.9203414127423822,0.9188655470914127,0.9218180574792243
MaxVar,0.5611630507221097,0.5565493483255416,0.5656685210463603,0.3458841898749821,0.34414072107555144,0.34769300232852457,0.3157593975578561,0.3130657918756053,0.3183464112215221,0.7730676674129413,0.7671216645420423,0.7790327438740718,8.582332004486341,8.487946954944412,8.67935549557624,2.9081764845619364,2.8936415812886334,2.9226408411479534,0.9199404432132965,0.9183751904432133,0.921446104570637
MinExposure,0.10835787389137112,0.10560641125012903,0.11113555809346128,0.061861882256792323,0.06079113852009087,0.06292621795482566,0.1799065618026392,0.17760095448698,0.18227747115742868,0.47761220761879325,0.4695680364847751,0.4855009709958001,13.82748358060763,13.766932684274112,13.887503971347245,3.9016241874053277,3.894300806550233,3.9091945006690993,0.9274771468144045,0.9261786703601108,0.9287832756232688
PPO,0.609550823483755,0.6078065920331919,0.6112865305436305,0.3210136282646884,0.3199979294647188,0.32197100121808775,0.34734577289549706,0.34521211753978653,0.34940913893806946,0.8138347512825399,0.8084499944992201,0.8190141849738305,8.374105067429692,8.300573479182264,8.446660989219591,2.9428234632656958,2.9299032493347505,2.9562999161863934,0.9085560941828256,0.9066625692520776,0.9103442520775622
Random,0.22545712252888434,0.2225408403103853,0.22834037320878878,0.12681529171162179,0.12564016251417606,0.12802564260401636,0.371749699438957,0.3665864542284655,0.3773102598782548,0.713090314216742,0.7033807885996994,0.7223796260803791,12.879449347862074,12.81678323935747,12.94561639032131,3.754610786892422,3.738025428003783,3.7717005189457398,0.9132825484764543,0.9115235110803325,0.9150436807479224


==> data11/tables/final/radar_d_lambda1.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.5609754704376664,0.5562111940524755,0.565525441376417,0.3456373157651509,0.34376615599192156,0.3473703334921751,0.3153349863586466,0.3126708340207674,0.3178802110100998,0.7723387306933404,0.7663239207344598,0.7782314214478472,8.58594751564601,8.490979768953679,8.679429786446379,2.907101393161345,2.8931430290862035,2.921750881266118,0.9206793628808864,0.9192270602493074,0.9220811634349031
LawnMower,0.4475540486814964,0.44618741281005525,0.4488643321572594,0.24467612743705378,0.2440647584311612,0.24526990924993913,0.3405160732911228,0.33745242910336054,0.34352228568411575,0.7578983130574665,0.7510052436987633,0.764923904542211,10.427063438039912,10.3673911016066,10.486512716179066,3.207826881794458,3.197152105143134,3.21863561029117,0.9203414127423822,0.918951506232687,0.921821450831025
MaxVar,0.5611630507221097,0.5566386549809408,0.5657283889578332,0.3458841898749821,0.34407419827175534,0.3476409470060427,0.3157593975578561,0.3131574350526725,0.3183288908725474,0.7730676674129413,0.7671294907995126,0.7790227400788831,8.582332004486341,8.484854253752637,8.678568988449586,2.9081764845619364,2.893246215850873,2.922605846878243,0.9199404432132965,0.9184140581717452,0.9214543975069251
MinExposure,0.10835787389137112,0.10557978722449814,0.1111936644340053,0.061861882256792323,0.06076502947083696,0.06294376595798065,0.1799065618026392,0.17760283492509585,0.1822154063698453,0.47761220761879325,0.4695144219584351,0.48570660069357147,13.82748358060763,13.768734015889585,13.886447664508959,3.9016241874053277,3.894190577834159,3.9086831180050043,0.9274771468144045,0.9261509522160665,0.928773666897507
PPO,0.10877143966825023,0.10749819585509184,0.11007762898307329,0.08474893333095329,0.0838544718062476,0.08570338378205734,0.20634322929142826,0.2017580216117184,0.21108847171348283,0.5500310501966996,0.5390342836825688,0.5610065794104687,13.694676616884907,13.641596332922674,13.748345044605067,3.82649848110937,3.8195910832281394,3.833440963720299,0.9341315789473684,0.933033206371191,0.9352112361495846
Random,0.22545712252888434,0.2226473845774214,0.22834700548285608,0.12681529171162179,0.1256389299918871,0.12799329182479202,0.371749699438957,0.3663793312145932,0.37703207705791697,0.713090314216742,0.7033678014744398,0.7227392952867437,12.879449347862074,12.815947833988135,12.944089178320803,3.754610786892422,3.73741513518963,3.7714225918530473,0.9132825484764543,0.9114811807479224,0.9149743767313019


==> data11/tables/final/wildfires_d_lambda0.25.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.3709492010053308,0.3682647838928551,0.37348683063933313,0.6904972879976644,0.6874866682318711,0.693391742422914,0.21491231723992904,0.21079943479074278,0.21909643900539597,0.7571408423234095,0.7474601003548915,0.7663974097581728,14.43439445231579,14.247023531608132,14.621120116178842,3.533390770456583,3.524668224013156,3.5424950534028965,0.932924515235457,0.9312061980609418,0.9347105436288088
LawnMower,0.30554527104297347,0.30492867970287724,0.30614744800370464,0.494200151779866,0.4936429675717927,0.4947737549687403,0.26310504790632716,0.2580419261961385,0.26779531495819126,0.7969890213514541,0.7881561250952417,0.8054022436603757,14.006631161140886,13.840109576917573,14.162842185037862,3.719835800134473,3.7125778579591047,3.727430136716452,0.9421018005540167,0.9405429189750693,0.9436724376731301
MaxVar,0.3720128597896177,0.36934847449575803,0.3745996867768208,0.6906466089241944,0.6876841560318567,0.6934943096518945,0.2165367388403609,0.21249208772507958,0.22081130042664895,0.753157142416276,0.7436901065541216,0.7626936812092082,14.386195168854368,14.197707051155296,14.569063616622808,3.5319935641641576,3.52325800837277,3.5408248656791206,0.9331135734072022,0.931303324099723,0.9348532548476454
MinExposure,0.07589889501170652,0.07206573184028021,0.079800344304392,0.11483839837434673,0.10954873701659808,0.12010000805774623,0.17488523735797315,0.16992771293561687,0.17993740912934528,0.40951421580770225,0.3953354535980175,0.42332213259341156,17.334052509557214,17.149600143713442,17.512903060519708,4.185171933232944,4.175504749608634,4.1944808109412115,0.9310249307479225,0.9292367209141275,0.9328782202216066
PPO,0.39356383527576566,0.3904533118142085,0.3966582044654683,0.5911733034692987,0.5871879199877341,0.5949913086580085,0.23848246642802026,0.2342016555504437,0.24273384965524347,0.7991058137773045,0.7915396293564,0.8066283447339905,13.052816164268076,12.897066966002836,13.212704553645233,3.581441106756678,3.5722582645037604,3.5909255809512723,0.9425027700831026,0.9409625173130193,0.9440242728531856
Random,0.16086515197654824,0.15908718001640615,0.1626457036354026,0.2869081299683676,0.2847045673537383,0.2892767223068662,0.26373057517048676,0.2564814839758184,0.27088326426040904,0.633426913216003,0.6171325501411106,0.6498978221271475,16.56313578060548,16.371481670485213,16.755837630469088,3.982876999013915,3.9735275169567146,3.992180549864681,0.9301918282548477,0.9283905297783934,0.9320166897506925


==> data11/tables/final/wildfires_d_lambda0.5.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.3709492010053308,0.36824327717694944,0.3735704305854395,0.6904972879976644,0.6874996199921012,0.6934374480251246,0.21491231723992904,0.21081658262807343,0.21893717325334944,0.7571408423234095,0.7478846540305834,0.7658708372283197,14.43439445231579,14.250536479123342,14.624560101108003,3.533390770456583,3.5240602621572275,3.5423645741738445,0.932924515235457,0.9311253462603879,0.9346579120498615
LawnMower,0.30554527104297347,0.304941939923827,0.30614647293602965,0.494200151779866,0.49365244680640996,0.4947548389273591,0.26310504790632716,0.2584461849163673,0.2678305836513264,0.7969890213514541,0.7881698429806453,0.8052298190195821,14.006631161140886,13.847707971717861,14.17588915877422,3.719835800134473,3.7125155705448,3.727080996253359,0.9421018005540167,0.9406140235457063,0.9436565443213297
MaxVar,0.3720128597896177,0.36938455909989504,0.3746738612571284,0.6906466089241944,0.6876512769182821,0.693477603054803,0.2165367388403609,0.2123335172431705,0.22068314204210998,0.753157142416276,0.743343877956311,0.7625683812149743,14.386195168854368,14.200140206233145,14.571206868107389,3.5319935641641576,3.523034471419491,3.5410005327537095,0.9331135734072022,0.9314175727146815,0.934816533933518
MinExposure,0.07589889501170652,0.07192101225632513,0.07989538728953173,0.11483839837434673,0.1096977504724836,0.12002315641099444,0.17488523735797315,0.16998677295789874,0.1800860078592699,0.40951421580770225,0.39539275885146496,0.423826833082095,17.334052509557214,17.152622545379376,17.513434909337818,4.185171933232944,4.176232858787234,4.194559253670844,0.9310249307479225,0.9292194944598339,0.9328949792243767
PPO,0.3322229942891462,0.326038503385964,0.33807106918170465,0.5398419700304999,0.5318335082517208,0.5480095782511502,0.2217695953876037,0.21671598622738064,0.2270136585200729,0.7459021293293241,0.7344955787523122,0.757441757140932,14.490323715725397,14.29540045275785,14.68458646034837,3.673978157633922,3.6601676740422655,3.6880829373513206,0.9371198060941828,0.9354425034626039,0.9388283240997229
Random,0.16086515197654824,0.15916482596763662,0.16263218303907265,0.2869081299683676,0.2846715166248669,0.2891420266777454,0.26373057517048676,0.2564949859322157,0.27135041461722265,0.633426913216003,0.6170646601014145,0.6493444774774441,16.56313578060548,16.375015945959497,16.752868061176205,3.982876999013915,3.973712682035834,3.9918292315194996,0.9301918282548477,0.9283157202216068,0.9320804362880887


==> data11/tables/final/wildfires_d_lambda0.75.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.3709492010053308,0.3683249970347133,0.37354827019340314,0.6904972879976644,0.6876035332120654,0.693383741741196,0.21491231723992904,0.2107636498071137,0.21905624801235965,0.7571408423234095,0.747564764832649,0.766133306696744,14.43439445231579,14.248643031112278,14.61955002755298,3.533390770456583,3.524716024151871,3.5422701723152805,0.932924515235457,0.9311731301939058,0.934655228531856
LawnMower,0.30554527104297347,0.30494484757569723,0.30614542082206986,0.494200151779866,0.4936343701293722,0.49474956809029713,0.26310504790632716,0.2583143520465602,0.268024145872846,0.7969890213514541,0.788527021162361,0.8051536848425271,14.006631161140886,13.841060850238307,14.16922313894207,3.719835800134473,3.712530339315296,3.7271011977467015,0.9421018005540167,0.9405574792243767,0.9435796398891967
MaxVar,0.3720128597896177,0.3694356184096518,0.37466728413456635,0.6906466089241944,0.68762721517104,0.6935132741725258,0.2165367388403609,0.21245766210614325,0.22069932936627007,0.753157142416276,0.743618758529889,0.7628632074109052,14.386195168854368,14.19994349365407,14.575787375247575,3.5319935641641576,3.5229959078744724,3.5408250324701522,0.9331135734072022,0.9313751211911356,0.9347971260387813
MinExposure,0.07589889501170652,0.07207485621895841,0.08001538162981468,0.11483839837434673,0.10973544537388492,0.11994786650307263,0.17488523735797315,0.1698535179958889,0.1798066524846424,0.40951421580770225,0.3958067690931687,0.4235822906292111,17.334052509557214,17.15230721597148,17.509125919040528,4.185171933232944,4.175734622424243,4.195199380188351,0.9310249307479225,0.9292042763157896,0.932883015927978
PPO,0.21440447463400664,0.2098410972642146,0.21928522383420185,0.3789021932924444,0.37211986677514164,0.3854055861088015,0.15970068289306638,0.15526821020232337,0.16421536766597805,0.5716717493261263,0.5538987210333802,0.5888586064667585,16.493934054799187,16.319320622477065,16.683919732863856,3.897397942323355,3.8854494309520127,3.9092930609650387,0.9316004155124653,0.9299203601108034,0.9332950657894737
Random,0.16086515197654824,0.15910115600590508,0.16259568061564686,0.2869081299683676,0.2846108988835601,0.28919705896681397,0.26373057517048676,0.2562955138653078,0.2710017671631855,0.633426913216003,0.6166609141182031,0.6497723949622151,16.56313578060548,16.367560996962172,16.75144855134461,3.982876999013915,3.973729201176795,3.9921084566746887,0.9301918282548477,0.9282859245152354,0.9320398199445984


==> data11/tables/final/wildfires_d_lambda0.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.3709492010053308,0.3683311814049441,0.37360400756759615,0.6904972879976644,0.6875370801618308,0.69335736737579,0.21491231723992904,0.21088084343622424,0.21890481842509713,0.7571408423234095,0.7476408805097339,0.7666940569217296,14.43439445231579,14.252288116072672,14.623037584618194,3.533390770456583,3.5243386648963773,3.5424206623350263,0.932924515235457,0.9312068213296398,0.9346947541551247
LawnMower,0.30554527104297347,0.3049372719524308,0.30614703388276465,0.494200151779866,0.49363765455397424,0.49473653238038146,0.26310504790632716,0.25829621477482834,0.26788384552151306,0.7969890213514541,0.7884025127049386,0.8052062663057634,14.006631161140886,13.837735603065099,14.168101439022708,3.719835800134473,3.7124397263336393,3.7270843804334013,0.9421018005540167,0.9405359591412742,0.9436510907202216
MaxVar,0.3720128597896177,0.36940724443509054,0.3746701196304076,0.6906466089241944,0.6877173934197349,0.6935367157996842,0.2165367388403609,0.21240394034305513,0.22071387436863224,0.753157142416276,0.7435847018201827,0.7624296213212082,14.386195168854368,14.200224486546887,14.578503498175367,3.5319935641641576,3.5229904797857263,3.5410024375389417,0.9331135734072022,0.9314208968144044,0.9348520775623268
MinExposure,0.07589889501170652,0.07197587439738018,0.07975674469601018,0.11483839837434673,0.10976812432400725,0.12001235741427489,0.17488523735797315,0.1697331318839659,0.17977355813842608,0.40951421580770225,0.3947904514430192,0.42312077938270065,17.334052509557214,17.159924390676768,17.520790879532537,4.185171933232944,4.175813093245967,4.194667887034924,0.9310249307479225,0.9291370844875345,0.9328615131578948
PPO,0.4230111630246684,0.4203494671932597,0.4254454078220476,0.6246267513282465,0.6218213179320655,0.6273445178644453,0.23978965921939077,0.23526086526648218,0.2441022560916215,0.8044125111629191,0.7980097532182846,0.8106071211260761,12.74321693317873,12.57373518658357,12.91583549237331,3.5223193838210216,3.513433296951756,3.5315154120549317,0.9433511080332411,0.9417693905817175,0.9448968663434902
Random,0.16086515197654824,0.1591026372496662,0.16272230208952568,0.2869081299683676,0.2845684970460876,0.2892039867716933,0.26373057517048676,0.25628012208832907,0.2713867430833131,0.633426913216003,0.6170112416089382,0.6493861575907567,16.56313578060548,16.37425094263695,16.753583151583957,3.982876999013915,3.97392331262021,3.9918257020846397,0.9301918282548477,0.9283254155124655,0.9320283933518005


==> data11/tables/final/wildfires_d_lambda1.csv <==
method,infoAMean,infoALo,infoAHi,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,peakExposureMean,peakExposureLo,peakExposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
Greedy-D,0.3709492010053308,0.3682486443832252,0.37354548444730584,0.6904972879976644,0.6874918873043527,0.6933551741906081,0.21491231723992904,0.21087676399270172,0.21888378620892313,0.7571408423234095,0.7474528604842335,0.7658993125887866,14.43439445231579,14.25168237973334,14.622950885409805,3.533390770456583,3.524119179743814,3.542218482256634,0.932924515235457,0.9311820463988919,0.9346809729916897
LawnMower,0.30554527104297347,0.30493724719489973,0.30615539124309016,0.494200151779866,0.4936367835078046,0.49475354572621993,0.26310504790632716,0.2583443500892341,0.26789375355478723,0.7969890213514541,0.788100767466167,0.8054288641553266,14.006631161140886,13.839380173610726,14.171722698320046,3.719835800134473,3.7125278384213165,3.7272084679839153,0.9421018005540167,0.9405809037396123,0.9435992209141275
MaxVar,0.3720128597896177,0.36938383059064545,0.3747200776168488,0.6906466089241944,0.6876534708947628,0.6935665435171321,0.2165367388403609,0.21243078627397824,0.2206935446645128,0.753157142416276,0.7432715763226075,0.7624534464193089,14.386195168854368,14.193440831868951,14.572523254040037,3.5319935641641576,3.5230346384724562,3.540730609151164,0.9331135734072022,0.9313585699445983,0.9347611842105263
MinExposure,0.07589889501170652,0.07180416706249379,0.07972969013045779,0.11483839837434673,0.10966244802757656,0.12006762336198064,0.17488523735797315,0.16987117570014396,0.18012603455137935,0.40951421580770225,0.3947770164313764,0.4237412802090572,17.334052509557214,17.151686435930017,17.508866894387584,4.185171933232944,4.1755745362107906,4.194576524704228,0.9310249307479225,0.9292021468144044,0.9328628981994459
PPO,0.114531671470661,0.11205195736787514,0.11703330043429079,0.23266906548097716,0.22791539556249807,0.23759004566418707,0.1565115012212849,0.15125346972625822,0.16192881038443363,0.5366335789081316,0.5194177339042637,0.5531998689515331,17.456718525391675,17.270415464370654,17.64380681278609,4.096204686778481,4.086002095292684,4.106455123962737,0.9287977839335181,0.9269487015235458,0.9306940270083102
Random,0.16086515197654824,0.15915647269286826,0.16258329994178636,0.2869081299683676,0.28467405883369384,0.289160778396295,0.26373057517048676,0.25623750081502905,0.27110719361050917,0.633426913216003,0.6166582182565602,0.649905876065996,16.56313578060548,16.36799513962201,16.762563627733865,3.982876999013915,3.9736047210496186,3.9919259409208787,0.9301918282548477,0.9283386080332409,0.9320090200831024


==> data11/tables/lambda_ablation/chemical_plume_d_lambda_ablation.csv <==
lambda,infoAMean,infoALo,infoAHi,nEpisodeRows,nTrainingSeeds,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
0.0,0.43498575380573845,0.430745356784614,0.43882337003022476,1000,1,0.5568478531692431,0.5528461437784216,0.560701181464119,0.16501338355288178,0.16251751992841534,0.16749728397558689,8.455762940042419,8.337692925475059,8.569157739411706,3.2902869642761923,3.2739264227944465,3.306242580215261,0.9229501385041551,0.920902302631579,0.9249626385041552
0.25,0.36724672767541094,0.3581559910062195,0.3761432756181496,1000,1,0.49223126819182483,0.4829449949682394,0.5017686757332057,0.15209538444665227,0.1492486683398533,0.15483770645339084,9.911819417750426,9.74491892690109,10.082231036314846,3.4645133883507575,3.438829606696112,3.489171111005281,0.9048033240997231,0.9020434556786704,0.9075611322714683
0.5,0.41602259431365574,0.41213056930754144,0.419675532722671,1000,1,0.5592474788890197,0.5554574574812622,0.5627266527334513,0.15452366966496997,0.15220543128118927,0.15685896698039672,9.59695993986942,9.445986043729835,9.745568808469573,3.367381394293512,3.3481541896109155,3.3873577741887093,0.9106925207756232,0.9080858725761772,0.9134460180055402
0.75,0.272938311651404,0.2679209031047315,0.2776734728423473,1000,1,0.42482093592652065,0.41949416227384545,0.4301000900972059,0.1283483870502305,0.12567390138237144,0.13112961030250186,11.847477567060604,11.692273873236418,12.004690083285043,3.6939358051386506,3.6726040129056305,3.7160552292481253,0.8801973684210527,0.8770707063711911,0.883265252770083
1.0,0.10283534180648331,0.10034896293677119,0.10537994088921232,1000,1,0.19473815619486437,0.19111865349739546,0.19853863977143746,0.11919887318351984,0.11573680739854222,0.12272616507337017,13.290810913927752,13.153169250319202,13.42385804198867,4.03842101164579,4.0181380564277465,4.059366759951996,0.8641454293628809,0.8610171398891967,0.8674225934903048


==> data11/tables/lambda_ablation/radar_a_lambda_ablation.csv <==
lambda,infoAMean,infoALo,infoAHi,nEpisodeRows,nTrainingSeeds,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
0.0,0.6265554581200379,0.6228133964944292,0.6298945593516271,1000,1,0.3042728940614534,0.30256036819920074,0.305870306731065,0.35562981701371316,0.35303613415085633,0.35831336171224065,7.994227309636542,7.915151829258175,8.07272831889732,2.929226107401597,2.912943126525659,2.945357962964182,0.9086350415512465,0.9065539993074794,0.9106260560941828
0.25,0.628112185743242,0.6245706261749481,0.6314228533582463,1000,1,0.30651458711592405,0.30499056709123873,0.308003188425755,0.34655798499043267,0.34404957393599284,0.3490061219144318,8.019175078117357,7.943481659554436,8.097642730258137,2.9181187419395385,2.90322354871973,2.9329307224582957,0.9096011080332411,0.9077457236842105,0.9114314404432133
0.5,0.5890829595571456,0.5847802381175478,0.5932299890367723,1000,1,0.29687963883974733,0.29509824474734936,0.2986515895749417,0.33048683514316757,0.3277948399720005,0.3331565703398703,8.537910136068357,8.453547708994906,8.624974124370526,2.9598300329194345,2.9459528915011886,2.974068937988103,0.9141932132963989,0.9124112880886428,0.9159442001385041
0.75,0.38775089715351463,0.3814678916703087,0.39397792247921587,1000,1,0.21542827997553787,0.21269295706061883,0.21816522401374103,0.2720893371703613,0.2686746815512373,0.27565329074707284,11.001576431391937,10.913436216603982,11.088644198325596,3.301377914129225,3.285258205331781,3.3170519653661494,0.9208691135734073,0.9194748961218837,0.9224011426592797
1.0,0.1388114004449421,0.1362730644871951,0.1413527466197055,1000,1,0.10458575862277626,0.10315250967082552,0.1059975566248343,0.19771100893894436,0.1939875902010017,0.20175637175499275,13.422607461512364,13.362090246585796,13.479549344522066,3.7478531939006148,3.739368668418685,3.7565402510525896,0.933606648199446,0.9324778220221607,0.9347320290858727


==> data11/tables/lambda_ablation/radar_d_lambda_ablation.csv <==
lambda,infoAMean,infoALo,infoAHi,nEpisodeRows,nTrainingSeeds,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
0.0,0.609550823483755,0.6077251239045587,0.611210829449632,1000,1,0.3210136282646884,0.3200065965843798,0.3219985321328193,0.34734577289549706,0.34521016143298444,0.34941863593856376,8.374105067429692,8.301628170620136,8.448956036638204,2.9428234632656958,2.929944597788644,2.955784665455785,0.9085560941828256,0.9066674861495844,0.9104598857340719
0.25,0.5597232260277973,0.5564987227096074,0.562746665557454,1000,1,0.29001150390724295,0.288649980071503,0.29133066823670084,0.3229575459048465,0.3201213957122012,0.32559107347901434,8.995177268389558,8.919756889017117,9.070626669645774,2.996688077898948,2.983335972937585,3.0102639205993516,0.9155602493074791,0.9138308691135734,0.9172209833795013
0.5,0.3823982868835203,0.3781101978765935,0.38690468373346165,1000,1,0.21414291676024477,0.21222226165781155,0.21608398171212956,0.26479199075609244,0.2611144786746061,0.26837746501554977,11.011666184239163,10.9329465314919,11.091235659384303,3.2983682537306707,3.285631402609944,3.3116563844888636,0.9266004155124654,0.9251149238227147,0.9280804189750692
0.75,0.14538998205918002,0.14164851959720867,0.14903433476870492,1000,1,0.11253538207812337,0.1109236907191781,0.11419627452301895,0.2077076641565388,0.20319810258606189,0.21219333333935492,13.35446353173209,13.292244475760498,13.418354344854956,3.726909569143402,3.7173335293164524,3.736764081068896,0.9328247922437675,0.9316543628808864,0.9339605609418283
1.0,0.10877143966825023,0.1074950333100496,0.11007173907991304,1000,1,0.08474893333095329,0.08382542563341847,0.08567130148846008,0.20634322929142826,0.20172651450060355,0.2112121463604686,13.694676616884907,13.640340929051819,13.748395825974246,3.82649848110937,3.819806675146513,3.833324682069943,0.9341315789473684,0.9330484764542937,0.9351953081717451


==> data11/tables/lambda_ablation/wildfires_d_lambda_ablation.csv <==
lambda,infoAMean,infoALo,infoAHi,nEpisodeRows,nTrainingSeeds,infoDMean,infoDLo,infoDHi,exposureMean,exposureLo,exposureHi,rmseMean,rmseLo,rmseHi,nlpdMean,nlpdLo,nlpdHi,coverage95Mean,coverage95Lo,coverage95Hi
0.0,0.4230111630246684,0.42041478388305226,0.4255112496609818,1000,1,0.6246267513282465,0.6217272103745133,0.6273192429168297,0.23978965921939077,0.23533677029065148,0.24411909123839134,12.74321693317873,12.56859884260195,12.918418024961072,3.5223193838210216,3.5134591501679084,3.531262988332366,0.9433511080332411,0.9418697887811636,0.9449523372576176
0.25,0.39356383527576566,0.3903508534340577,0.3966999161784069,1000,1,0.5911733034692987,0.5874141740295784,0.5949348285197622,0.23848246642802026,0.23411413159704142,0.2427721834126487,13.052816164268076,12.894362026299762,13.216690465074757,3.581441106756678,3.5723682431146226,3.5906811909746446,0.9425027700831026,0.940946675900277,0.9440305574792244
0.5,0.3322229942891462,0.3263771253158987,0.33808824841992313,1000,1,0.5398419700304999,0.5317794154080868,0.5473384903897706,0.2217695953876037,0.2167471968090504,0.22692168747265376,14.490323715725397,14.301717572956587,14.685613453994002,3.673978157633922,3.6603219077025275,3.6880765922204786,0.9371198060941828,0.9354292590027701,0.9387536703601108
0.75,0.21440447463400664,0.20945468848214524,0.21894824678249328,1000,1,0.3789021932924444,0.37198287985516554,0.38587198589457805,0.15970068289306638,0.1553611797021686,0.1642370388318777,16.493934054799187,16.31420325851348,16.68115519478886,3.897397942323355,3.8857292598053466,3.909298943977128,0.9316004155124653,0.9298019217451524,0.933327700831025
1.0,0.114531671470661,0.11195390236147104,0.11714396593544961,1000,1,0.23266906548097716,0.22786315519883402,0.23757562787362677,0.1565115012212849,0.15123500101288742,0.16189747896281043,17.456718525391675,17.26845709774358,17.639473699310884,4.096204686778481,4.086123526688745,4.106407611759248,0.9287977839335181,0.9269721606648199,0.9307015408587258


==> data11/tables/mission/chemical_plume_d_lambda0.5.csv <==
step,ppoIMean,ppoILo,ppoIHi,ppoNEpisodeRows,ppoNTrainingSeeds,ppoRmseMean,ppoRmseLo,ppoRmseHi,ppoNlpdMean,ppoNlpdLo,ppoNlpdHi,ppoVarianceMean,ppoVarianceLo,ppoVarianceHi,ppoStdMean,ppoStdLo,ppoStdHi,ppoCMean,ppoCLo,ppoCHi,greedyDIMean,greedyDILo,greedyDIHi,greedyDNEpisodeRows,greedyDNTrainingSeeds,greedyDRmseMean,greedyDRmseLo,greedyDRmseHi,greedyDNlpdMean,greedyDNlpdLo,greedyDNlpdHi,greedyDVarianceMean,greedyDVarianceLo,greedyDVarianceHi,greedyDStdMean,greedyDStdLo,greedyDStdHi,greedyDCMean,greedyDCLo,greedyDCHi,maxvarIMean,maxvarILo,maxvarIHi,maxvarNEpisodeRows,maxvarNTrainingSeeds,maxvarRmseMean,maxvarRmseLo,maxvarRmseHi,maxvarNlpdMean,maxvarNlpdLo,maxvarNlpdHi,maxvarVarianceMean,maxvarVarianceLo,maxvarVarianceHi,maxvarStdMean,maxvarStdLo,maxvarStdHi,maxvarCMean,maxvarCLo,maxvarCHi,minexposureIMean,minexposureILo,minexposureIHi,minexposureNEpisodeRows,minexposureNTrainingSeeds,minexposureRmseMean,minexposureRmseLo,minexposureRmseHi,minexposureNlpdMean,minexposureNlpdLo,minexposureNlpdHi,minexposureVarianceMean,minexposureVarianceLo,minexposureVarianceHi,minexposureStdMean,minexposureStdLo,minexposureStdHi,minexposureCMean,minexposureCLo,minexposureCHi,lawnmowerIMean,lawnmowerILo,lawnmowerIHi,lawnmowerNEpisodeRows,lawnmowerNTrainingSeeds,lawnmowerRmseMean,lawnmowerRmseLo,lawnmowerRmseHi,lawnmowerNlpdMean,lawnmowerNlpdLo,lawnmowerNlpdHi,lawnmowerVarianceMean,lawnmowerVarianceLo,lawnmowerVarianceHi,lawnmowerStdMean,lawnmowerStdLo,lawnmowerStdHi,lawnmowerCMean,lawnmowerCLo,lawnmowerCHi,randomIMean,randomILo,randomIHi,randomNEpisodeRows,randomNTrainingSeeds,randomRmseMean,randomRmseLo,randomRmseHi,randomNlpdMean,randomNlpdLo,randomNlpdHi,randomVarianceMean,randomVarianceLo,randomVarianceHi,randomStdMean,randomStdLo,randomStdHi,randomCMean,randomCLo,randomCHi
0,0.0,0.0,0.0,1000,1,13.81384223590652,13.688053750964848,13.938583876744207,4.230238971667965,4.211715315853506,4.248834473459645,90.08703929116692,90.0837999289013,90.09008578082634,9.457473768208487,9.457343514771098,9.457608197874483,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,13.81384223590652,13.690791723738762,13.939173269132901,4.230238971667965,4.212129622306144,4.24930912586439,90.08703929116692,90.08389746180016,90.0902307042676,9.457473768208487,9.457345961893873,9.457602598831244,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,13.81384223590652,13.698010640432114,13.939688315576475,4.230238971667965,4.211241692484575,4.248633725660515,90.08703929116692,90.08381919739524,90.09025656229404,9.457473768208487,9.45734504860292,9.457610682931948,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,13.81384223590652,13.686671115779927,13.937714648277021,4.230238971667965,4.2113815544439746,4.2487156764678256,90.08703929116692,90.08388967775318,90.09032994067827,9.457473768208487,9.457342869255973,9.45760254722357,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,13.81384223590652,13.691447986631097,13.938645766003711,4.230238971667965,4.210576300604093,4.249773714178147,90.08703929116692,90.08395939598174,90.09024146257144,9.457473768208487,9.457344190325964,9.45760310249973,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,13.81384223590652,13.692426448308892,13.936167331274468,4.230238971667965,4.211875810069724,4.249831501490243,90.08703929116692,90.08397850221951,90.09037017268675,9.457473768208487,9.45734555074003,9.457605870448978,0.0,0.0,0.0
1,0.015165576641848482,0.015094376502559098,0.01522615991568366,1000,1,13.722600092086745,13.59638783015009,13.851475524124497,4.214711050383621,4.1957928057491785,4.233942218291742,88.5976488539961,88.5880135689076,88.60832074988282,9.347335470752983,9.346707019891799,9.34804312126918,0.0033890102834005864,0.0032825903922325066,0.0034918812315212593,0.01538192892978904,0.015379359118331725,0.015384371795623046,1000,0,13.694412627032376,13.571819154137476,13.822633927822425,4.210898466230706,4.192616092096457,4.230010035580863,88.51362967845608,88.50953341458036,88.51775240518494,9.343663793547591,9.343519042918766,9.343814419545303,0.003405806195100821,0.003303944059307724,0.0035066525182973138,0.015380267891594957,0.015377451595364041,0.015383019183184006,1000,0,13.693465160916904,13.576517410225234,13.822308429672796,4.210819350464079,4.192009963152074,4.229665565873326,88.51599138376493,88.51167199467379,88.52040883673243,9.34381641660137,9.343651961592844,9.343982588148435,0.0034178934651763306,0.0033142967929988255,0.0035180950105557374,0.014575335293419436,0.01445940680743811,0.01468565944449853,1000,0,13.696907823711154,13.576019926341639,13.817296037775401,4.211524326801229,4.192724282428105,4.230669127221413,88.65409506904716,88.63800190241538,88.67062643716449,9.352735904127114,9.351645825152149,9.353827810466104,0.003331721390552685,0.003232490651821599,0.003432812874905516,0.012971256145349642,0.012968833892130542,0.012973594596100861,1000,0,13.728534101138818,13.604404469180567,13.851299784840391,4.2181906766354205,4.199526827732444,4.236492499170588,88.67961291879483,88.6753303292612,88.68392409057299,9.356106027194373,9.355956547658517,9.356267603595892,0.0034231427274712465,0.0033178715055833456,0.0035297173134723925,0.012812820489808242,0.012686264526768519,0.012938984173376127,1000,0,13.736202725506406,13.61471466672488,13.86278157762106,4.217290155525865,4.1985598412318605,4.236459559552953,88.84848934406877,88.8311960377271,88.86600538756855,9.365557420491243,9.364361882271812,9.36677935775779,0.0034245613571920685,0.003322478187374115,0.0035295825248792623
2,0.02825534315798724,0.02813698404198282,0.028364101575923804,1000,1,13.568646344459845,13.444724121295891,13.699267293927344,4.183222684631556,4.1638630810716615,4.202824841501572,87.47258930149084,87.45727980645242,87.49013024672578,9.262012752343887,9.261017789515522,9.263239370544362,0.006722141426965223,0.006510373324047962,0.006929023936829028,0.030753714315716024,0.030748613450505453,0.030758670450822964,1000,0,13.57721687157072,13.452092162954557,13.702609692178088,4.1920626181280864,4.173756605378596,4.2115283798948395,86.96852585261288,86.96203160170134,86.97495395250498,9.222763893525658,9.22252439775618,9.223014226619389,0.006801719481293376,0.00660887592097968,0.006990469497923338,0.030752293918084598,0.03074702971345682,0.030757406748018856,1000,0,13.575501854304427,13.449076359310132,13.697636677545052,4.191664944122129,4.173546430409085,4.210641463534701,86.96935480362392,86.96276890702725,86.97608849681863,9.222819691470294,9.222577540350587,9.22307037398117,0.006817364383572651,0.006631311121610611,0.007010617743380523,0.025673087937185358,0.025444939031636728,0.02590610415910019,1000,0,13.57670494062872,13.453274861504884,13.69927172780266,4.184180796826586,4.165815100018866,4.203422231156733,87.71141648778021,87.68265667281058,87.74121954234987,9.282109182001909,9.280030616323323,9.28412740013139,0.006273123560140565,0.0060954175022694375,0.006448080209560313,0.023072564953417554,0.023069563557651513,0.023075545459804087,1000,0,13.598574409259728,13.472318564712815,13.720351048962002,4.193765012640297,4.174627692117753,4.212389258997482,87.81836856208652,87.81337595647662,87.82316668455492,9.29320091482786,9.293042980997312,9.29336209976848,0.006802401034688962,0.006604029070592701,0.0069979523332837044,0.023322631486211342,0.02313622451967817,0.023508347385034833,1000,0,13.66859993355001,13.547114301510627,13.792650220390305,4.2046775633717335,4.186039084235577,4.223740000798107,87.89890887624001,87.8744790073946,87.92252038853741,9.290750644349643,9.288916859809557,9.29252684088159,0.006810064878564991,0.006605777006371945,0.007006344023024912
3,0.04090200479184729,0.040721833213016846,0.04106647503634508,1000,1,13.49943424542435,13.36814067232799,13.629569902603352,4.167696996131317,4.148409706703759,4.186831759719621,86.45473703995242,86.43330918892977,86.47767788677315,9.183001695278946,9.181464762758289,9.184637479618784,0.009958499540131645,0.009645947720775537,0.010264620965652836,0.04477801959969395,0.04476801225450882,0.0447873263091769,1000,0,13.440636828341619,13.31072468867512,13.568542211942109,4.166217378803389,4.147248263068803,4.185370748867678,85.75393631897285,85.74561391102081,85.76273431059828,9.126948957078142,9.12659633136315,9.12730918220738,0.010136010848135625,0.009874377482741998,0.010405720261904354,0.04477850938936323,0.044768841868995914,0.044788118058564454,1000,0,13.436670273597711,13.312766704620875,13.565748564122568,4.165553779783722,4.147214738955754,4.184670910730065,85.75264594070444,85.7443575783487,85.76134898060214,9.126942049993254,9.126584752553649,9.127303728000536,0.01016736140269042,0.009901894901742784,0.010460242567420328,0.037433525354660574,0.037104319534551684,0.03777360337967887,1000,0,13.507376304492944,13.385050177202485,13.628773908051556,4.16429364099387,4.146027206558941,4.182086845180423,86.69783154895683,86.65638448983306,86.73963205636471,9.202895392276714,9.199876449760511,9.205805722022289,0.008953982671252542,0.008705804377076628,0.009196765850536217,0.03300854496893234,0.033005105123446274,0.03301199632925631,1000,0,13.497081090091061,13.370257531000835,13.620400392143432,4.171878502377356,4.153058151332645,4.1907591887215165,87.07484438095985,87.0696835860666,87.08013591319842,9.237438761380778,9.237283503996284,9.237594160454275,0.010135975182680014,0.009835743839114924,0.010439330337873198,0.03228205719941623,0.0320446638951494,0.03250973460696035,1000,0,13.599445561476324,13.477794536255512,13.725718681792117,4.19224076662758,4.174235852759879,4.211315840069,87.18633781350478,87.15635112637669,87.21572474991068,9.233108289055425,9.231098498130038,9.235263008040096,0.010188973601965166,0.009880356868031034,0.010490114562163746
4,0.05425084702533125,0.054005219059721596,0.0544822123160788,1000,1,13.429381896301189,13.301252090500064,13.56190591768585,4.148896283062985,4.129515110184956,4.168275834685521,85.3684571185401,85.33957939316015,85.3986163504147,9.095371483304628,9.093280079040664,9.09755524985134,0.01300244526074211,0.0126162804341464,0.013390288282086837,0.058673182959567825,0.0586568452965642,0.058689276579898905,1000,0,13.339281621639154,13.208522589267325,13.462746937171175,4.14916422981276,4.129536211552383,4.168378303957659,84.59194892002992,84.58163142155075,84.60283969880496,9.03404524845507,9.033585487576168,9.034509115413327,0.013393961463287243,0.013053833746927482,0.013735302823193398,0.05868255676034925,0.058667185681726436,0.05869706978344956,1000,0,13.334282856430473,13.20513979140078,13.462955358923516,4.14817592232071,4.129531993732617,4.16798383264517,84.58920889635444,84.57912079815793,84.59924863908026,9.033912693014049,9.033473597423425,9.03435161345097,0.013432163239939975,0.01307772314178696,0.013798743747731967,0.04833720232821345,0.04788433281732298,0.048789276205936205,1000,0,13.442158002714164,13.321559788465335,13.571254937608519,4.144552524603086,4.126058303625445,4.162540028365822,85.7672833351391,85.71018802293288,85.82249007698181,9.12954749241048,9.125781269356533,9.133529323123419,0.011478775121586246,0.011186078458499673,0.011775943252306314,0.04277708846594453,0.04277307983670973,0.04278096512325773,1000,0,13.427616412656985,13.304795073667329,13.547327165375744,4.15668955925244,4.1387730233887545,4.175011315202037,86.34829127687664,86.3424247528856,86.35458470196014,9.182841257302126,9.182615321246425,9.183083336476246,0.013411670875024501,0.01303791606102137,0.01378289817079327,0.04029747289194255,0.04002678386789318,0.04056465750575483,1000,0,13.538007624813075,13.41391515053787,13.66295008771479,4.180919447541717,4.162103873208505,4.200504487536255,86.59951145207937,86.56828455098045,86.63094564660412,9.184846326796098,9.182444592568899,9.18725339628236,0.013565250860001881,0.013169258002511567,0.013980080021148497
5,0.06760355659909882,0.06729995952384416,0.06787353243935428,1000,1,13.375671360969038,13.242738416890482,13.504149560643892,4.130535672079466,4.1115446918420355,4.149945045413826,84.36348515852953,84.3327547898158,84.39922772940166,9.011751454311373,9.009434449207882,9.014301850718889,0.015905556223125162,0.015428651880206336,0.016365756917571167,0.07226310293905658,0.07224024228628101,0.07228551111960642,1000,0,13.25225372672938,13.119326739634635,13.37907064536629,4.132659547207438,4.113381550675632,4.152412965545066,83.50212975587672,83.4901086115366,83.51402577032874,8.946953190299894,8.94639711952171,8.94749550932053,0.016550739451098594,0.01615697674819531,0.016955130667391936,0.07227248921312035,0.07224905725988037,0.07229438668418199,1000,0,13.251565773444813,13.126060416429592,13.380976812813982,4.1323203969351505,4.113596521877157,4.152242591037599,83.50320389565458,83.49208343914664,83.51436460434711,8.947059643492862,8.94650581306057,8.947600211711173,0.016591773516660545,0.016172292423607803,0.017006150435976735,0.05820999847345189,0.05760527896013301,0.05880410312694167,1000,0,13.393748287924407,13.266172098182855,13.52226832836929,4.128329646789108,4.110648300580963,4.1465448719577,84.98256023915198,84.91285925827016,85.05103884544263,9.067444159422491,9.062477065926926,9.072384266723,0.013861148718363216,0.013516838365264221,0.014207316051854966,0.05249648472030059,0.05249204526831077,0.05250094975511351,1000,0,13.36182691256097,13.232744167679293,13.49219368491298,4.14175569984058,4.123210696126049,4.160013086973694,85.70644965752415,85.6970209938324,85.71614937715229,9.133363228807967,9.132895403209185,9.13382139022837,0.016618475254652886,0.016157369407008307,0.01707560681272007,0.04754250380640121,0.04723632093666484,0.04784293649607339,1000,0,13.487220435629462,13.365026762564334,13.608910680320612,4.172313263827934,4.153728519954999,4.191260869251551,86.1045471346132,86.06849848873799,86.14048069142011,9.143455670819764,9.140809785443444,9.146070126766766,0.016963614213226536,0.01646687167151678,0.017459601623385616
6,0.08012791172833676,0.07976141186163474,0.08044746619259324,1000,1,13.338298449450233,13.206000239835554,13.47237785625612,4.115122666129198,4.095706412375306,4.134560965041768,83.64411181581873,83.60833705090134,83.68375642270193,8.949426779064336,8.946847733150426,8.952275054670537,0.018704958043451216,0.01817005098649752,0.0192312512785119,0.08583056817211562,0.0858036907289144,0.08585476244468335,1000,0,13.165717650348364,13.040189895421657,13.296036205418092,4.114645828658196,4.095803615998184,4.134031741007427,82.48317654512043,82.4700553260652,82.49611101596007,8.864879797015867,8.864108391983807,8.865626688362564,0.019652083309177747,0.019189315289482325,0.02012078430499677,0.08583796584025061,0.08581200425512156,0.08586360271876203,1000,0,13.16594372705113,13.038189781456593,13.29226835715514,4.114413649624741,4.095819138781292,4.134013578436286,82.48592804676643,82.47230627107146,82.49914561645303,8.86516424943652,8.86436064016819,8.86592391086398,0.01968931624048021,0.019218399588961065,0.02015742277735184,0.06720264689927516,0.06641931470469441,0.06796739467170604,1000,0,13.358889493845854,13.234284307179538,13.484428379379361,4.114831994732918,4.0969962190758,4.133665563309882,84.31667072693236,84.23201918253993,84.40150746292943,9.014009137643024,9.008179296403034,9.019832770500532,0.016142212700518275,0.015743290781515592,0.01654587527385029,0.0621954884175896,0.062190494226739085,0.06220037977011325,1000,0,13.286024931099028,13.156023464170323,13.40949816848493,4.124635769888043,4.106383645798027,4.143055999435523,85.15957573891804,85.14324333821796,85.17585995571426,9.090139689141102,9.089225167708232,9.091052863394086,0.01976760609276462,0.0192362389902157,0.02030474558993193,0.05446400317884859,0.05412199081994878,0.05481621889918864,1000,0,13.444980466822832,13.321036069805828,13.568887912818106,4.164818219971941,4.146144159163456,4.183915949396894,85.64785410878768,85.60799860847423,85.68833427770281,9.104942830472572,9.102036049166056,9.107868909795396,0.020366158870501055,0.01976105524101802,0.02098278697807877
7,0.09220991487443965,0.09178184596164815,0.09258065061072662,1000,1,13.31431527243817,13.18474278262293,13.448082639916494,4.10276338594901,4.083610906406961,4.123039712447,83.10155817415922,83.06146147292728,83.14542789448488,8.898410857037439,8.895508717909452,8.901664864872059,0.021441576166280812,0.020810508433001605,0.02205389220567521,0.09914612462163601,0.09911652690392658,0.09917503243572505,1000,0,13.082405761355304,12.954900073432054,13.214561328672175,4.095418129065652,4.076550837185861,4.114894853390786,81.50148989515932,81.48587969889735,81.51661949889318,8.785687888841812,8.784650082332497,8.786745173081233,0.022666344785020307,0.022146059999172445,0.02320228330006865,0.0991425556344256,0.09911344403089493,0.09917143699565883,1000,0,13.086547029535206,12.956597088813298,13.222042864212312,4.095757801592458,4.076907768801244,4.115454002793367,81.50575500586915,81.48976708475816,81.52184958880194,8.786078209608156,8.784973022905351,8.787097163334563,0.022694304598775875,0.02215905262969562,0.023228176215532637,0.07528781284130434,0.07431287346953189,0.07619632355113728,1000,0,13.334042222221171,13.20888146599631,13.461600488690541,4.103875312933351,4.086714041236719,4.122258366164214,83.73523782551722,83.63829304259737,83.83540565928702,8.966960542096887,8.959989782092572,8.974033896147404,0.01833317380016811,0.017879198673387234,0.01878860112331336,0.0721247710800837,0.07209708559383084,0.07215285459688012,1000,0,13.231638334444094,13.109268261003518,13.351339439713572,4.111782180776841,4.093841787295961,4.130230333024698,84.65936727726279,84.63656590258475,84.6821276834694,9.049538273754617,9.048188444965989,9.050875284404148,0.02286401223578904,0.022251242979546976,0.023489316732301486,0.061133213945433806,0.06073616405810094,0.06152567816283528,1000,0,13.410766753865355,13.284152286831624,13.535499801481862,4.158833923210701,4.139854841223274,4.178399339316024,85.21545073031501,85.17122990329187,85.25840812496943,9.068354509720832,9.065075839952328,9.071517087738933,0.023751569890409194,0.023033844754088748,0.024449603052266365
8,0.1039830239329979,0.10347651041819853,0.10443115543890846,1000,1,13.288213472201548,13.153114859095135,13.419829908947008,4.089934817533277,4.0693722810199136,4.109953068268298,82.57927163248011,82.53635504947509,82.62706883473435,8.847009739126483,8.843750994102283,8.850513231044669,0.02419301463311385,0.023480241670280157,0.024869156928158324,0.11242516608284803,0.11239394080930219,0.1124581214210933,1000,0,13.00788792363012,12.872618836251078,13.140336480284018,4.076403603381155,4.058094465115586,4.095670989877006,80.56655412490316,80.54840479293132,80.58365650454814,8.709196214454579,8.708034935484669,8.710381019254228,0.02564239362933904,0.025079448945652175,0.026184177812307162,0.11241555517649753,0.1123825835098959,0.11244812758971533,1000,0,13.011936089864848,12.884461467035921,13.142768001497634,4.076689918165424,4.057549820915769,4.095278945127018,80.56852434433628,80.5512749943153,80.58680441086516,8.709439589866301,8.708202648414606,8.710711237582336,0.025660694364377016,0.025094725953733923,0.026221182482756733,0.08283236405147763,0.08170566860274574,0.08393701321017988,1000,0,13.311961994232595,13.186368144908265,13.439984112415301,4.09389735805373,4.075517289109459,4.112657195121287,83.20843368745759,83.08688910114309,83.31910201994401,8.923970011178467,8.9160748612356,8.93229367099389,0.02047583004121318,0.019986365236091867,0.020976406887209895,0.08218106939073072,0.0821406176141773,0.08222336913177412,1000,0,13.172627475021933,13.050014032099783,13.29155258810262,4.097221230239636,4.0791052287866405,4.1157995385531745,84.1208763913637,84.09258324691264,84.14853902709436,9.005319491502684,9.003820181773111,9.006810188418713,0.025945484152105337,0.025323255032968388,0.026633628268675585,0.06754774324664718,0.0670969457069042,0.06800532928179634,1000,0,13.37840968174578,13.252000162791306,13.504102893436809,4.152883893190288,4.132742507507299,4.173066038556501,84.8154906566167,84.76793013468671,84.86361277916038,9.034184014352384,9.030739626894713,9.037692083038053,0.02712401744847599,0.026346578154174335,0.027942492515846986
9,0.11453526520128454,0.11396057845920617,0.11505524016167684,1000,1,13.259000271120875,13.121451302404951,13.396732969354021,4.077923973586751,4.0575745210111975,4.09746799241341,82.07944960473272,82.0323980841567,82.13187997257363,8.798827842910276,8.795303785580481,8.802756609519461,0.026986338290830962,0.026202971953124064,0.027753347402464386,0.12573458212161298,0.12570281352199347,0.12576560333884113,1000,0,12.944242549156376,12.808539869061281,13.082641366449618,4.05894436772802,4.040407976308027,4.078360415903718,79.74136951787268,79.71996030475093,79.76316026970663,8.6403156434177,8.63875487121191,8.64182860038499,0.02856774313464165,0.027954517308606333,0.029190264404791458,0.12573424421873847,0.12570235278833608,0.12576563489309175,1000,0,12.950602446182842,12.819903427130411,13.079607329754971,4.059490253446228,4.04000946994266,4.079596403044908,79.74207960918424,79.71906945789883,79.764407678163,8.640480968488628,8.638922675805528,8.642085212449299,0.028568409003728,0.02794528019769534,0.029187714429364697,0.0898045834315145,0.08851632184928931,0.09110701067411849,1000,0,13.2895709063248,13.169436605910114,13.417206524815942,4.08431920536484,4.066385141764958,4.1022637031627145,82.73992361653387,82.60887342675623,82.8698370386937,8.885613867891854,8.876133505789808,8.895278689261957,0.02257273744342213,0.02203296340952953,0.023096933161515003,0.09177118636900533,0.09171802097631926,0.09182246615869244,1000,0,13.116863737854823,12.992822783039562,13.24273496093853,4.083914383872265,4.065352827354906,4.102404696469617,83.54638184117132,83.51206393202516,83.57970776092314,8.957838278359887,8.956036737241151,8.959629412988159,0.02903850282955674,0.028321841050219832,0.029762981349766394,0.0735839450924827,0.07308153571818775,0.07406713572233777,1000,0,13.348817347654899,13.225903899809152,13.476453212486055,4.148209301712465,4.128972641275362,4.168781890648497,84.44737703063652,84.39787040087586,84.50007131981265,9.002641104090872,8.998829973498532,9.006560211024267,0.030443917726751597,0.029563785613017476,0.03135480958410514
10,0.12378883717093435,0.12316503070595039,0.12434235981923206,1000,1,13.229075786597214,13.093272322892073,13.361853432382437,4.06796543878651,4.048296739892135,4.088199899962969,81.60426916928924,81.5562899195513,81.65823829503772,8.75503429980046,8.751268171057516,8.75913297675977,0.02981571230186043,0.02894704120405718,0.03066974976825862,0.1388326461331062,0.13879257636740844,0.13887130613815282,1000,0,12.877686495545051,12.750352754702623,13.010325454599737,4.040957827373308,4.021679245838387,4.060004815556372,78.95199823890468,78.92761109978784,78.97616217203317,8.574365908951062,8.572623873088899,8.575974733003378,0.03147578866647788,0.030827090056279927,0.03213523718996495,0.13883767999143296,0.13879838063531005,0.13887612299668683,1000,0,12.884846751330079,12.754199649662432,13.015390121935113,4.041325991391171,4.021725897978897,4.060338249428798,78.94973181868092,78.92460018985011,78.97402323947932,8.574333406579212,8.57260919287717,8.576032515840183,0.03146042284891823,0.03081455251025627,0.032131447813100004,0.09614721017306774,0.09469326061244568,0.09764951015463047,1000,0,13.274136358693628,13.150348609747695,13.395016005980725,4.076397586675697,4.058465419549691,4.094056263069796,82.33580679562127,82.18749838761437,82.47760297083872,8.852229815636042,8.841629217883868,8.862948656840475,0.02462811598850862,0.024042906379494338,0.025209004745309717,0.1005826115507685,0.10050475923310856,0.10065916829854975,1000,0,13.055161643368624,12.92892493177225,13.179405160452792,4.069529068093447,4.051698189713118,4.0883085225975675,82.9686423731221,82.92799973078336,83.00870630970027,8.909839812479511,8.907731094242024,8.911892300895174,0.03215800294057658,0.031362731843281214,0.03293947317024534,0.07943782851591405,0.07890163625774653,0.07997993016906126,1000,0,13.321393474268916,13.193962972890956,13.44832243100183,4.1431289795959385,4.123047561135751,4.163572534670766,84.09970878196707,84.04174395320088,84.15587989345245,8.972700128318216,8.96867083624286,8.976817323887545,0.033791054863364964,0.03281333808280692,0.03477324417987629
11,0.1322976686695145,0.13161555832331068,0.13289739327409394,1000,1,13.201368386279457,13.068194751585866,13.340184581202864,4.060030125720179,4.040066133793564,4.080144836091442,81.15711046569312,81.10502191738355,81.21314609671842,8.71468249828845,8.71077310508332,8.718986407669265,0.03268394667114735,0.03175710465301115,0.03356237236752011,0.15175246503286824,0.1517101889071677,0.15179458523085082,1000,0,12.812327145754596,12.679321869845317,12.943267350592143,4.022734494533894,4.004237328306758,4.042107803772974,78.15927068274122,78.13027909510731,78.1864031057532,8.508827815137305,8.506939241241165,8.510648432033983,0.034367904659107294,0.03367485649113812,0.03507043711054935,0.15176550737752334,0.15172144533416446,0.15181002973572044,1000,0,12.819545251102609,12.68622986509979,12.953554135296267,4.022888110112293,4.003818758265039,4.042079482106368,78.15519788068923,78.12557241782244,78.18418821871296,8.508692256212173,8.506754939837178,8.510621315186905,0.034336695726519754,0.03363009019793716,0.035064777065419085,0.10206132236265551,0.10038732399676235,0.10374961140783207,1000,0,13.259416266821958,13.134189189895135,13.384712011322911,4.069101880099119,4.051119550199712,4.087404298624962,81.96209716158657,81.80871653222395,82.11978962638524,8.821427525226142,8.809542875027477,8.833038022271408,0.02664989369817519,0.026023109674584394,0.027272061322471973,0.10861028804054178,0.10849753735790815,0.1087217372983739,1000,0,12.996644548429531,12.878172562576257,13.121723323535763,4.057063185279828,4.0390445063340925,4.07497629532424,82.44912615428109,82.40111105590563,82.49639498873212,8.866417753419901,8.863996070943507,8.868810788680412,0.03534233197532346,0.034496199369726026,0.03619876133394687,0.08524537015518661,0.08466584511550856,0.08586335363702628,1000,0,13.283502861987524,13.160196530798101,13.415374542621496,4.137012272210479,4.116855532796309,4.156738937670006,83.7562632532804,83.69516986764735,83.81663424294612,8.94303686840303,8.93848689609375,8.947704295867293,0.03717699278048547,0.036117604387700085,0.038269468995728466
12,0.1409080201071122,0.1402150755589399,0.14153455104392637,1000,1,13.16587717026481,13.027984529920277,13.305191219319317,4.049746522172822,4.029394283685924,4.069766383835408,80.67909961673736,80.62476461199479,80.73523867320095,8.672040100065479,8.667809382325634,8.676546028530872,0.03557673094955163,0.03457735819044962,0.036593573516057284,0.16470135552138343,0.16466489084265956,0.1647390500644692,1000,0,12.74565915894217,12.615261480502674,12.881218000441052,4.004573941553117,3.9858823389147107,4.0240259554372555,77.30882456630215,77.2770643284491,77.33901848356516,8.438769794813624,8.436645727443658,8.440773787494871,0.03725957640176791,0.03653723634536318,0.038023496626634866,0.16471482627960865,0.1646759446140469,0.1647528469329644,1000,0,12.756401193605845,12.617640796675186,12.891755870139656,4.005046765762251,3.9876639962464955,4.023801569219829,77.30278573185272,77.27131317806752,77.3348479526599,8.43850202760267,8.43642483087447,8.440495872473342,0.03721158887870064,0.036460750543634464,0.0379587242684554,0.10751422998397521,0.10567624148259429,0.1093161179203798,1000,0,13.246723118338236,13.12662658837427,13.370046800710584,4.062350671602982,4.044443458363706,4.080118393568916,81.62085218798049,81.45711622904598,81.79208014359037,8.7932090982252,8.780149070242427,8.805664855844144,0.02863572839607568,0.028008186697863303,0.029301723964233556,0.11649320965187482,0.11633897731748463,0.11665148739813314,1000,0,12.929999646323989,12.80420014624089,13.053153337603057,4.042939067651338,4.025237410216684,4.0608913450646345,81.94079534255225,81.88570038562551,81.99763866564192,8.823943333167456,8.821011722936474,8.826776400059334,0.03860046223223834,0.03769168475046145,0.03954365042591201,0.09088143781114358,0.09023176101783241,0.09151125362408316,1000,0,13.249672457338578,13.124115283841954,13.379027218283339,4.131337726831045,4.111651212871715,4.151136329548911,83.43124840239314,83.3660952804578,83.49651446612104,8.914818801025726,8.909901914597086,8.919703534431301,0.04051910263140084,0.03936243618155723,0.04163719439378063
13,0.1499102132015349,0.1492022609247866,0.15059740993204268,1000,1,13.124536424316167,12.989194762407624,13.265958415548125,4.0392410758002715,4.018639769077025,4.060407690142338,80.16518709854581,80.1085581252269,80.22774002542668,8.626580684468324,8.621995465226178,8.63169546459144,0.03852079681915361,0.037464460150942624,0.03958960891825433,0.17801669098332634,0.17797698094345923,0.17805768704213215,1000,0,12.684016383302211,12.549466681583992,12.820737999806884,3.9862783066371943,3.9679321873092555,4.005567930466198,76.46160370770188,76.42717416983659,76.49625464571322,8.368719926268048,8.366379172282494,8.370901540061165,0.04013203770279894,0.039350766735826055,0.0409366063984114,0.17803549751022318,0.17799483151310722,0.17807606912124327,1000,0,12.696609035455705,12.564632607817726,12.82883784142598,3.986865328309208,3.967537284754007,4.006091540953268,76.45480539039544,76.41886761049913,76.4888653834912,8.368377502453047,8.366049309708796,8.370594607039205,0.04006841418115754,0.0393074526882529,0.040907694104177425,0.11252248423698775,0.11053758907431788,0.11457301458163978,1000,0,13.233896144096997,13.11233634577864,13.362229358333394,4.056070641300457,4.038295494932724,4.074519887954275,81.31130440847217,81.13017613095599,81.4856174024856,8.767573894238327,8.753910548744948,8.781324141632705,0.030594375755658078,0.029907259391368388,0.03130802239559531,0.1243856382587642,0.12418048449432952,0.12459462907616387,1000,0,12.86215531632787,12.740736240549895,12.990783130982303,4.0295092170644855,4.0114089820537435,4.047266471276523,81.43239872683198,81.3689532702369,81.49548553136846,8.7815636635239,8.778204974433272,8.784791287182417,0.04195203643996984,0.040958558173636764,0.04303326459048561,0.09635835489577105,0.09568740030138084,0.09703871203143537,1000,0,13.218239456698845,13.09352898414112,13.350367000251207,4.124932077579777,4.104878957931599,4.145816733842711,83.12048685726748,83.05035448259895,83.1870201983201,8.887763946343735,8.88248564395586,8.893208376223747,0.043849075454724135,0.04265409401506094,0.04512659211086408
14,0.1593600552052631,0.15854613695824996,0.16008133413797532,1000,1,13.085916934682626,12.949328253665666,13.228737729416624,4.030560439319733,4.010939895674085,4.051502941369423,79.59571395344406,79.53307532954751,79.66238720651576,8.57673241363317,8.571828866565133,8.582013276901234,0.041516448877389735,0.040412133405043654,0.04266200071477647,0.19146056859884028,0.19141913919058298,0.19150105193648875,1000,0,12.624431032577089,12.486958337396988,12.762002611286706,3.9685958947476596,3.9494148640368576,3.988122844611764,75.67288974717606,75.63498566586398,75.71060045585673,8.302005974000249,8.299527223632463,8.304420568605622,0.043001930175154655,0.04216224558754267,0.04380795914785416,0.19148109791550383,0.19143913792289466,0.19152304666945616,1000,0,12.639819578287813,12.504422247244232,12.777057242999131,3.969318413068335,3.950402870739959,3.988528755535989,75.66736170119572,75.62647322653294,75.7065534537981,8.30173498199976,8.299104420760523,8.304255604281389,0.04291745081009162,0.04207044726709456,0.04374147121467481,0.11723725950583645,0.11517216115839082,0.11938518552402046,1000,0,13.223715183812969,13.09867182589783,13.347023558898496,4.050456175448843,4.033219410425109,4.068570303740089,81.02748903481852,80.83862920673661,81.21889771552839,8.743857551077031,8.728687623035748,8.758267312758898,0.032525584880964416,0.031784446455235156,0.03324644264467021,0.13242558824625775,0.1321649035122795,0.13267658076540848,1000,0,12.797721026760117,12.674371114407355,12.91815528749954,4.018186052711486,4.000565748764743,4.035653453341253,80.90548159871436,80.83608982530124,80.97538856023331,8.738113232034744,8.734501381759257,8.741675826300765,0.0453695556962343,0.044293964201965054,0.04651782266940907,0.10166241494197217,0.10094502342835504,0.10235477994474892,1000,0,13.188806239883766,13.063425506188215,13.316072600846594,4.119438369579586,4.0993110992983475,4.140224353356449,82.82724322090942,82.75353813384645,82.89780859746087,8.862071149007472,8.856733797465,8.86728173150841,0.047210403947246085,0.04590590037977712,0.048587660693600945
15,0.16929383170752624,0.16844262732873808,0.1700775466021928,1000,1,13.028431407268494,12.883320906069724,13.167634375187005,4.016550419746899,3.9956189384047454,4.03725455769052,78.97508139388461,78.90799779868281,79.04489600216132,8.522714247609047,8.517320751391397,8.528702340395903,0.04455173745876883,0.043298253480760635,0.04578788848708847,0.20492412578038124,0.20488158134453988,0.2049649377435507,1000,0,12.577767648542755,12.442512441483515,12.713833263891502,3.9532586272904893,3.9341512871395077,3.9728149942189885,74.9831359425858,74.93929146145722,75.02710823599132,8.242241325594147,8.23945139341953,8.24505414678149,0.045839190152443574,0.0449810648038387,0.04670558056212669,0.2049446642812305,0.20490417111620512,0.2049864447781683,1000,0,12.593991082908289,12.462070941606889,12.730112485569464,3.953872945313842,3.934931916628841,3.973321804594451,74.9823772157736,74.93782642616814,75.02597011930818,8.242255174138423,8.239358556098647,8.245177709174824,0.045738553899938285,0.0448667140634978,0.04662173041399413,0.12168380787078834,0.1194134448208069,0.12400898142474792,1000,0,13.212837299294108,13.088883230762315,13.33782377050175,4.045188755477253,4.027461658926753,4.063790880208263,80.77052975045325,80.56885437973033,80.97196610591007,8.722294867458329,8.707394607428894,8.737484673353606,0.03443199260734852,0.033648854743977274,0.03523351580819775,0.1406119209640421,0.14029764393259586,0.14091978384560616,1000,0,12.728455113627952,12.605554335158615,12.847978028104896,4.007255733966612,3.9895145767482116,4.025124402816998,80.3612647938916,80.28421212290169,80.43665980977474,8.693792575174768,8.68987480642947,8.697776924543074,0.048832092758935554,0.047706263577775666,0.05001855777868731,0.10695809584459173,0.10619086256518225,0.10773977242617176,1000,0,13.161531040942124,13.033179750573874,13.292176485631312,4.115401097131095,4.0949315793676355,4.136126393492319,82.53429650758103,82.4601071003325,82.60725860411867,8.836354240966061,8.830629101542605,8.841837634827128,0.05057073468390584,0.04915957081502174,0.05199861869483484
16,0.17977870296342274,0.17884632380697116,0.1805910672335646,1000,1,12.96522197977882,12.828333856276885,13.103425593660015,4.002838256661729,3.9819544401287756,4.022994275008691,78.28798949762762,78.21048404864463,78.36685899107697,8.463586231441138,8.45752039734236,8.469952933312406,0.04764205329735945,0.04636787809069131,0.04895437043939258,0.21802069752590694,0.21796991236688307,0.21806983743185362,1000,0,12.525694307727473,12.381977379788768,12.657070609596449,3.9372855041032264,3.9180452661884115,3.9565533795558734,74.36373688188141,74.31647202741026,74.4121810134086,8.187560871764784,8.184398505256297,8.190583438308792,0.04869371360932733,0.04778302285200514,0.04957964034561438,0.21802543943743394,0.21797349609450886,0.21807636565787256,1000,0,12.542647905463411,12.407965442839487,12.67918808822677,3.9379492788006454,3.9185973297124725,3.9578650695795377,74.3649450635195,74.31630279118654,74.41447832218665,8.187708924108636,8.184597156134817,8.190755148017995,0.04857858852932237,0.047667952803481704,0.049477066893744356,0.12580033534162333,0.12339799050400839,0.1282267618452925,1000,0,13.205525552095562,13.07728109284131,13.333380677114697,4.040679254075339,4.0221577775085535,4.058145508283604,80.53578069006296,80.32219862048441,80.74444754088243,8.702456955269808,8.685501061514254,8.719064238511264,0.036314918683242395,0.03549840620899973,0.03714227953012136,0.14918195045072907,0.148843434055294,0.14951960270516046,1000,0,12.637812917845643,12.517414594559,12.76496471261022,3.991129386100417,3.9739116520085522,4.008734302723207,79.76665518074698,79.68705481881682,79.84657237144633,8.646300596358596,8.642194444834196,8.650575657305476,0.05230945982316804,0.05107856794533204,0.05360849996021489,0.11217935909319829,0.11137491932754941,0.11300197505302535,1000,0,13.138584295019234,13.008174736211176,13.260468321607824,4.111966074709994,4.091097140214225,4.13330180260067,82.25127175247168,82.17418286579988,82.32981200692255,8.811423172290338,8.805753640744658,8.817314745860156,0.05391112408863471,0.052422816009216874,0.05536578586608773
17,0.19080437638706535,0.18982145732857475,0.19172747548365993,1000,1,12.885362011886295,12.743460423513023,13.025508010987679,3.9864891263492366,3.965590428342745,4.007292628520547,77.53958541817524,77.45429395908975,77.62495538359744,8.399841352530842,8.393358644228226,8.406960478674916,0.050786716591389565,0.04942604632462645,0.052103255778222106,0.23080074210681567,0.23072741584835715,0.2308726862538023,1000,0,12.480092585745602,12.34152151317362,12.618312287647864,3.9219698893887154,3.9025136492061137,3.9398567853455657,73.77489704981645,73.7199496859808,73.8317875284007,8.135358831216013,8.131838358442995,8.13877305421665,0.05153597917144058,0.050600631258612944,0.05244934229176793,0.23078172308190414,0.23070649266798043,0.23085495341365425,1000,0,12.499134628414518,12.363085308873236,12.633425418327533,3.923100807936725,3.9042357738568993,3.942381970164931,73.78330811878746,73.72639804401625,73.83781599454274,8.135916364805169,8.132324044424038,8.139558998856792,0.05141032318080085,0.05050390742581642,0.052391044950071575,0.12958743816814292,0.1269986031787912,0.13206865165021425,1000,0,13.198741678891153,13.074474791229521,13.321909175386988,4.036391423676214,4.018556055507234,4.053962199890412,80.32411678806876,80.10763833416146,80.5446221933518,8.684624840223865,8.667571305847236,8.70187551674971,0.03817916976916712,0.03734983976296155,0.03904140944808193,0.15797073252032431,0.15759011675802712,0.15832950248011243,1000,0,12.546310349131753,12.423403766593657,12.670105319985002,3.9755248799019065,3.958587429183329,3.993399549191058,79.1447202193649,79.0595791317643,79.2303572877306,8.597378656385049,8.593154211180028,8.601753111942049,0.05580292857170718,0.054557858461731445,0.05704807600392474,0.11732890773591245,0.1164683740363609,0.1181531078760912,1000,0,13.11199426936054,12.987824127389127,13.235637079855225,4.108262116003391,4.087156584716333,4.130264326586005,81.97119430268636,81.89045975045265,82.05062182290267,8.786814499694389,8.780492236787378,8.792889516897754,0.0572163444968513,0.05561353285979128,0.05884971599982565
18,0.20215655083416242,0.201082106413781,0.20315363203414757,1000,1,12.800465109676974,12.657915216891487,12.943054857765068,3.970358822650091,3.949607937297501,3.9918894159983718,76.74708542558832,76.65684393359592,76.8462344857739,8.333305695790921,8.325667756030716,8.341044852180403,0.05398196261971589,0.05256831793506504,0.05540762694395654,0.24320564241681894,0.24308895845352785,0.24331829352148474,1000,0,12.426723874601047,12.28534221945481,12.56691879746797,3.906030613601391,3.88693079607477,3.92515019354952,73.15372715805881,73.09229500707998,73.21450523218003,8.081112128337036,8.077198157107615,8.08525472824243,0.0543889631413879,0.053450982614300695,0.05541108355138332,0.24316778272014614,0.24305433693836564,0.2432812198487375,1000,0,12.445799641727474,12.307062886328827,12.585699932593878,3.907257618574113,3.887708733425705,3.927037114998044,73.16230745770311,73.09916350767635,73.2256381286504,8.08171620670728,8.077628044308492,8.08560472932661,0.05425174332654176,0.05327710379610648,0.055231876233094813,0.13314036892667,0.1305192734780415,0.13586740914087536,1000,0,13.192049785759096,13.070583327721128,13.319948642292324,4.032387590876019,4.0153089570672895,4.051068577254393,80.12673582521907,79.90457972059797,80.3514851996078,8.667979061276565,8.650808790191665,8.686089300073373,0.04002187297919559,0.03914851686154382,0.04089158140897613,0.16715067284449295,0.16676602622573986,0.1675264222343691,1000,0,12.440087958011569,12.316846557280723,12.558364747093135,3.957906274166854,3.940956986352963,3.9756856994612106,78.47193510919611,78.38857587649049,78.55635607005301,8.545331172222065,8.540877685279433,8.549789893334184,0.05930670623295292,0.057941297614027755,0.06076227929942281,0.12223699658419718,0.1213664788877352,0.12308641816650813,1000,0,13.088780529434109,12.960446869301208,13.214921923039194,4.104815144694713,4.083583456351301,4.126596128469244,81.71621618266141,81.63419619129165,81.80384335427802,8.76424611706399,8.757862185453728,8.77076143450297,0.06054383943807944,0.058899725849038256,0.062240854129203195
19,0.21389192556477363,0.21273340729123033,0.21492251646957716,1000,1,12.712227526095328,12.568518209015046,12.852379413656717,3.9532160972431765,3.932168665367709,3.9749960799678665,75.90806625928415,75.80326056221854,76.01820689162882,8.26354220441224,8.255605188529637,8.272096435865947,0.05715759815501769,0.055733433313106866,0.05864372080070443,0.25562352805520655,0.2554281530034891,0.2558103944412239,1000,0,12.376630749290053,12.239624525944011,12.51648549462591,3.889946101936648,3.8713355202228827,3.909696678677986,72.51162406378336,72.44205581519941,72.58459900793034,8.025360387040411,8.020884277127893,8.029903280886488,0.05721661022122181,0.056150560541156226,0.05823363948335608,0.2555277943073725,0.25533024991287695,0.255729995542127,1000,0,12.396661548386033,12.260935743608295,12.529253890486808,3.891343367886929,3.8720087574219244,3.911346441703415,72.5311535961197,72.45720380613666,72.60053429915743,8.026803798935317,8.022106860926549,8.031493385214938,0.057071571485881344,0.05605492228219868,0.058126469397416856,0.13640434126592643,0.1336655117235966,0.13927445652269385,1000,0,13.18687385036176,13.059661300647315,13.310676755481808,4.028903419291314,4.01101351423585,4.047068351254237,79.94861967261292,79.71234927498217,80.18814613832001,8.652935046364055,8.634054624187531,8.670931922305634,0.04184461961346822,0.0409202306380344,0.04282444651053835,0.17650525536465306,0.17611713551664485,0.17689418759090456,1000,0,12.33477357010536,12.210746736800019,12.46009079609901,3.940888199717834,3.9237704096914654,3.957637383054079,77.77901151044924,77.69495903237441,77.86453128059033,8.492288116635816,8.487649642877873,8.496892675692454,0.06281459999716299,0.06136874539178062,0.0642003216856571,0.12698802731327224,0.12610526996859792,0.12788108925314146,1000,0,13.063020616195633,12.933131226252257,13.193405789670583,4.099782667420634,4.078304055953444,4.121169756521839,81.4706237602114,81.38631728574516,81.55487541514691,8.742457050858349,8.73560916428866,8.748954744099256,0.06386129126157146,0.0621506725697127,0.06561307139451183
20,0.22573000551041952,0.22449531360869904,0.22687071805769474,1000,1,12.607701242830728,12.468794698835032,12.75498246962522,3.9330498530672666,3.91206863006674,3.9539523231908587,75.04547433043918,74.93316499972943,75.16464178055844,8.192786781658455,8.183686614336812,8.20224888555144,0.06034433546525216,0.05879356821818509,0.061875586547231395,0.2680833258856795,0.26781319423440875,0.2683477022366843,1000,0,12.326116850857096,12.187991395224746,12.464841661731105,3.8745005687478726,3.8556680000377366,3.89412765967793,71.86561577132446,71.78649108903544,71.94383164254876,7.9692216529369455,7.964246738638414,7.974082179778869,0.06005212616675636,0.059010484267418783,0.061125121201402115,0.26791365287630214,0.267617431625536,0.26819646098317446,1000,0,12.346099222425677,12.208152297464228,12.48345948977244,3.876026257496076,3.856862980974362,3.895428564746112,71.88885474649203,71.80685570013377,71.97200350093289,7.971055182203775,7.965843012716293,7.976432464135504,0.05990469958561608,0.05889341732767029,0.06100086216794613,0.13947232061209247,0.13654899841945534,0.142423956216555,1000,0,13.18104170620025,13.054613351825774,13.305856310183728,4.0255410093551,4.007932554183682,4.043020960158019,79.78524233493633,79.54082187257768,80.02781990339939,8.639106916513388,8.62096566945482,8.658423754438653,0.04365851525315459,0.04270921637164119,0.044640572853687124,0.18609596412851426,0.18570034860824985,0.18649898943019633,1000,0,12.220361561242145,12.098889490479941,12.346907051141581,3.9228316708028226,3.9061962058537967,3.9398151223602285,77.05683470409377,76.96919618847096,77.14249300552069,8.437487770471108,8.43299941447012,8.441990556456341,0.0663346339836066,0.06487702393273702,0.06774092574596166,0.13164728559184097,0.1306873857715503,0.13259862757045887,1000,0,13.04566387716425,12.913983795496367,13.175290955189796,4.097920661135735,4.076674910274691,4.120479601978934,81.23401951956913,81.1466831542329,81.32350449378072,8.721347233609535,8.714561004685383,8.728021019794452,0.06718757109808542,0.06536412811188667,0.06909585042763355
21,0.23782756906770366,0.23646100593516076,0.23904156061369158,1000,1,12.503315768617716,12.368236703365898,12.651395344330759,3.9132669811022023,3.8926456441846757,3.934364488918743,74.14152696779473,74.01534871721917,74.27083293568093,8.119232379610771,8.109675290757655,8.129705007919393,0.06352682169412703,0.06194663617178292,0.06516146691124751,0.2805730070261717,0.2802127800048812,0.2809280222120356,1000,0,12.273071547896105,12.130707093780087,12.410502812805834,3.8582708449827527,3.838110882007512,3.8779304984841354,71.22101989091398,71.13212573995338,71.30687289210638,7.912693032669529,7.907099866750737,7.918538252099724,0.06288653328843692,0.06179257432525949,0.06398869725748942,0.2803955531473454,0.2800184226019999,0.2807712827605876,1000,0,12.294942828205803,12.157963628709014,12.434060864117082,3.8599592047345563,3.840895607366131,3.879062445933279,71.24762750607613,71.15599414545783,71.33726879532993,7.9145768277720885,7.90852081287403,7.920360672719003,0.0627397809789183,0.061645070555953405,0.06384017353734907,0.1422875757904016,0.1393960956049169,0.14536296189506548,1000,0,13.177194698362051,13.053134858734385,13.30213946070356,4.022633713298734,4.004328755842936,4.040771065912198,79.64041591358058,79.37776118485009,79.89357783920694,8.62679541352228,8.607498109865311,8.646519118514563,0.04545684354396497,0.04445228027369944,0.04644571569564107,0.19575655638872302,0.19536159908183057,0.19615773007722487,1000,0,12.098757273319563,11.981299348186772,12.22329214185413,3.9033152756742417,3.887053860584129,3.92002583008503,76.32792515245539,76.24243448954138,76.41517043373062,8.382414549590813,8.377840752127808,8.387075408938403,0.06984891804538915,0.0683921309795762,0.07133461701383982,0.13621643182483853,0.1352173962937104,0.13721237501810363,1000,0,13.027471907714313,12.896913745538562,13.16243686804577,4.096544786819024,4.075281433757884,4.119600116161176,81.00549147642526,80.91457675460626,81.09655706026217,8.700860985830062,8.693836989744998,8.70789677155912,0.0705116649523569,0.06860153681867899,0.07248136432115161
22,0.24997329214428607,0.24856488219579134,0.25125743106931814,1000,1,12.38577606285355,12.237306270556214,12.532907233744373,3.8914757822317703,3.8703345240113665,3.911192090552662,73.21646838496433,73.08303403313323,73.3536470094553,8.044785325983224,8.034483397186852,8.055323762249417,0.06670769996632954,0.06513840150539166,0.06838351388944863,0.292975982323315,0.2925124463390018,0.2934280762605888,1000,0,12.22660545346975,12.086495120560523,12.373575308631299,3.844169405007155,3.825250956773525,3.863100659299865,70.62639078553929,70.5273399055341,70.72288738260686,7.859667533970167,7.853340729074698,7.865811145755355,0.06572206151594258,0.06457416077370147,0.06690614033143485,0.29288964754544056,0.29242827368422436,0.29335125357320024,1000,0,12.247641000062252,12.10638505906976,12.393840449834096,3.845649590306938,3.8268500981936038,3.864686549476964,70.64937160740521,70.54449207014633,70.75175469670663,7.8609425934951265,7.85432079472014,7.867643931582643,0.06558540640598665,0.06449311196089663,0.06674807282735314,0.14491909324739138,0.14176748254900473,0.1481583314113168,1000,0,13.173140320685459,13.044720506906902,13.294614974112879,4.019975135114831,4.002238617429668,4.038678563843993,79.50740984223772,79.23769652885116,79.76457954078222,8.61544757856592,8.595027269995947,8.634938270481765,0.047242174900575425,0.04626586206792515,0.048290468514985405,0.2054201212963489,0.20502527363762313,0.20581965755096415,1000,0,11.97745094476101,11.854699920024615,12.09987837102945,3.8839324190593696,3.867408891322811,3.9006717606037355,75.598938199705,75.51224118625903,75.68592266939105,8.327535411177074,8.322935130322737,8.332146310319189,0.07337299077381962,0.07184593916611369,0.07485308676018113,0.14074315875312393,0.13971744518429563,0.14177525039175728,1000,0,13.004573580818453,12.87391311811845,13.134291874522614,4.092313371104325,4.070069593921705,4.113305082591297,80.77457105629036,80.67885204424503,80.8684858057026,8.680325884531893,8.673232211205677,8.687732892997946,0.07382299848118094,0.07189884534554086,0.07587586955707855
23,0.26226033064339627,0.26071722681505566,0.2636369901807567,1000,1,12.269036542751428,12.126238323900521,12.413350545430562,3.8707327774644487,3.8500703923609088,3.8902963630806178,72.26773295981334,72.12307274476404,72.42425556466388,7.968665960303644,7.957123004512574,7.980254035964488,0.0699344251206827,0.06827607100445413,0.07162616477323598,0.30507800222261816,0.30452369114059186,0.3056333952304173,1000,0,12.185013175448589,12.0505725434761,12.324555845171107,3.832012744755321,3.8135108102311563,3.8516358882647337,70.08232650077625,69.96962272388303,70.19775357432556,7.810091710034236,7.802869735535327,7.81730160733436,0.06857653121729912,0.06739709760445492,0.06975486354860139,0.3050555678333184,0.3045007201727568,0.3056140447626547,1000,0,12.204403875986825,12.067131387615111,12.34442906173496,3.8334171716724965,3.8139231831154023,3.852838521601407,70.10908946360112,69.99734840904674,70.22287239568915,7.8113691876331615,7.803889182428664,7.818874766134036,0.06845656783981127,0.06728419944789964,0.06960420077703279,0.14738308244710369,0.14403202680274113,0.15057748698930154,1000,0,13.168563004432341,13.043100838665568,13.293563704900624,4.01733951814083,3.9997056022794304,4.035047175734017,79.38259525165584,79.11885151163474,79.64919827595385,8.604780827797615,8.584185402930302,8.625043093102617,0.04901698735023931,0.04799046104902663,0.050116672593554894,0.21508880447706058,0.21469215497724103,0.21548325657629386,1000,0,11.859146757873269,11.735298413862974,11.979706653536686,3.8638394372579397,3.8481085592120103,3.8794622225699316,74.87061533860037,74.78369615147416,74.95809007144655,8.272741686606667,8.268182688443774,8.27732298567498,0.07688345748484923,0.07536781795372752,0.07849414703741318,0.14523680655851764,0.14415093466735956,0.1462922468579115,1000,0,12.980064992566657,12.850232775829262,13.110623146029155,4.088828006580811,4.0667526924886594,4.111458652747282,80.5522268278648,80.4537252827156,80.64901831159206,8.660352507588668,8.653070443077434,8.668126462803778,0.07713539381347066,0.0750625463713513,0.07917126250684442
24,0.27463742296500154,0.27308013432424094,0.27610134863902414,1000,1,12.142339573369766,12.0033252268796,12.285717226516402,3.8474592372443435,3.827663155132163,3.8677869850829536,71.30785090484632,71.16142871851953,71.47154874195526,7.891925372332103,7.879967265301222,7.904182169099251,0.07318294705864972,0.0714934511723943,0.07488401574813897,0.3167686087290554,0.3161069746301504,0.31741775832147295,1000,0,12.1413890544024,11.99677918985128,12.279363004473131,3.8185773317705,3.8002575464680723,3.8380375486327227,69.53181154385497,69.40779051916219,69.65070542184179,7.760684438593122,7.752981677201406,7.76884855355807,0.07143494456638486,0.07018025388360748,0.07263137452230957,0.31675288859184264,0.31608553866622097,0.31740939927880024,1000,0,12.160050644850697,12.019918138760822,12.30866360154879,3.8199852530470544,3.8006415078620996,3.840488955544322,69.56252625431362,69.44071629572478,69.69135318083042,7.7622056663946655,7.75387988853479,7.770001236931714,0.07132555257041369,0.07012543636814732,0.07251198132926466,0.14968299413827044,0.1463901676287639,0.15304150681136808,1000,0,13.163970489022033,13.035386653599847,13.285127292348845,4.014946008310645,3.9968123441262704,4.033079047326916,79.267172763335,78.99654816813893,79.53067157569659,8.594987075122953,8.574302837459369,8.615384281064832,0.05078905911727942,0.049679870947642965,0.05193786734010948,0.22475825200278252,0.22434524111863652,0.2251562368949099,1000,0,11.744649510482533,11.621996467172076,11.865795155571263,3.8447905154443,3.8287849360523563,3.860990980689815,74.14382166014998,74.05768848775183,74.23221246179462,8.21804521024361,8.213507412414192,8.222831333752376,0.0803919792640746,0.07889985188006372,0.08196185751195537,0.14976261563434293,0.148606049827871,0.1509202061750719,1000,0,12.95970262510752,12.827577920416566,13.093559834180832,4.086521662314946,4.064573531350629,4.10929058831063,80.32362031127434,80.22038361332082,80.42328266922325,8.639929816467054,8.632370010537535,8.647624113663321,0.08047467405111622,0.07827998703640231,0.08259579091770185
25,0.28713333417150805,0.2853720380098116,0.2887572911651097,1000,1,12.020132863038038,11.87737830767724,12.161030916705561,3.825165531174975,3.805375629807962,3.845021007048612,70.34365527696366,70.19109782933315,70.51561415135409,7.814685780958473,7.802442288727137,7.82780340659209,0.07643764155767382,0.07476863095792605,0.0781043661618843,0.32825479076221475,0.3275075227509882,0.3290207672404177,1000,0,12.099712098943895,11.956710367598443,12.249142782170479,3.8051865129751157,3.7863378990742835,3.824241785930475,68.99413776816672,68.85452736256677,69.12688032950571,7.711776416768105,7.703218521942613,7.7202427420038315,0.07430162492329034,0.07306502123960863,0.0755268883584781,0.3281380916023265,0.32740481459422005,0.3288637373501844,1000,0,12.119488261330225,11.979802656099382,12.262688243621264,3.8062104429087387,3.7861246674694122,3.82558902767002,69.03867575585407,68.90283568994175,69.18282274170664,7.714364643317993,7.705378784899285,7.7231323083590935,0.07419545054773095,0.07290071477909972,0.07544081712537842,0.15173794330191628,0.1483777735476499,0.15514065025171161,1000,0,13.160734318536086,13.0392887845965,13.288487996323278,4.012914682760879,3.9947652502259245,4.031046550981222,79.16917790317079,78.88997581045457,79.43740748387643,8.58658257815788,8.565679728774198,8.60762994380759,0.05254946139311038,0.05139488075288428,0.05372565181208782,0.2344284504842402,0.23402597953886625,0.2348240846633627,1000,0,11.641686982502051,11.523244791642172,11.767674143483514,3.8262880747111625,3.8112568382264524,3.842123648941454,73.42591891856763,73.33732913125036,73.51114089992923,8.163819262006024,8.159268733761673,8.168423469815812,0.08385304543119296,0.08214888719213292,0.08544340125840033,0.15434060394576266,0.1532111945862629,0.15551712068019172,1000,0,12.938612731459237,12.814261018871134,13.067130817308012,4.083211246365837,4.0607879346157265,4.106393493813541,80.09147020365177,79.99041114327682,80.19024549891364,8.619193912358137,8.611173064304708,8.627231694919843,0.08379610744039802,0.08148026940705734,0.08606204953948589
26,0.29957909144400074,0.2978526375441605,0.3011931062754861,1000,1,11.894268229336916,11.750331850750042,12.032151252969612,3.800409470561054,3.7809560712634585,3.8204968038482323,69.39414639879568,69.22278772515904,69.56473715859002,7.738888040157298,7.7258067629226765,7.752206769519896,0.07969002193845938,0.07794086988322485,0.08147157139842218,0.3396978845294735,0.33886654146790696,0.3405177393659778,1000,0,12.056541728289998,11.916473064396774,12.2009683462712,3.7910439292288975,3.772149591776235,3.8105734730975582,68.43716336441587,68.29259972511326,68.58373912225304,7.661510463633844,7.652151261313159,7.670763010765041,0.07717178857353488,0.07583383146112221,0.07845549330681512,0.339457910228316,0.33859361087997625,0.3403024807238384,1000,0,12.07940340852983,11.932904898787372,12.226169396950091,3.7928673048467667,3.7735777954367475,3.8120479313299076,68.48059461672234,68.3258393951844,68.63310738412311,7.664224106360572,7.654308865070731,7.674096775477357,0.07704327018044804,0.0757435028278172,0.07835846794174867,0.15374533621867914,0.15038656972215528,0.1572931477336984,1000,0,13.157361835075118,13.031768220404917,13.284852573368472,4.010765289502943,3.992580150226835,4.028902166363541,79.0706368926848,78.78345741539711,79.3540106858708,8.578127290239241,8.556892227248543,8.600227802585412,0.05430169624398741,0.0530865654398878,0.0554701902261482,0.2440988666869057,0.24370522524405358,0.24448813490831037,1000,0,11.546770526803328,11.424949379064163,11.669330907182085,3.8082940463912593,3.7933650062465807,3.8236780291244394,72.73718179933664,72.6506951873676,72.82601213060599,8.111202904775121,8.106712412569538,8.115689108401805,0.0872446402599037,0.08558001416525825,0.08893187088261405,0.1587236646959392,0.15752994065131548,0.1599380409211484,1000,0,12.9181323834133,12.78484680230311,13.042988706067417,4.080005857609608,4.0568546414657645,4.103219231092769,79.87947900388188,79.77281047320642,79.98474972520013,8.600104086548276,8.591736254474776,8.60831723066544,0.08711973550928488,0.08483737574800178,0.08944363742663886
27,0.31197400104112805,0.31007550104169534,0.3136963656874145,1000,1,11.777316672889915,11.634059690194242,11.917173756067351,3.779441450256529,3.759897095276065,3.800074168104352,68.46588215769403,68.29249601570147,68.64955855232,7.664998476879794,7.652084044203758,7.679202494139693,0.0829288798328307,0.0811480501880635,0.0847127441929179,0.3510480075799145,0.3501027238420602,0.3520016811923059,1000,0,12.019246714554013,11.877402148142373,12.162980604745368,3.778147207996288,3.7582157127127793,3.797902870549037,67.90619227935969,67.75376582637713,68.06096617440879,7.612535066818033,7.601831602970313,7.6228105525048955,0.08005255239505686,0.07872784537710827,0.08137423855962655,0.3507855830347836,0.3498504636703516,0.3517593855194166,1000,0,12.041596372627188,11.899368616820595,12.18660662206462,3.7792530837892264,3.759725323084564,3.798425802464434,67.95482992943602,67.78936820915452,68.11472838139412,7.615469841837589,7.604962839479773,7.626517975744255,0.07990013455009518,0.078556224788427,0.08123979117387375,0.1556183870031507,0.15205329500044415,0.15917367769403692,1000,0,13.154828602302146,13.02835340786361,13.27808704086302,4.0089165288527395,3.9910588319488967,4.026372113289313,78.98288470973857,78.69997918547466,79.2735588004854,8.570573942986023,8.547997403735874,8.593124759635796,0.05605006104930057,0.054831584493283396,0.05726182521126029,0.2537693967716479,0.253358608322093,0.25416640683613423,1000,0,11.459017286605048,11.340229360227646,11.57681196634648,3.7907383417612515,3.7753925723091375,3.8066744721496826,72.10948746167595,72.02713818482007,72.19273145530342,8.06226401513753,8.05799211692984,8.066562469794126,0.09057466994643196,0.0888401498206379,0.09224642323109374,0.16306784129547025,0.1618661620187055,0.16434364910403776,1000,0,12.90016521989471,12.770933183187429,13.02614065246174,4.077103177083503,4.054283773398123,4.1006256856939745,79.66675620385834,79.55720913443646,79.77612328544915,8.581013113231057,8.572394364703598,8.58955214766185,0.09042896019725791,0.08808486099023032,0.0928609971599709
28,0.324389763391109,0.32248559497152046,0.32621071880549674,1000,1,11.65067619161616,11.507515190871274,11.7928891879646,3.756745053352421,3.735445606763243,3.7771900629559423,67.53158654578763,67.3477025222571,67.72174490251919,7.590588383101907,7.577065923335018,7.605782717679525,0.08615230444477356,0.08431178904052385,0.08793757971472232,0.36223063298651687,0.3611872288731801,0.3632553595774837,1000,0,11.984175697073239,11.84393819650283,12.134508069560482,3.7660971145588857,3.7467271817233914,3.785934096152101,67.40532950612848,67.24242628984042,67.56997960927576,7.566171420031719,7.555219608375238,7.576730718690084,0.08291820717866157,0.081523057922083,0.0843070860405479,0.3620139738564384,0.36093422113474705,0.36307899341946215,1000,0,12.006368010100074,11.856343274241068,12.153725212806652,3.7666272516805286,3.746546908376292,3.7865355616734377,67.43910093193692,67.26317885130408,67.61563835116833,7.567898779353065,7.556672306683819,7.579058482895782,0.08274555616514465,0.08141107028195212,0.08408556653622887,0.15737307629725666,0.15374356034249578,0.16117068050022804,1000,0,13.152201264220166,13.020975526712782,13.279601181833648,4.0072407222270074,3.9898957282742433,4.02501434317936,78.90132536276873,78.6089108572023,79.19603117632745,8.563567725137764,8.541020333336482,8.586153422204111,0.05778302872666932,0.05658750544748332,0.059012547228554556,0.26343998667456187,0.26303806569189797,0.26384389499412897,1000,0,11.382177522103229,11.266156093985193,11.501217365748927,3.7757561825052446,3.7601948802866825,3.790729817003712,71.56493053509463,71.48595044382061,71.64448832649742,8.019014554167056,8.015115121245591,8.022935378341053,0.09385898934158567,0.0920823093366151,0.09560546075284586,0.16746745788861678,0.16616367151271563,0.16871683085118983,1000,0,12.883236569045817,12.758426180638386,13.011210343037899,4.075033938496671,4.052555391407949,4.098571568057831,79.45236236079127,79.34237316699354,79.56455159646137,8.561725132702755,8.55323213046568,8.570408927262232,0.09370994303073073,0.09124324350309186,0.09619479920484535
29,0.336769792701969,0.334719191349936,0.3386863481656603,1000,1,11.531974733675375,11.38820691735892,11.675135664182012,3.734280716195892,3.7142672507618766,3.7542457619612315,66.61009716733027,66.41313033146918,66.8058293596463,7.517222275038204,7.5029323571993185,7.5331294454813476,0.08936168268748941,0.08750258957577785,0.09118718263920962,0.37317923237060424,0.37202025066353966,0.37430582989792516,1000,0,11.948626880068808,11.798542255795082,12.094997026445318,3.755249547627066,3.735604120636598,3.7747412426943083,66.92177019644588,66.74538970034344,67.09542096310399,7.520961713970601,7.509677011959536,7.532197361662862,0.0857899034548074,0.08437937199234857,0.0871702005825021,0.3730275857279457,0.37181863777466817,0.37418097213236473,1000,0,11.973348471827638,11.826352264917794,12.121332997554637,3.755157394679891,3.73499654664231,3.775307329167708,66.95626151272424,66.77492005423252,67.12984410470467,7.522586430171247,7.510499027425752,7.534406569092867,0.08559639401228795,0.08421205432078137,0.08697315031091973,0.1590041249906462,0.15533536574012655,0.16255906364057449,1000,0,13.150112781788955,13.025427972347922,13.274457066913536,4.0056567047949505,3.9876627015886497,4.024189192888181,78.82779878693574,78.53600025356748,79.11361961273504,8.55723766291271,8.532852516370006,8.579966782129608,0.059511602691971845,0.05822967232038021,0.06079493347974918,0.27347376666966444,0.27307348844749957,0.27388815508452435,1000,0,11.305425745648337,11.187359157887398,11.421905199308991,3.760022445360722,3.7445585549812552,3.7757250396645405,70.99929912879755,70.92705743027778,71.07322069613606,7.973599788228385,7.970029063187025,7.977115339774506,0.09710823065447041,0.09529495733719469,0.09882370802616722,0.17177952129156843,0.17049786343866802,0.17308780780559166,1000,0,12.865705912222253,12.738679275513174,12.997674992615691,4.073432912326677,4.050161151407567,4.097545538469282,79.24397352185272,79.13285174949064,79.3570278066743,8.542938855205898,8.534075048091847,8.551845749493163,0.09701209055296707,0.09441350164450571,0.09963809732812506
30,0.34918311793553364,0.3471144055949497,0.3511861995799735,1000,1,11.41260975329651,11.270072154028854,11.560627759031743,3.7105597745854735,3.690892512087337,3.731020428252719,65.68316588635656,65.4787794223032,65.88816319610834,7.443456703358854,7.4284845709316585,7.459701155206342,0.09255874175008072,0.090714326178398,0.09451664112929108,0.3839072177970277,0.3827131712940981,0.38507571831675175,1000,0,11.911897315440546,11.768498697219917,12.057142348694104,3.7431197946555783,3.723452984599398,3.7628109057749852,66.43476228005233,66.2470768789072,66.61654599050348,7.476153607126008,7.464022592021028,7.488411803573362,0.08866297514007064,0.08723569650411887,0.09012458971128126,0.3838104783752406,0.3825820098834065,0.3850320090439895,1000,0,11.935047316798075,11.79169360111724,12.079407124611436,3.7426067731225543,3.7225953353735584,3.762925869476223,66.46290062484856,66.27688377910877,66.64517172364151,7.477283727998083,7.464952940778133,7.48914452390438,0.08845209022113346,0.08699001411842038,0.08989981377503811,0.16051674856913944,0.1567765367022851,0.164407036478917,1000,0,13.148103109536908,13.023482312168937,13.271608249047198,4.004228280734027,3.986391506999496,4.022584951489747,78.75812173068184,78.470532053114,79.06531443954115,8.551308056676266,8.527920002368003,8.574632683282411,0.061239912358230675,0.059882939265673125,0.06250831320064797,0.28334567611843864,0.28290897792170244,0.28375874465053497,1000,0,11.233206951025899,11.117721325628667,11.348367753968777,3.7453117946109535,3.730589101989842,3.760132500806315,70.40741163273488,70.33969345083294,70.47526642687028,7.92591690643064,7.922572473285331,7.929128656619487,0.10035964404485967,0.09857396526152924,0.10215447067240552,0.1760033260844642,0.1746903378880099,0.1773207518378467,1000,0,12.842650544872948,12.71506331425132,12.96960103068597,4.069773202416232,4.046341273606735,4.0940584276248115,79.04025383610369,78.92464791650045,79.15990174526856,8.524616339150485,8.51569088030782,8.534012621576831,0.10030365139859262,0.09751679347486548,0.10291535857846643
31,0.36159640062683157,0.3594500627705284,0.3636346274238848,1000,1,11.2988270852448,11.156672202332478,11.439594661783374,3.6892214856798784,3.670054943014512,3.7089278908361325,64.76395338479989,64.55589142643727,64.98547914441617,7.370180352103744,7.354506277824766,7.386404509820651,0.09574745576915909,0.09381493316286796,0.09766163235557694,0.3947663723918241,0.39343992275870165,0.39613073698390516,1000,0,11.869397662462164,11.7233603142365,12.014063925720228,3.7314528077152014,3.712412517820067,3.75185874187892,65.9227528422861,65.72883887074983,66.10888424571696,7.428982588317071,7.416413028490642,7.441566783703457,0.09157173020674357,0.09005998218966418,0.09303712829921419,0.3946101367307296,0.3932916360073961,0.39599480366077255,1000,0,11.895781382801637,11.74988035636086,12.040707082684198,3.7310387204044666,3.710647144263486,3.7510397947566925,65.95937310297369,65.7680530528169,66.15495398431878,7.43091963591964,7.417695924719334,7.443712732332463,0.09132714569318753,0.08989437218221001,0.09282350624756341,0.1619449449994703,0.1581633997944251,0.16586296520910257,1000,0,13.146051184196969,13.024221331905178,13.27015629780641,4.0028451758859225,3.9851121811705292,4.020966411918596,78.69358865904172,78.39903643916324,78.99375924216682,8.545809171262764,8.522344722259048,8.569481593350808,0.06295686793610569,0.06161585253727318,0.06432027505969543,0.2928296063384258,0.29242000555380787,0.2932377105066262,1000,0,11.157726048599127,11.042553082780973,11.27232130101817,3.729871638071051,3.7158127497650746,3.744727598311025,69.77533301719545,69.7132934248696,69.84030996770532,7.874781736957834,7.871596245578076,7.877764056614573,0.10361814218595618,0.10177250830245625,0.10538904235721147,0.18026995838628135,0.1789586705485326,0.1816303819590988,1000,0,12.824814596848675,12.69587610215439,12.954199803835312,4.066966605022343,4.043029860698459,4.090747525227614,78.83185557112931,78.71623967917066,78.95093043487499,8.50587921044292,8.496515735014032,8.515126369447554,0.10358717179866972,0.10099843819872896,0.10618410048898637
32,0.3739518744401445,0.3716168957677905,0.3761318453108534,1000,1,11.174050197506688,11.031374177183933,11.316079081612049,3.6658260094198285,3.6465348429414206,3.685026001334288,63.851610844235026,63.629237492125846,64.08055875087568,7.2972364873587825,7.280575900955713,7.314724607021173,0.0989411770783504,0.09697483097351099,0.10080618268793416,0.4057492862436756,0.4042993748072886,0.4071353553986895,1000,0,11.830325948161542,11.682742299096931,11.977874993475185,3.7207140145675472,3.7007209818979336,3.7406991974581114,65.40992217397647,65.20813687362877,65.60502386113271,7.381839722059777,7.369070027096173,7.394782282797886,0.09449729538307601,0.09296070771513348,0.09599362897011733,0.40550194065501954,0.4040629916611683,0.40694116065806785,1000,0,11.856192700988373,11.708671133850386,12.000784491877564,3.7192181665862067,3.698838556441034,3.739416347438081,65.44674185225675,65.24673263809639,65.65375445354245,7.384043370701302,7.3702170203835395,7.3975889805063355,0.0941876750631013,0.0926366578080172,0.09565707082621656,0.16334483773449365,0.15947805740680399,0.16736019273624547,1000,0,13.14395433308015,13.017192306829392,13.264024351961268,4.001490325671952,3.9837177047962675,4.019402589760937,78.63028764524849,78.31634084801657,78.94260954969081,8.540396849940862,8.516788835632203,8.564929883077973,0.06466896900452625,0.06322735236493458,0.06607031707889184,0.3015222768303496,0.30114351502301817,0.3019166498137081,1000,0,11.078502637208656,10.964101465055403,11.19260968100994,3.7149991104780504,3.7001812063988777,3.7300431067172486,69.18629422192588,69.12785822947066,69.24586909773915,7.826852008782865,7.823959014085665,7.8297191648471705,0.10690355275056064,0.10500803673406127,0.10876758953879341,0.18440672885833176,0.18301978608710737,0.18579885010537342,1000,0,12.807502678036188,12.677253060610223,12.93682646768392,4.0641260318627825,4.03963998627594,4.087114986153068,78.63526590540685,78.51333385597984,78.76052912389285,8.488065076871381,8.478175391385205,8.497544979512517,0.10687525477042684,0.10413690887215948,0.10963561436313503
33,0.3861869218964955,0.3838123740546856,0.3884488344391088,1000,1,11.049614648875401,10.909234431041929,11.190651478194717,3.6423398274471004,3.622145993741585,3.6625160434117214,62.94970503852214,62.72561221399941,63.18496896520255,7.225094876666042,7.20836534316646,7.2430374166085,0.1021516914849029,0.10020738158664237,0.10406988326647243,0.41678168979058733,0.41525081819130094,0.4183618349705646,1000,0,11.782750980704398,11.633322288973861,11.929857642713525,3.7072539876256814,3.6879636368447604,3.7270537457159727,64.87615471765322,64.67531747503175,65.0887738553849,7.333120455150162,7.3199160997565516,7.346685035352221,0.09743132443653078,0.09584916779253495,0.09899652308519565,0.41646501493942,0.41489607065122486,0.4180546224741846,1000,0,11.812733260825631,11.663778328962954,11.960971371696102,3.7069987584981052,3.687545996465965,3.7270252397475883,64.91969638363653,64.71386995237347,65.13940829715138,7.3360187214972505,7.321914438044676,7.350657216671012,0.09706652916575839,0.09550377053421656,0.09858467460899159,0.1646642797683731,0.16085546976042858,0.16870675398052712,1000,0,13.141857791704423,13.016098504828955,13.270172840576437,4.000130439917202,3.982288156112588,4.018942416084071,78.5721653524244,78.25635748646104,78.88326056542903,8.53541315573787,8.511124344838136,8.559878450760271,0.06637917396861359,0.0649616186686808,0.06781245574983681,0.30988517305209135,0.30955140949472665,0.3102162838989997,1000,0,10.998318383859038,10.888322080173305,11.11454230206405,3.700138263853555,3.686047803513954,3.7146146508659195,68.61919357789986,68.5668679273268,68.6713982479011,7.780700845940389,7.778184068363729,7.783270976572528,0.11023403931261631,0.10835689453832269,0.11213892482569573,0.18836693498108056,0.18693860230218873,0.18977945285383882,1000,0,12.78946608575986,12.665984390649681,12.91831376863791,4.061942706748062,4.037943851101997,4.086248071044491,78.45241090793105,78.32972882232498,78.57359824539292,8.471441891797848,8.461433402878344,8.480825888428708,0.11018097261266817,0.10731506134179214,0.11307841758150444
34,0.39830673178187204,0.3958385957194175,0.40067306951072845,1000,1,10.9285377299137,10.788622904221985,11.068693601862657,3.6197372511488863,3.6003504045466372,3.6386186758442243,62.06033548004384,61.82899045738498,62.313305968214394,7.153920255192265,7.136392478531762,7.173088995985249,0.10534013391261507,0.10333665506168338,0.10735298534497213,0.4278459984523238,0.4261910327262715,0.42947419216212585,1000,0,11.735977968110907,11.586290010546687,11.883726735950184,3.6945013367861623,3.6750592660134265,3.71541562541994,64.34234368105919,64.13876553266869,64.55562859498733,7.284497141154545,7.270346436355514,7.298466826152256,0.10037174546276664,0.09875670487213409,0.10191818185147118,0.4274119337970724,0.4257673835762311,0.42906388073246937,1000,0,11.768366069192599,11.61976159408113,11.914089114551055,3.6936161712516995,3.6735073631217383,3.7146185367388966,64.38670859956194,64.16755301589362,64.60772605424032,7.287775039625018,7.273397739048,7.301668502138375,0.09995707943662285,0.09831929441093375,0.1014921556613644,0.16597880780959917,0.1618258943021382,0.17004881163620025,1000,0,13.139959865368917,13.010329935884867,13.262319549280917,3.998947911793978,3.9814029753038107,4.01704992440321,78.51362631957123,78.19926758762965,78.82914089142388,8.530354059526474,8.504920121572821,8.554502432443485,0.06808174848552315,0.0666221586817286,0.06956088838488281,0.31818168159254095,0.317889964027941,0.3184686533367138,1000,0,10.927880996243774,10.808681788163264,11.042309903917172,3.68836266912827,3.6738112167507437,3.702956500877715,68.0567324824404,68.0076615127269,68.10481223615851,7.734866694263697,7.7326234749573235,7.7371608620688646,0.11361262214593476,0.11168296185997081,0.11558521724001625,0.19237573803145164,0.19090741558119365,0.19383421347326066,1000,0,12.774756986363496,12.645045641185433,12.907894671740621,4.06106046342656,4.036528614087276,4.085070259483949,78.26460700186865,78.13778867555004,78.3910032246099,8.454418892962611,8.444523457475134,8.464207756805974,0.11349148245059833,0.1105718567562198,0.1164416773937184
35,0.4102967573181828,0.4077374035867567,0.41263716038418374,1000,1,10.80286976196419,10.661910188006214,10.946142836942325,3.597175032024903,3.5777238077751314,3.6165503346791366,61.17716354096734,60.94361004617381,61.42822678275463,7.083289579576402,7.065010652137035,7.103586615337914,0.1085501568046465,0.10651020782165606,0.11065903749037712,0.4389828145579411,0.43732984383180956,0.44069336682812943,1000,0,11.688853322001956,11.538580214454553,11.83487327617582,3.680690614151615,3.6607052372192723,3.700411581039228,63.7857093802012,63.56921051533502,64.01625138368871,7.234036813187986,7.219765075135215,7.2487311965673165,0.10332849542309111,0.10167607566821033,0.104971886493285,0.43841044987123257,0.4366624125968898,0.4401225604676945,1000,0,11.724675803926605,11.570197167078723,11.870172663886901,3.680268264687514,3.6602007986814553,3.7004768140406035,63.83931682995782,63.60727405250735,64.06342103446104,7.238284151467748,7.223420650234628,7.253269812647456,0.10287522741252693,0.10127325525290884,0.10446531009167725,0.16721656021728012,0.16321903285154052,0.17123855478480243,1000,0,13.138441865511949,13.019014468622375,13.262815838217687,3.997772710436394,3.97915618977726,4.015584103422462,78.45780339312635,78.13706781381619,78.78129289965216,8.525574218301886,8.499086806933398,8.549858189392829,0.06978064900502837,0.06830429071582529,0.07127777519015525,0.3264538557669289,0.3262100105427594,0.32669280438803006,1000,0,10.862359351906802,10.751213090566036,10.979895002804174,3.6770281524159985,3.6627087461777035,3.691582041891239,67.50088214080135,67.45564099620192,67.54691600449945,7.68928962723064,7.6872637818089755,7.691317652619601,0.11702293803285041,0.11492676934403086,0.11904571521777499,0.19635143747070857,0.1948451075538691,0.1978335558203417,1000,0,12.762085062983486,12.629048821218234,12.889755562675429,4.060868035970489,4.034569320958139,4.086028789991065,78.07901586405013,77.9475606282181,78.21108428226555,8.437629566036252,8.42775495553449,8.447761355303257,0.11682051028181549,0.11385141797603315,0.1197168769882794
36,0.4221963394436987,0.41957162986453883,0.42467970148701667,1000,1,10.685679403057689,10.546256787721237,10.832098502334372,3.575577148045696,3.5564566552047303,3.594972624780318,60.3014001775168,60.04939769567985,60.56959858550669,7.013303165943688,6.9945886711314404,7.032997884988976,0.11174622931154332,0.10969639737281434,0.11384309010582802,0.4502173880080539,0.4484133472989543,0.45201084069195313,1000,0,11.642885872442129,11.49916502289944,11.794156683503802,3.668238022049872,3.6482020944457574,3.688066242664926,63.237762389890634,63.00601261633986,63.46437610544109,7.1839299577935325,7.1692024435205255,7.198401425173293,0.10629061580474244,0.10465391058285228,0.10797714527560166,0.44948952415235544,0.4475692031414497,0.4512986881073247,1000,0,11.682709349203531,11.529079202630257,11.835875984281182,3.6680556645511326,3.6475823662947557,3.6876346846008956,63.29177596313035,63.06612224076749,63.520351638254134,7.188586645845746,7.173245539380989,7.20383509612075,0.1058031899170135,0.10408448348081244,0.10745543492868646,0.16837066669251322,0.16433727463100317,0.1725032306140197,1000,0,13.137291485657869,13.016517076210613,13.27081341462527,3.996763424543814,3.9784909818037715,4.0153168379678785,78.4079498879364,78.07699975544654,78.727172638543,8.521262082785928,8.49552069736407,8.547312430776717,0.07147142928573379,0.06992432155706124,0.07305473197215333,0.33469903383837013,0.33450266154419694,0.33489490677651335,1000,0,10.785975108404244,10.669704422299793,10.902383248535312,3.665259621048586,3.6518239127181027,3.6799324986582307,66.95613035872974,66.91417795234877,66.99834855387168,7.644168488870636,7.642350485538695,7.645972130025561,0.1204188268648147,0.11834753424519535,0.12238392775297767,0.20032453085951915,0.198813002037918,0.2018945949439432,1000,0,12.743346486633724,12.614717116298046,12.872939120287578,4.0593549717588,4.034996999135072,4.084739336194408,77.89067834948455,77.75520135065835,78.02359149084828,8.420701487250662,8.410239639810493,8.430998381685606,0.12013271712809567,0.11709557793170335,0.12334128561512873
37,0.4339865748910804,0.4310996091981281,0.43645228740917297,1000,1,10.576611910363958,10.432035007003796,10.718942633077392,3.5556535908654303,3.5360388478940377,3.575534257067815,59.42391773657907,59.15607927007923,59.70861937864443,6.943413542122846,6.92432315988153,6.963601317656103,0.11491131467641623,0.11275658472966162,0.11698014015222918,0.46144001185431843,0.45960697949313206,0.46330012652115327,1000,0,11.598128274875329,11.447382815529785,11.745644314069674,3.655336454309174,3.63597848625301,3.6761161262918813,62.70313032974629,62.46442897301987,62.930617028269516,7.1344391932781335,7.119602818627832,7.149712220890423,0.1092575521170761,0.10754568463904526,0.11095690348554392,0.46055118110560517,0.45854082747941305,0.46241793765023553,1000,0,11.638755430231047,11.4900830451213,11.786369823440417,3.655045347114792,3.634844420455442,3.6757704201621775,62.77024632025961,62.530574753942446,63.01751698531837,7.140438257320007,7.124074541028438,7.155982688567916,0.10872989536628475,0.10708461836809938,0.1103762215782619,0.1694792375162502,0.16525652434045887,0.17368155960959314,1000,0,13.135577157366768,13.011226902389451,13.259595508772339,3.995716221837457,3.977721686503053,4.014442773569217,78.36094145603364,78.03757154763196,78.69174998547108,8.517168157499146,8.491814699337697,8.541799693985006,0.07315405747607996,0.07153645494400042,0.07469559142366462,0.3429214013260199,0.3427606981750347,0.34308665137885863,1000,0,10.70817206824568,10.594659030438281,10.824613744478867,3.6511169663575584,3.6371457256501336,3.665120171314509,66.41898526640027,66.37979696327997,66.4590424875139,7.599271870482254,7.597578864134187,7.601010063337,0.12380349321069135,0.12168372144612978,0.12589272462477794,0.2042973742837732,0.20269246077547476,0.20591069960148303,1000,0,12.73145373802404,12.602336814376894,12.858399313249928,4.059722432084154,4.034013435581173,4.086394119187565,77.70718633129681,77.57050795762423,77.84500919313305,8.40402511611072,8.393642257309336,8.414581997024737,0.12343052322695988,0.12022506309725574,0.12665283178023118
38,0.4455661888751435,0.44278144006790787,0.4482765936932009,1000,1,10.46927812813005,10.330639828129835,10.616891091519223,3.5362077203604834,3.516415744371841,3.5552307239387577,58.56202377447472,58.286363557765995,58.84438768769832,6.875265045062656,6.8547961400929776,6.896584375341013,0.11803913749480376,0.11588370338553536,0.12012989597984847,0.4726857117385565,0.4707276226569485,0.4746461372995525,1000,0,11.555124450620584,11.404627336569986,11.700721548391558,3.6435798772063865,3.6234942735708824,3.663694126313468,62.1905061772083,61.96380596442297,62.42627368492183,7.086422719479713,7.0708930281253055,7.101576805910814,0.11222645139082033,0.11046869955171046,0.11393656439831264,0.4715700700729889,0.4694572077116875,0.4735845921692129,1000,0,11.5973108056319,11.447749784599774,11.744874760196785,3.6439245981717554,3.6247765915276227,3.6642529861339197,62.266347748872356,62.017427034536034,62.50220683637753,7.09352666390593,7.077505470108796,7.109457945872927,0.11165976256588868,0.10993703796907503,0.11336945531447926,0.17053204661607677,0.16631057859559017,0.17479863293673628,1000,0,13.134298528643448,13.010754760980214,13.264883995171763,3.994801799466082,3.9762401956377813,4.013653366963902,78.31617745891097,77.99451872747088,78.64450969822829,8.513293399076337,8.487171662019323,8.538771188287036,0.074834119653855,0.07321217797927922,0.07642087254158401,0.35113251753133523,0.35099038094670404,0.3512755485835194,1000,0,10.62656265344433,10.516383256887751,10.744884897396721,3.636243293816513,3.6218476043428085,3.6507841051653225,65.8843863927887,65.84379588016958,65.92304093845411,7.554359686983069,7.552707610204963,7.556029006510593,0.12719599787703978,0.12512201581215218,0.12928149921450227,0.20827054827141725,0.20664681911631588,0.20987609276624436,1000,0,12.713740061206812,12.58294930832799,12.841640642172601,4.056816516376011,4.031602391820953,4.082676509098141,77.52464826436187,77.39088071676035,77.66034169188212,8.38741123928281,8.376689682625374,8.398382315900413,0.12672555905632021,0.12343629944150843,0.13013095479299377
39,0.45705769953326214,0.45412361166359344,0.4597897529830384,1000,1,10.350973051657745,10.208947361688399,10.496371963417285,3.5149894942826387,3.4956539063666923,3.534368187521226,57.69128776814589,57.418132118636606,57.97690937915284,6.8066286536994,6.785043290091889,6.828347681381517,0.12113419393393403,0.11899276552865928,0.12325153708014683,0.48359836501641035,0.48154328761318377,0.4856022684337148,1000,0,11.510214111731514,11.36295294742131,11.658315348792406,3.6329334803850477,3.6135140197957547,3.654031596892805,61.67922144161841,61.4409575951897,61.91946703242889,7.038966165368909,7.023477239456909,7.054586822583764,0.1152266861372285,0.11349367678156587,0.11702321813042747,0.48236310395914683,0.4802163699321632,0.4845463759420539,1000,0,11.554815471171127,11.404650834142497,11.702813892547265,3.6331504151259186,3.612399216854125,3.653382404616917,61.7655793841918,61.52302429056992,62.00511897426553,7.046989866244257,7.030254898518715,7.063219942808322,0.11461701348367667,0.11290300253920424,0.1163677853387472,0.17155370029091369,0.1671961945632243,0.1758292975283278,1000,0,13.13313282737962,13.010854818542292,13.258201988482607,3.993927109079796,3.976210547699523,4.011486055051377,78.27175969885711,77.9375524088786,78.59256610730861,8.509466794395506,8.483843421574372,8.534824557501006,0.07651033533362843,0.07489217720626733,0.07812349169270037,0.35933947486491463,0.35919015992742565,0.35948661291625017,1000,0,10.564839648032,10.449947600762265,10.678140742413182,3.625724880653725,3.611328359819479,3.6397437139446422,65.35058761187025,65.31035991493357,65.38894268990167,7.509438666196804,7.507791507551924,7.511113547988071,0.13060235681933502,0.12840213593335625,0.13287584479262163,0.21222266696705033,0.21056606469144576,0.21386974370087705,1000,0,12.697400874398364,12.56937016429265,12.831632627667535,4.056378639746444,4.030380675994484,4.0838795812611215,77.34026907814672,77.2021193748953,77.4733588590039,8.370701714257601,8.35964422273285,8.381761587588578,0.13003142887408303,0.12673236864337123,0.13328629381254553
40,0.46830116326143056,0.46548918265031963,0.4712434572466416,1000,1,10.240992829509153,10.094341095515077,10.382890992331204,3.49533540231793,3.4762814210174944,3.514466129471166,56.84518055106115,56.554753458026305,57.147437608779086,6.7399368398803,6.7182054099078785,6.762314828717734,0.1242104851526973,0.12206118678627019,0.1264077551696435,0.49440594262317894,0.492323776779527,0.49650992117784193,1000,0,11.462191101791767,11.3141938071047,11.60490068676521,3.620161864042027,3.6002139969797016,3.6402349257515745,61.159550080253574,60.92974911380803,61.40172226208023,6.99116415114755,6.975084347487505,7.007362186029821,0.11821967839273032,0.11640047010354135,0.1199487176260895,0.4930591487688248,0.4908931025662767,0.4952667060549799,1000,0,11.50549000988353,11.358601707549818,11.650541872241728,3.620587732973484,3.6004869141725866,3.6408990797819554,61.24844610923265,60.99397999584342,61.48709026655434,6.999619207921316,6.983802225888034,7.015798257342857,0.11759370131210797,0.11583594795402552,0.11940951344339895,0.17254919340476904,0.16833806547726635,0.17693986724033406,1000,0,13.13155504748995,13.005827010759836,13.255944116027699,3.9929413169912276,3.974662952727249,4.011078760071622,78.22941804429543,77.89698163692184,78.55643911224452,8.505784447076092,8.47995074549226,8.53109508524264,0.07818699205236349,0.07655982796809206,0.0798468090388002,0.36754490987256155,0.3673689958336366,0.36772171043071505,1000,0,10.503445761934463,10.381676731466737,10.622437954304173,3.613466682137336,3.5994703772021084,3.62761569120243,64.81812557695989,64.77661491436616,64.85993716980842,7.4645861076530995,7.4628458510773505,7.46635428962258,0.1340170195780707,0.13172009774607393,0.13630856947623968,0.21611118688947553,0.21446547364270122,0.21780166169135942,1000,0,12.680444168209597,12.552086669811516,12.814147741188082,4.053988471175556,4.027325894101473,4.080076910668095,77.16242003567552,77.02053642612813,77.30082888768226,8.35452146348529,8.34338269920246,8.36549174421245,0.13333745762788235,0.12983747797139078,0.13686197681741696
41,0.4793115937500411,0.47629126512450126,0.4822052378220962,1000,1,10.134989210199546,9.988705902577934,10.281990117446403,3.4765337845999484,3.4575744583529895,3.4956357719198703,56.03135775974454,55.736403395201016,56.34868760373664,6.675286048690406,6.652608829360444,6.697823882377856,0.12728532234147,0.12509836428156054,0.12939344690169047,0.5050949434839094,0.5029916812192083,0.5071678247255353,1000,0,11.411861972438837,11.265859816686268,11.557955931470774,3.6079987340907818,3.589151921274833,3.62779683306437,60.63408259833201,60.38700458057149,60.88263869754726,6.943021921879562,6.926895084233553,6.958960680192606,0.12121612680292264,0.11947556504729594,0.12312260691654744,0.5035414807140004,0.5011916568884144,0.5058234014362414,1000,0,11.45846011700574,11.319002419461492,11.604316523965004,3.6082675575903167,3.5878492503025905,3.628506978297581,60.74346662782853,60.48209979548059,60.99428890849508,6.953313981936291,6.936266983033345,6.970200972188296,0.12059091149883738,0.1187142124576582,0.12244421634411669,0.17344762687106954,0.16909871472490215,0.17788847146008935,1000,0,13.130270998258549,13.004776804723367,13.257545392756713,3.992100044551081,3.9735402955458947,4.010694347654143,78.19394271399025,77.8551051748524,78.5318078243783,8.502673693388799,8.47706214642776,8.527875561413271,0.07986477039846526,0.07808930969439509,0.08156740773304043,0.37574997083950484,0.37553561823581655,0.37596597199654797,1000,0,10.451665669807872,10.334056792911058,10.573094351870077,3.6040355813382274,3.589866867702782,3.618593018008317,64.29236535161776,64.2471456885083,64.33579751149797,7.420107316036318,7.418157041909487,7.4221280495269095,0.13742161290877805,0.13505259292870214,0.13983492973530026,0.21998696342536533,0.21831163668319925,0.22169670337124595,1000,0,12.660859961795046,12.523602509280272,12.791634209989827,4.050342070168525,4.023534332716368,4.077080204045045,76.98679625844571,76.84192348765356,77.1339959659066,8.338474436542326,8.32720278032196,8.349318485396795,0.13662205174890155,0.1330332557154791,0.14003029088104968
42,0.4899246762466431,0.4868136136347838,0.49290134989204887,1000,1,10.037613295358344,9.884853641140994,10.191304767342817,3.458713728825493,3.4389534010409877,3.478922170840775,55.268342203034216,54.964015944652935,55.59715412505123,6.614068086014445,6.590799901225041,6.638213356464803,0.13034986729664946,0.12823824450228039,0.1325157333265438,0.5159813012737229,0.5137344306226336,0.5181703743070274,1000,0,11.354174724250138,11.209255437690528,11.494979966159377,3.5936669544126385,3.573674345142822,3.6128365112311123,60.0660791608732,59.81097706945049,60.305720592471594,6.891613658356748,6.875448497438691,6.90814431232919,0.12422465672871551,0.12236397238831548,0.12608105345265683,0.514228929535429,0.5118755562360836,0.5165250760047545,1000,0,11.398445533579688,11.249710947399027,11.54208531100777,3.5934278023730624,3.5740368260536535,3.613798183271404,60.18057524050826,59.92665350920077,60.42799122155946,6.90253183100076,6.886089131113391,6.919228833317152,0.12362901723797848,0.12170572070487332,0.1255503870887123,0.1742549360698143,0.1699510061156794,0.1786803128267777,1000,0,13.129394116618933,13.006085322052517,13.25329349475673,3.9914959637316327,3.9726256734760432,4.009991967107878,78.16518606239207,77.83338264999655,78.49338719545914,8.500115206637988,8.47355486979261,8.525846800620288,0.08154019850352627,0.0797731535084665,0.0833491594200147,0.38395504789085444,0.38369468603612916,0.3842021180494378,1000,0,10.405385729418496,10.282195394422715,10.52860006652154,3.5929568069971465,3.5784506650830266,3.607302470840288,63.79071052847343,63.74239928987546,63.8391023317661,7.3770119109445735,7.37489129657384,7.379248109165189,0.14076815727882303,0.1384483308325098,0.14311110295761106,0.22379802836706505,0.22211134261838145,0.22554089189754642,1000,0,12.6419293707632,12.509641285142077,12.774327956182164,4.047371802148726,4.020718498983792,4.074374738304992,76.8173510621292,76.66783091596251,76.963630170933,8.32291601166012,8.311765980745333,8.334292558155367,0.13987494696272604,0.13636224530503824,0.14352480725275504
43,0.500176217361226,0.49695852019753267,0.5032158808191649,1000,1,9.959114271154876,9.809920034545568,10.112353818668566,3.4433397499944376,3.423718752074331,3.46281775253094,54.579856181254115,54.265409774110985,54.91073879961459,6.557797599030404,6.533815539797858,6.5821698524085,0.13339295615920435,0.13115800499925825,0.13561347745745525,0.5269843147061495,0.5246568104490784,0.529182828965404,1000,0,11.305458414569047,11.153022452947365,11.451498247938087,3.581915994865412,3.562466912392568,3.602614057723342,59.52115790335547,59.27877440795617,59.76719680418731,6.8416956934172,6.8247612970519755,6.85824078127871,0.12723446160490445,0.12535382443941023,0.12913849021700882,0.5250681661200696,0.5224641953577767,0.527425261626363,1000,0,11.34929401692797,11.198328985468748,11.503790069643507,3.582233276085876,3.562110245501467,3.602204694898874,59.65575755170021,59.39289023120743,59.908131514637766,6.854335729281835,6.837149317488409,6.872116440202635,0.12666434469926768,0.12484791308858277,0.12861706107885548,0.1749974799878579,0.1705754207880056,0.1795511425608972,1000,0,13.12871496920285,13.006107170184416,13.251487579255917,3.9909645408587062,3.972897004435424,4.009883560935725,78.13799829371435,77.79944913219782,78.49023345595735,8.497758705631885,8.470553624536931,8.523114429683805,0.08320306231349088,0.08135346887346365,0.08502085442371528,0.39216093954419173,0.39184459416246836,0.3924636977887711,1000,0,10.373889634394047,10.258814733695898,10.496192803407935,3.5860306528642676,3.571917829132178,3.600823763137573,63.34653955783084,63.29568337178179,63.39553183955071,7.337440135917611,7.335078471301724,7.339752701953645,0.14405684161451404,0.14173025079491886,0.1464273625835329,0.22761885008778643,0.22581544804875547,0.22938022790807983,1000,0,12.62736649033191,12.501322082088025,12.76289674920301,4.045242861174308,4.018746833766835,4.073072247314006,76.64563536654052,76.50038327295535,76.79036465113028,8.307230492605278,8.295419275094455,8.319149936540473,0.1431033288013187,0.1394710354350052,0.14684030235351062
44,0.5100402835290567,0.5067273430495212,0.5131854732308173,1000,1,9.88541926456258,9.73522677259084,10.039135336466737,3.428954781329485,3.408502443936597,3.448356252490638,53.972486664701066,53.64210199545173,54.30096104614747,6.507224466648045,6.482697984024348,6.532510754295084,0.13642138378428664,0.1341413706266385,0.13866386005497555,0.5380980045654058,0.5356555833321855,0.5404243995159247,1000,0,11.24719238823321,11.102735135444904,11.39730909327553,3.5688325850950875,3.549464680116575,3.588932893736076,58.96291926447916,58.72384116672438,59.205252818218106,6.790788636588694,6.773988159058102,6.808042514263725,0.13025596406589335,0.1283050016331492,0.13217291667939585,0.5360701266313928,0.5335569180415013,0.5386475436767499,1000,0,11.291078482141023,11.138429916547862,11.4347905052907,3.569981158934983,3.5501333868301077,3.5905530293949024,59.08846957358897,58.837054172971044,59.335517365062934,6.802951405488466,6.7855968882965545,6.8206796022644225,0.12971712586652398,0.12772115247431365,0.13163595603360448,0.17573084001901826,0.17130977109638457,0.18022634061525677,1000,0,13.127553047622456,13.010461788907651,13.250702709070078,3.990343455363919,3.972280511137159,4.008395998513445,78.10936245301424,77.77375698987235,78.44875779744143,8.49525915428834,8.468377961906523,8.521345365138178,0.08487372144163977,0.08303150433627395,0.08670573288381782,0.4003714836177112,0.4000024347018807,0.4007282453649503,1000,0,10.349393604704607,10.22674976371704,10.469152987684216,3.578889209020114,3.5646747761756346,3.5938056323614265,62.994226709172956,62.94194187472442,63.04738123613733,7.304127982348663,7.301816877724467,7.306421566702654,0.14730443646808486,0.14478308698587683,0.1497596934587655,0.23136982963233058,0.22957616329390432,0.2331484787425944,1000,0,12.612210534164042,12.483534758526096,12.74060997779032,4.042733623960576,4.01572859869093,4.069091881836627,76.47802392311776,76.3286935894416,76.6279267574161,8.29186736173066,8.27969100098704,8.303774118203489,0.14632203789564238,0.14265210725277408,0.15013611580267947
45,0.5195018645946315,0.5160047387090059,0.5228100883962126,1000,1,9.824599479350127,9.666353139741728,9.980423208794173,3.416654297373083,3.3969137560822618,3.437502137528883,53.423706488157315,53.097928272565255,53.7572683422649,6.460832078367005,6.437132651169327,6.486027258365236,0.13943670598943994,0.1372173467134221,0.14168819049946865,0.549002608717724,0.5465472760265909,0.5513558023882079,1000,0,11.185220239379397,11.036320165821994,11.33108520684608,3.5553110981977043,3.5349481761190145,3.5744318540588162,58.42364548643018,58.18057542207994,58.66698631951827,6.741551105744495,6.7251826476434875,6.7584019840381755,0.13329215064105834,0.1313401791023276,0.13519921202991794,0.54685439094238,0.5442353012767727,0.5494054345908794,1000,0,11.230866948364545,11.082508714286815,11.380725264102725,3.557008120958284,3.536726986716682,3.577265650686542,58.56003598937852,58.30242216091831,58.81649297560034,6.754690731543696,6.736331041536415,6.772253412321473,0.13277193813335872,0.13085724250549388,0.13471018975286575,0.1764117217063983,0.17201563214798868,0.18116906744001537,1000,0,13.127082660021962,13.002057944715771,13.252534709492704,3.989897037984692,3.971792638004138,4.008716494744157,78.08280059355877,77.72949084584417,78.4137846923872,8.492967854322675,8.465982896117808,8.519598124085586,0.08654198014685634,0.08475561791355736,0.08836326120931083,0.40878556928800247,0.40836455434946733,0.4092170696643417,1000,0,10.331404401886447,10.207255949139261,10.454784376351423,3.573954530764334,3.5586043936155196,3.588805812943087,62.69271456537716,62.63847055231046,62.747855241529415,7.273711247679732,7.2713396561531205,7.276154980614862,0.15049298474029144,0.14802139914374277,0.15312382537112562,0.23498207558308934,0.23314663602964075,0.2368427890606811,1000,0,12.597070730514393,12.46696082478791,12.728696240539998,4.040973788160958,4.014079420897117,4.067494957900157,76.31910799494044,76.16689672001381,76.47359407722952,8.2772893929961,8.264911833607549,8.28995332904463,0.14955821318902612,0.14576493622337297,0.1534102349745044
46,0.5284846312639402,0.5249594669361444,0.5317986532745862,1000,1,9.764227511056637,9.60984603202814,9.912741533652191,3.404031505850564,3.3842038957278184,3.424180880503807,52.940293500178505,52.6221292860055,53.29657377502379,6.419357788515927,6.394126037254463,6.445917599337777,0.14245885664833918,0.14020606830241775,0.14466412882305607,0.5598807995162542,0.5574184749215383,0.562294772048181,1000,0,11.118575503104209,10.974772583676346,11.263555761409725,3.541355270918824,3.521229682509903,3.5606084669850886,57.84563391492541,57.59793760105644,58.10157006858724,6.68956616944052,6.672659358594135,6.707309664664648,0.13633823826223454,0.13432158796128618,0.1382922250135753,0.5576899931527676,0.5551042734247033,0.5602984554574489,1000,0,11.160934037987145,11.009543431374317,11.311851772159152,3.541978414151452,3.522710734072368,3.561477624109621,57.97305192978914,57.7136537168145,58.22651843676521,6.702055755680322,6.684476862888538,6.719882060919932,0.13584691470418955,0.13387002390973468,0.13787592112296776,0.17707350662848972,0.1724707453377753,0.18150605484431925,1000,0,13.12625713332637,13.006038046255926,13.247947586815142,3.9893266046629483,3.9708629423922712,4.006515716988942,78.05787780933856,77.72392182067486,78.40454030846305,8.490798412725391,8.464394628667623,8.517566451444724,0.08820891866101334,0.0863157564533505,0.09007429532024092,0.4172927705781278,0.41678833740987065,0.41777135047670766,1000,0,10.316284481263141,10.190412433225644,10.436262606839616,3.56711322202281,3.5522638148112278,3.582072549640341,62.364219903908975,62.30732003347587,62.41935351847938,7.240310101015337,7.237820871163435,7.242900033074119,0.15363966994299513,0.15098510509041535,0.15621350909094497,0.23860816222192327,0.23668282506777497,0.24050660678924354,1000,0,12.581988822746716,12.453511720847022,12.713689281180836,4.038566387114404,4.011806226490641,4.066327900521331,76.16154028593196,76.00568317593755,76.31584519746244,8.262760859606209,8.250256949443816,8.274914520030569,0.15282106905938606,0.1490769156331282,0.1567576890663433
47,0.5369208862761309,0.5332544102486323,0.5403159959100159,1000,1,9.710317806674938,9.554277257691831,9.864018045905512,3.3925807563752963,3.3729187105188543,3.4123589235717597,52.503201212844196,52.16319797240198,52.8493198391691,6.381438257133379,6.356283514847845,6.407376496349883,0.1455040951075177,0.1433302015140002,0.14772858388826388,0.5707962549307258,0.5682947030936361,0.5733261268377596,1000,0,11.051507258414228,10.9051871215445,11.20124201665527,3.526977447763515,3.50729164429365,3.54673762797408,57.25260110888881,57.0003155338173,57.505832267200866,6.636740778484506,6.619645237901787,6.653699138436454,0.1393988438679491,0.13743388269299017,0.1414773787722555,0.5685736311234492,0.5658079432655906,0.5711530283744312,1000,0,11.101026335783963,10.951877193665435,11.25014846277166,3.5292546865896175,3.5094832777439806,3.549638050608117,57.393665980840595,57.130102700670925,57.649378291673244,6.65012648792931,6.632585670471949,6.667854509928695,0.13891898426056434,0.13677085601600641,0.14091638456133268,0.1777355627812954,0.1734392680065823,0.18223778759371295,1000,0,13.124376286739073,12.997526088171213,13.252166035325066,3.988671511227418,3.9703724673689913,4.007605357383265,78.03065593176683,77.69145375822764,78.36859246195229,8.488465555929814,8.46082372956953,8.515266342143097,0.08987827419473306,0.08794896288097229,0.09179897066074129,0.42530231355832365,0.4247845235886402,0.4258470561358178,1000,0,10.294189719708957,10.169527812419858,10.415291703665499,3.5578189943744656,3.5436414763943382,3.572238883609273,62.00840403025326,61.95136104474901,62.06721692038506,7.204148025036513,7.201550132925434,7.206932273100472,0.15677802103944655,0.15405784600331052,0.15943149857410718,0.24230442558757456,0.24041462689909662,0.24417303592576192,1000,0,12.563236153913625,12.434428846998708,12.69727127659652,4.03574574811296,4.008063566627456,4.06268328690952,75.99745960324171,75.84135957013135,76.14882188323298,8.247713553539532,8.235205975652985,8.260339450583485,0.1560831512136708,0.15217029387343428,0.16013309378718701
48,0.544820671478923,0.5411727547010097,0.5482530591675707,1000,1,9.668847311704294,9.518912184485263,9.814768809359341,3.384008934307328,3.3645452075745395,3.403909812563805,52.11881143841102,51.780344968814326,52.47413241796495,6.347831770256689,6.322631872195452,6.374289545104176,0.14853944964043983,0.14620317403968136,0.15075443802362898,0.582029148511087,0.5792732328474189,0.5845373441154083,1000,0,10.979431649387264,10.830671701844368,11.125652709501061,3.511215376140254,3.4921274236882853,3.5310151696101713,56.59243064914881,56.33427006662665,56.844400245786105,6.578607785146032,6.5611069925803065,6.595034318220637,0.14249189221895112,0.1404174929985652,0.14457053569151984,0.5797983727038549,0.5768966590906675,0.5824882200213141,1000,0,11.032485789410154,10.879477566797338,11.18403083556496,3.5143009960380103,3.4949071591177105,3.534291899181491,56.720805575074046,56.45778212098355,56.981259843981775,6.59103894147272,6.573225187109562,6.609814661033505,0.14200395112960632,0.13997325246211226,0.14414136795425483,0.1783489311445619,0.1739255987233006,0.18300714440717422,1000,0,13.122871397845895,12.995422660156068,13.242610585095745,3.9880809049374437,3.969587904383792,4.006698335245867,78.00680730856276,77.66173945310454,78.3617264373179,8.48639662472538,8.459364535889291,8.512799166837851,0.09154293485015227,0.08958627718942178,0.09350610512005497,0.43254435951388637,0.43198749338295506,0.4331250430396835,1000,0,10.279889254595718,10.16096828313442,10.40447411969957,3.551738987153348,3.537315463993125,3.566583546747954,61.64476436898374,61.584152488606655,61.706352785798764,7.167300661249201,7.164447145817897,7.170217418619365,0.15994190805642727,0.15720745157356675,0.1626814211389161,0.24598177355433257,0.2441536521109983,0.24793191328301514,1000,0,12.549379691102597,12.413960401477706,12.682668013271094,4.034592846137045,4.00721940740131,4.063357099401196,75.8349871372249,75.67466955249756,75.99825726724788,8.232803643950202,8.220105277871621,8.245149647582494,0.1593414277707071,0.1553193122640961,0.16337586671773505
49,0.5522075238965947,0.5484449406527508,0.5556203885595238,1000,1,9.630964886891576,9.478338280232673,9.779575147414846,3.375859372095428,3.3566543092934413,3.3957931846277387,51.76347970582289,51.4236994505433,52.11984479513439,6.316648793234161,6.290672739403783,6.3431113651581885,0.1515440076319663,0.14922956628473094,0.15381633719504167,0.5934420792733105,0.590777618101758,0.5959738510666466,1000,0,10.910832102617604,10.77062604227288,11.057580002708605,3.4967527389544784,3.477716728288332,3.5163903015575246,55.95354159923332,55.700662907700995,56.2117589896855,6.522083062061107,6.50444553363306,6.539583300344894,0.14558336647598022,0.14352401532231504,0.14771499931797336,0.5912054308000982,0.588329323673462,0.594039883814992,1000,0,10.964273517020116,10.818933467721452,11.114349772380066,3.499175521413268,3.480098945972866,3.5187031957479973,56.09492959118233,55.824066823067625,56.35031576262344,6.535291421191606,6.517102277136123,6.55384572759242,0.14505445017316423,0.14281821528804475,0.14717004600496378,0.17899250922979323,0.1744081273873271,0.18381983471958843,1000,0,13.122414540666785,12.998956934757244,13.247965910561959,3.9875926563833617,3.9688099252046465,4.006373733742766,77.9805307038645,77.65145920927756,78.34563868764465,8.484123980808485,8.456040536447288,8.510626395236647,0.09320003578399828,0.09126060161950811,0.09520744770157988,0.4390273541663541,0.43845160386312027,0.4396041843038162,1000,0,10.262499429070223,10.141616938005047,10.392449906101787,3.545228296670665,3.530673538751996,3.559911231640802,61.32985270732699,61.2687269773269,61.39258366911041,7.134535021372342,7.131556215870535,7.1375045316203005,0.16315135697803593,0.16043199466400768,0.16589735249313248,0.24962031791239184,0.2476530719555778,0.25160759136684957,1000,0,12.532712852888075,12.401865491224138,12.663094205308525,4.03307281631597,4.004775226805762,4.061358755142178,75.67575857253509,75.51330805464293,75.83867685025201,8.21818637485448,8.20527343562855,8.23087681223965,0.1625730384122963,0.15856197332916852,0.166711408667079
50,0.5592474788890197,0.5552921805695603,0.5629125016165912,1000,1,9.59695993986942,9.446894903437277,9.757693604547082,3.367381394293512,3.3473414056982103,3.3871003297228937,51.4318404477184,51.0898034043084,51.79118238380589,6.287369569712071,6.260927135921889,6.314708761403296,0.15452366966496997,0.15218446444892753,0.15681107160796914,0.604934447452918,0.6022372027712257,0.6076438132721257,1000,0,10.834049136705453,10.684936819842301,10.979882170371393,3.482076785936968,3.462348696660325,3.5019545029453893,55.25967968600459,55.00239927597342,55.509781172044626,6.461898689693833,6.443661234066877,6.479802991413128,0.14871952759172205,0.14660909623263155,0.1507693378946487,0.602689592908471,0.5998251668648164,0.6056099323541565,1000,0,10.886490411550575,10.739097472824042,11.039294298762595,3.483861144741172,3.463546284559046,3.5035278903236144,55.38764729078287,55.11920974459465,55.656689165829185,6.473910366971882,6.455340835182129,6.492722100781116,0.14813606710947477,0.14600937762726815,0.15026152765569187,0.17959627320479138,0.1752800575824115,0.18406750383945858,1000,0,13.121310921983698,12.993301172092004,13.246310439149111,3.987032444870728,3.9686584206716757,4.0052376756005295,77.95779591462511,77.58263884127646,78.31627992130912,8.482154232371938,8.454764191137253,8.509363236459443,0.0948622815543611,0.09278506999282195,0.09690561679343963,0.4453728660003961,0.44479103738085224,0.44595581094031544,1000,0,10.249508246978747,10.128193997401668,10.371942116192336,3.5419460491800923,3.5268554736821653,3.556495990917729,61.02212918820765,60.96033381996523,61.085004052622324,7.102393090648274,7.09931040360519,7.105393381008436,0.16644831726902157,0.1636112744671199,0.16919042751570307,0.25318625363061986,0.25118951408067897,0.25515471155502406,1000,0,12.515358649723257,12.382204209026927,12.644250717822706,4.030853201145109,4.0025343870585495,4.059393063152245,75.52122104241042,75.35754944884486,75.68567787178817,8.203938558792078,8.190819587573396,8.217103149730924,0.16584091605417747,0.16169261664074622,0.16995582025605405


==> data11/tables/mission/radar_d_lambda0.5.csv <==
step,ppoIMean,ppoILo,ppoIHi,ppoNEpisodeRows,ppoNTrainingSeeds,ppoRmseMean,ppoRmseLo,ppoRmseHi,ppoNlpdMean,ppoNlpdLo,ppoNlpdHi,ppoVarianceMean,ppoVarianceLo,ppoVarianceHi,ppoStdMean,ppoStdLo,ppoStdHi,ppoCMean,ppoCLo,ppoCHi,greedyDIMean,greedyDILo,greedyDIHi,greedyDNEpisodeRows,greedyDNTrainingSeeds,greedyDRmseMean,greedyDRmseLo,greedyDRmseHi,greedyDNlpdMean,greedyDNlpdLo,greedyDNlpdHi,greedyDVarianceMean,greedyDVarianceLo,greedyDVarianceHi,greedyDStdMean,greedyDStdLo,greedyDStdHi,greedyDCMean,greedyDCLo,greedyDCHi,maxvarIMean,maxvarILo,maxvarIHi,maxvarNEpisodeRows,maxvarNTrainingSeeds,maxvarRmseMean,maxvarRmseLo,maxvarRmseHi,maxvarNlpdMean,maxvarNlpdLo,maxvarNlpdHi,maxvarVarianceMean,maxvarVarianceLo,maxvarVarianceHi,maxvarStdMean,maxvarStdLo,maxvarStdHi,maxvarCMean,maxvarCLo,maxvarCHi,minexposureIMean,minexposureILo,minexposureIHi,minexposureNEpisodeRows,minexposureNTrainingSeeds,minexposureRmseMean,minexposureRmseLo,minexposureRmseHi,minexposureNlpdMean,minexposureNlpdLo,minexposureNlpdHi,minexposureVarianceMean,minexposureVarianceLo,minexposureVarianceHi,minexposureStdMean,minexposureStdLo,minexposureStdHi,minexposureCMean,minexposureCLo,minexposureCHi,lawnmowerIMean,lawnmowerILo,lawnmowerIHi,lawnmowerNEpisodeRows,lawnmowerNTrainingSeeds,lawnmowerRmseMean,lawnmowerRmseLo,lawnmowerRmseHi,lawnmowerNlpdMean,lawnmowerNlpdLo,lawnmowerNlpdHi,lawnmowerVarianceMean,lawnmowerVarianceLo,lawnmowerVarianceHi,lawnmowerStdMean,lawnmowerStdLo,lawnmowerStdHi,lawnmowerCMean,lawnmowerCLo,lawnmowerCHi,randomIMean,randomILo,randomIHi,randomNEpisodeRows,randomNTrainingSeeds,randomRmseMean,randomRmseLo,randomRmseHi,randomNlpdMean,randomNlpdLo,randomNlpdHi,randomVarianceMean,randomVarianceLo,randomVarianceHi,randomStdMean,randomStdLo,randomStdHi,randomCMean,randomCLo,randomCHi
0,0.0,0.0,0.0,1000,1,14.78288628856419,14.731826325444649,14.837259892008436,4.095737031065514,4.090623108894029,4.10086607091812,160.7993475045518,160.75983494027392,160.83744828996967,12.506933882508115,12.505315385790967,12.508522164296526,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,14.78288628856419,14.73208444654466,14.836189211017517,4.095737031065514,4.09087144797475,4.100718256132141,160.7993475045518,160.7602075944862,160.83732371858338,12.506933882508115,12.505307816547528,12.508505766742008,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,14.78288628856419,14.730293255411734,14.835780774025897,4.095737031065514,4.090665614816908,4.101046454760682,160.7993475045518,160.75991274530648,160.83827324528826,12.506933882508115,12.505284328331228,12.508487899184853,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,14.78288628856419,14.730845170739002,14.83557277952613,4.095737031065514,4.090686273854927,4.10060893935619,160.7993475045518,160.76051335318326,160.83871935398278,12.506933882508115,12.505355586492099,12.508546942332258,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,14.78288628856419,14.729753265405805,14.834164866337195,4.095737031065514,4.090862836226674,4.100867125001832,160.7993475045518,160.7601339358288,160.83712959524948,12.506933882508115,12.50532425305503,12.508487813891824,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,14.78288628856419,14.732221843007633,14.833719427008626,4.095737031065514,4.090759303601219,4.100893899469921,160.7993475045518,160.7591988645155,160.83855967404338,12.506933882508115,12.505316196055942,12.508598773837178,0.0,0.0,0.0
1,0.010044984031360407,0.009997368115681771,0.010093865553773567,1000,1,14.268450072895737,14.216725934871807,14.321519941671594,4.017880316838742,4.012816806106516,4.023093751569065,153.54645304545326,153.49030327443614,153.60160547282737,12.096183803610867,12.09353468495332,12.098822330448929,0.007783319910522388,0.0076661116161574104,0.00790622904472518,0.011094156989559458,0.011080057809194362,0.011108157493692648,1000,0,14.242757739791086,14.192723585138816,14.293186259570067,4.015720584251841,4.010601193997579,4.02102806862916,152.94515717590264,152.89400276917124,152.99416469684033,12.065456841199408,12.063313394582199,12.067690965753766,0.007951445752656534,0.007834938568664076,0.008070119074525343,0.011064102918700481,0.011049388857447228,0.01107910749326939,1000,0,14.234394678266636,14.183988209340695,14.285034641542548,4.014512994169689,4.009442774969469,4.019564495860952,153.0357221829812,152.9848044594438,153.088028406026,12.071281105117704,12.069097294743615,12.073570782297802,0.007937816962230265,0.00782465254889508,0.008055003449725082,0.008766616681954702,0.008676001584290579,0.008852486128289956,1000,0,14.41537202334846,14.363953142945705,14.466537002101601,4.040016016986016,4.035150331190876,4.045089266923524,155.35463024620088,155.25478987859765,155.4497686218601,12.19545437075562,12.190298935735138,12.200557464377399,0.007216111826582552,0.007096813103419083,0.00733689118582674,0.009104605980966237,0.009093520124262334,0.009115088784829662,1000,0,14.289874015240486,14.23938839341864,14.339261606729783,4.021625208179566,4.016758432168463,4.026717088322565,153.71645051052724,153.65927457876532,153.77271584488764,12.109169220389816,12.106864954338935,12.111453138229072,0.007778632704137313,0.007653827985790002,0.007900981048803863,0.008562664610346842,0.008473302224568994,0.008653394416442027,1000,0,14.395106551655307,14.342449987074248,14.447279764435846,4.0380891156967476,4.032900085768053,4.043127103813568,155.06833333473435,154.96865469742653,155.16591422599066,12.1828846901294,12.17757176761753,12.188385586048057,0.007843415941090795,0.007720820848961386,0.007973413902431973
2,0.017645360425043558,0.017559892467009786,0.017729366410451218,1000,1,14.11562369020661,14.060960770236951,14.167928600746016,3.9861600491497415,3.980521443438008,3.9918940884663097,150.1637603046941,150.08418940379468,150.2435220227783,11.893159278902239,11.88870565306522,11.897585472419015,0.015437816012633195,0.015187461757738354,0.015672342883535775,0.021394403700452046,0.021357378902688243,0.021431177867131074,1000,0,13.885624218717032,13.834447909261662,13.937605791854178,3.953519205128959,3.9472620135351737,3.959827331781201,146.8387407187345,146.76992087839733,146.90989102087238,11.691325729653116,11.687961612408579,11.694832078409602,0.016013616984656337,0.015797299548967508,0.016226779057425735,0.02138308793763042,0.021344065451760423,0.02142147619294669,1000,0,13.88497295066657,13.831804856927077,13.938721535683271,3.953543138209118,3.9474403714105355,3.959812053059352,146.860225741286,146.7894817974165,146.9303269935159,11.692482711348472,11.688812112304078,11.695992346219105,0.016003462080745066,0.01577800069380481,0.01622196689233589,0.015169965681981267,0.01501872867358557,0.015319393812850357,1000,0,14.302327259413667,14.248295258653728,14.35339646208498,4.01459484380589,4.009542575692839,4.019835233241941,152.55876207225614,152.42045767082837,152.6915583749588,12.02313715950778,12.015893461011915,12.030568474481687,0.013608783564686472,0.01339045832281665,0.0138210195866885,0.015800669123603256,0.015785894593028718,0.015815468018670693,1000,0,14.181130708409961,14.128700779879866,14.229833250012035,3.996738226034311,3.9913602698687605,4.002255670604246,151.43912716425442,151.3784455706093,151.4998384432568,11.970458690499447,11.968115827780453,11.972785772361785,0.015404588732823086,0.015156082440694125,0.015649909829335187,0.015049345010878418,0.014922634127985102,0.015174292652382852,1000,0,14.184172902611634,14.131574592081579,14.237208149832691,4.000968419684336,3.9952261400892777,4.006776352687256,151.5411203369811,151.42270285475016,151.6635450502562,11.969437683394208,11.963063512464622,11.975893414397081,0.01568443120109507,0.015435513092119985,0.01592738574912948
3,0.024841836006688718,0.024723789336258215,0.024954826970288974,1000,1,13.979582408458501,13.925715493666333,14.034268864143003,3.9573298062433726,3.9510491806794557,3.963346576353894,146.81184822229687,146.7250411738787,146.9012886824272,11.69116779745539,11.685926987457764,11.696172259336903,0.02288873549612906,0.02252404904897043,0.023253075803979843,0.029480179708506003,0.02943883863069686,0.029521397054862886,1000,0,13.700379618593846,13.648841883174827,13.754666799336205,3.9208608662961377,3.9146007030282366,3.927159552274927,143.07866327313945,143.00419528264405,143.1531084818847,11.467737781088246,11.463896691305157,11.471604904746808,0.024072086136826223,0.023754492363614425,0.024391413555681557,0.029476046641689825,0.029433014263005382,0.029519311979857497,1000,0,13.695313083039121,13.64440160747248,13.74698649699469,3.9207278364658937,3.9145583622080373,3.927039728569778,143.0805846339584,143.00493633089016,143.15814396745046,11.467612290776252,11.463822861640622,11.471582336645977,0.02408201358572912,0.023772267773652902,0.024395496162692425,0.02058258187574792,0.020375174206520963,0.020786850529343474,1000,0,14.251300324590444,14.199504398432564,14.304007742597381,4.001395303105458,3.9962469608142954,4.006358344105441,150.42257718160323,150.24557481291768,150.59687101826893,11.889509164419312,11.880452531219861,11.898381505888398,0.019281846826205207,0.018976310686947544,0.019601848685691523,0.022030338194610363,0.02201124720686561,0.022048693517491877,1000,0,14.114068032689302,14.06292393215625,14.166183866782804,3.9786751641604337,3.9728919225039583,3.984326919327764,148.8889386378733,148.8137678358234,148.96260165237072,11.818238002206396,11.815216161195316,11.821224078296046,0.0228008277364801,0.022454637802225,0.023170407188560855,0.020246399616454688,0.020099968327268045,0.020395970339967907,1000,0,14.064572577003208,14.013754036613458,14.11700011315112,3.9768488296595623,3.9709386718804067,3.9827578874736718,149.24463194089722,149.1222533415425,149.3734455786671,11.826483218205693,11.819395010235233,11.833409777608592,0.02348026875801456,0.02312770217257981,0.02384350757158834
4,0.03187622907915352,0.03172745510123705,0.03202145693411328,1000,1,13.865456682471475,13.810976379844638,13.918718812824347,3.9283922997911915,3.922342046092823,3.9348662786067856,143.7767485950087,143.6728205793031,143.88124962569287,11.504828885133087,11.498490554846775,11.510837934517127,0.03007953063831328,0.029597857724940464,0.03056455881020586,0.03806093771713853,0.03802123108121845,0.03810115068075899,1000,0,13.463769664764309,13.413077518446139,13.514643145284156,3.8802459329530903,3.8735510603324887,3.886864556385686,139.12325372422598,139.04714385343627,139.1973553229522,11.224970474084639,11.22127049418692,11.228707710871193,0.0320504817347649,0.03164893877697583,0.0324594662251904,0.03804338431253121,0.03800254199261793,0.038085881069686724,1000,0,13.456786509362377,13.405256827374506,13.508677899852593,3.879515441529952,3.8728635200742043,3.886626214765083,139.16762664244794,139.08941226909138,139.24258839686507,11.227622464977744,11.223779597307761,11.231405811536854,0.03206847909872603,0.03169068202363603,0.03247584499945944,0.025144372864687195,0.024843863734790642,0.025441151111418137,1000,0,14.18909305331112,14.136823643240339,14.240167066091175,3.988174788271337,3.9829786993499483,3.9934990226188782,148.82085641610246,148.6018846571164,149.03323405421634,11.787533369170974,11.77627269540489,11.798668636119082,0.024410268146849403,0.024039728484152666,0.024780471465271445,0.02820065207108613,0.02817670094467911,0.028224443085585756,1000,0,14.046775302488994,13.995423106426376,14.100358910757329,3.961030907162073,3.954991751774605,3.9674235295773737,146.88050394618995,146.78858010397803,146.96990351169134,11.692508460208792,11.688692513961382,11.696322999336394,0.0298997917878043,0.02942640631743285,0.03035692787143572,0.024699079427257766,0.024521598652185363,0.024877439104527322,1000,0,13.985528447743603,13.934053108117242,14.03753164999621,3.96048263025344,3.954181161516596,3.9667803921676414,147.50780747178104,147.36811296988003,147.64450980447293,11.716766241357316,11.709247721698913,11.724144854572177,0.03124463303802122,0.03076125890586166,0.0317418153712753
5,0.03879325853945422,0.03861780558953938,0.0389719054841665,1000,1,13.73283771089631,13.677163196981983,13.786499237319592,3.897969543579641,3.8912384931209476,3.9045136141516075,140.8460268851165,140.72680540440243,140.96270903365578,11.323891372882802,11.317185117131212,11.33088953733254,0.03696804040124596,0.03636384001022616,0.03759029217209104,0.04643878045677135,0.04638806423840875,0.04649044305390398,1000,0,13.314433531286232,13.26216696005788,13.366786239024952,3.8493436839074504,3.8427294780126466,3.8563584069847554,135.85198375171552,135.76931879909594,135.93688393567768,11.01979895927434,11.015573016911514,11.023973843045901,0.03982295926696392,0.0393559551430427,0.040323397923165125,0.046450966151916684,0.04640223345025207,0.046499334453109366,1000,0,13.308227743910491,13.25637963416783,13.361078132514374,3.849346140966688,3.842772132404117,3.856306538961024,135.89964241710905,135.81542018338504,135.98405644215222,11.022103527259954,11.017912720143752,11.02631694859959,0.039843452371865866,0.03936353880358918,0.040312104335793485,0.029045268821676032,0.0286544822791187,0.029433275743103886,1000,0,14.109996015824441,14.057347635754004,14.163943449386947,3.9717941470811184,3.966184653013108,3.977438128017269,147.5986875476124,147.34955181122885,147.855261302745,11.708657302952517,11.695253021989906,11.722316056660482,0.02911317810923095,0.02867296229843766,0.029564426280383922,0.03414236489106147,0.03411430627385531,0.03417017975603228,1000,0,13.972891014107786,13.91966052647194,14.027084715001129,3.940589090189874,3.9345545627397427,3.94683373815709,145.3400722546256,145.22405009375103,145.45839886617424,11.595803327568676,11.590655186226074,11.600914231678594,0.03661889549072462,0.036030129767089795,0.03720051782144348,0.028557408393378978,0.028345948606787692,0.028756908171795974,1000,0,13.914450972717582,13.858759158499058,13.968357280658573,3.9451950704672463,3.9389532540619028,3.951646181373282,146.13579396284175,145.99321887116412,146.279242878171,11.629101959518993,11.621038283309204,11.637343282540158,0.038963275261684714,0.03835400312411238,0.03955702889149704
6,0.045667012405749455,0.045463341275071775,0.0458671484117708,1000,1,13.613053136501007,13.558090820582867,13.66675102571808,3.8693849003520038,3.862837492396924,3.876234799806839,137.99142490411066,137.86393818724198,138.12308766964577,11.146663520812256,11.139103332055921,11.15431886884889,0.04355860704046187,0.042860703779151146,0.04427960173824789,0.054942153841040064,0.0548946115942284,0.05498827196519317,1000,0,13.140100972583877,13.08609757463157,13.190701431475246,3.815859710481546,3.808237268318553,3.8231062055580054,132.59577711422853,132.49028727757266,132.69795694865218,10.813321186444803,10.808054149970337,10.818218115379906,0.0474099289766322,0.0468729260001329,0.04796723232364979,0.0549270443144875,0.05487957357139012,0.05497374389370414,1000,0,13.134953996265704,13.081868403350533,13.18643338533185,3.8165705351966817,3.8092182388613747,3.824256577626963,132.66061916171282,132.55590246245612,132.7669049054821,10.817056579120711,10.811798255308199,10.822439125567069,0.0474559487739847,0.04692137621137319,0.04800206385321703,0.03258551251277426,0.03209868577727513,0.03307021037854733,1000,0,14.048765177580409,13.994407952072567,14.102525039914685,3.9577248474549314,3.9517931722795274,3.9633107965513217,146.58935698764824,146.29307124378343,146.8819303653593,11.642652633854704,11.625771579711431,11.658496029240368,0.033491132370246236,0.032976005970996265,0.03398712885308618,0.040004927964440995,0.03997179305474531,0.040037678695540896,1000,0,13.91276216466132,13.859528033568267,13.965839059687305,3.9247237274417968,3.9185572009307985,3.931093394042,143.91557586298651,143.76138841374376,144.06905254650906,11.508695403746025,11.501944044752923,11.515764884454816,0.04292704936825421,0.042253586463512925,0.043572239529562094,0.03216894858537066,0.03194015508688084,0.03240266343630817,1000,0,13.863024523781656,13.809962445953111,13.915501295218661,3.934505267518477,3.927745661925194,3.9410146684948786,144.89266938025057,144.7402451517725,145.05051971352867,11.549135494446018,11.540401057409124,11.558132690768286,0.04667462889714375,0.04594882545788714,0.047405022457203946
7,0.05241604015406734,0.05219017955008095,0.052645842642906324,1000,1,13.504894596657573,13.451239165794513,13.561476768256568,3.844708041439264,3.8373601482033406,3.852283751407078,135.31056212804933,135.17430867209933,135.45221653847486,10.979120434128227,10.970581090872601,10.987635133972356,0.049870125999026106,0.049070408013984684,0.05069822932839845,0.06298039839337342,0.06293106854286168,0.06302671062897797,1000,0,12.993841956581278,12.942278949810959,13.04170611080549,3.785609796988483,3.7784073146673447,3.792610754333699,129.9494661185974,129.82626611997114,130.06781128433065,10.644731268496965,10.638820288717282,10.650596478393586,0.05474857931382543,0.05418041866351052,0.055336381947675595,0.06298029873820135,0.0629321040060583,0.06302891376544183,1000,0,12.99417517132461,12.945091149871686,13.045094374342936,3.78729104441147,3.7801392301348606,3.794743521960495,130.01091019647953,129.89097318815598,130.13115945572034,10.648038089580146,10.642344655648595,10.65404338183073,0.05484245239705016,0.05424086926508762,0.05541389932240726,0.03573590059761085,0.03518789870717774,0.03630645176961923,1000,0,13.999284472791937,13.944236624542922,14.05507137981543,3.9468812704881855,3.9407118990689236,3.952898649257509,145.80638306493347,145.48636376502296,146.12808726901378,11.590834414821328,11.572696206419083,11.608636411408282,0.037597026061859724,0.037056892971293075,0.03813908641985111,0.045996606402813,0.045949582808305786,0.04604493140348998,1000,0,13.852645698460437,13.79672903135375,13.908792192643762,3.9088526678116424,3.9024677292228422,3.915195079178377,142.47020780822774,142.28303100488313,142.6569542137096,11.418860574298131,11.410391631704508,11.427498489541328,0.048840313218489625,0.04808748503045098,0.04961259442104039,0.03563201237658939,0.035369182778352624,0.03589111647638295,1000,0,13.802801715358314,13.74860432386503,13.85874372936527,3.922663060231306,3.9155993982447166,3.9296685469699675,143.7305385648067,143.56599865722376,143.90469042602257,11.473878512411574,11.464430603464708,11.483437283205978,0.05431420853230296,0.05345195838838449,0.055152220406444144
8,0.059136417745369735,0.058871083676137304,0.05939575598086819,1000,1,13.386615403831433,13.330970112002293,13.441422720263228,3.816143894775786,3.8087958286937504,3.8238610888051645,132.72437836131127,132.56601473102685,132.88862199758785,10.816504443886178,10.807027711433062,10.826053620110267,0.05596471787173936,0.05502069251098284,0.05687856606419378,0.07116887576740291,0.07112125073865246,0.07121633389849152,1000,0,12.861543847119279,12.81073045727968,12.912499031868728,3.758978300978112,3.7512942439808254,3.767191862691639,127.31726791719943,127.16662945942603,127.4728345842128,10.473188515661796,10.465694972565831,10.480473540396677,0.061811888339118395,0.06116487356483661,0.062447886075605925,0.07114601977925375,0.07110012347183031,0.07119128915377804,1000,0,12.852623311033852,12.802877087613838,12.902250653027853,3.7600454608591334,3.752097211580253,3.7682536787436343,127.39897015832491,127.24909014769581,127.54293435270729,10.4778729527846,10.470219379157566,10.485289133302807,0.06192086889006361,0.061272795571364426,0.06255534658850134,0.038550984890784304,0.0378867166296072,0.03922111052924238,1000,0,13.968779834034752,13.91175884662174,14.024449395416223,3.9392438105975494,3.932966675182568,3.9453427297592873,145.14684406574844,144.7896445770646,145.49784029485426,11.547171349666431,11.527651310375614,11.567200240115113,0.04152906766667879,0.04093514256943334,0.042124112630461154,0.05192404415590943,0.05185311250064631,0.051992307141826115,1000,0,13.782132668091878,13.727922782225464,13.838275899816752,3.889990290537025,3.8834113563876826,3.8965485479865767,140.8019268874823,140.5852910784652,141.0175686642507,11.314152853092292,11.304014614157616,11.324429656119968,0.054516608617424585,0.05362874897485688,0.05538542518835185,0.038899037385742234,0.038612549595286275,0.03918364307975174,1000,0,13.762782552342298,13.708732368521101,13.818986953983114,3.9135065136827825,3.9064377623736144,3.9209884140847757,142.6707594599686,142.48556946820202,142.85337333421674,11.40497820741609,11.394870293449074,11.4153275096806,0.06193337657394602,0.06094511797966311,0.06287647859087538
9,0.06579228713281277,0.06549664090810614,0.06609444376469728,1000,1,13.27489365908262,13.217157489304766,13.330790940203322,3.789120307553586,3.781085899335379,3.7972973350144743,130.2406403920209,130.06417617855658,130.42266893820275,10.659444260540834,10.648834799281564,10.669871703224135,0.06189504973396523,0.06094237799518394,0.06284967052089234,0.07896987769282605,0.0789172602963596,0.0790226604973532,1000,0,12.717404945523686,12.665318727469877,12.76851383574816,3.7303944579798,3.722789636992653,3.737904740951602,125.09914912305481,124.92532445680945,125.26474259819699,10.327706375241073,10.319316576483573,10.335889310574533,0.06861661753609002,0.06792812423219102,0.06928989613819042,0.07894360024487294,0.07889030291109775,0.07899574816287885,1000,0,12.708205682671839,12.659250724926332,12.758662954537288,3.731729033620341,3.7239788828003104,3.739734109964132,125.17507814961209,124.9941618195468,125.34609607460307,10.331615974668017,10.322948898600846,10.340011042569003,0.06874783278527946,0.06806140963458156,0.06942368630912532,0.0409262033861782,0.04020012026708563,0.04164345231317774,1000,0,13.94606348714401,13.888851176615004,14.003661083929721,3.9327136175259505,3.9262168732995435,3.9395478963851986,144.6435248019608,144.25794676229228,145.02174006273103,11.513623538369059,11.492590690161682,11.534806960959695,0.04531286777793525,0.0446967762369903,0.04595102581756949,0.05729470941597417,0.05719495257114871,0.05739068587809561,1000,0,13.70136431271698,13.64651666879708,13.756417122825368,3.8703216190769645,3.863535616171185,3.876904346801079,139.05341454881133,138.81498423154378,139.29625028087912,11.204361862975766,11.19297130390993,11.2160788676411,0.060155043542091086,0.05919211763591593,0.06111675090449186,0.04197327554341297,0.04165337552616709,0.042287244526200314,1000,0,13.731163935146101,13.677336890745046,13.78550287987877,3.905713022470366,3.898276518592101,3.913266848454965,141.7202649516216,141.52575324276924,141.9083593694773,11.342435390985848,11.33116726930606,11.35345806794062,0.06953177447861174,0.06845344822703571,0.07061399773529076
10,0.07245247151546488,0.0721089303587746,0.07278526545972681,1000,1,13.156794442968202,13.099322647378289,13.213973457080588,3.761037811449253,3.752734791759603,3.7690670829857447,127.76555923651235,127.58083632655534,127.95526419275444,10.501617311494234,10.490413966947676,10.512802607509165,0.06775818162094742,0.06670433925898825,0.06882750299158183,0.08690075031845075,0.08684467780018337,0.08695411986616969,1000,0,12.586341378671321,12.53581459941147,12.63564553024718,3.702078606981494,3.6945040090781998,3.709722847576044,122.78460049106448,122.58320852338834,122.9932518960058,10.174291818199439,10.164109587288307,10.184340044430801,0.07527060803961105,0.07455194133293515,0.07600586557094599,0.08688738980049061,0.08683113293965443,0.08694425342753478,1000,0,12.572853755333876,12.519745084588756,12.623333260651746,3.70263908552286,3.694820645756558,3.710528333488166,122.87878721481002,122.6756156577196,123.08705960908927,10.179018464232973,10.169131236740721,10.189028197548701,0.07542676864839715,0.07467956459251446,0.07615834915458851,0.042954521766013956,0.04219950415960284,0.04375866161739538,1000,0,13.92808473292857,13.871966486989393,13.982978697703627,3.9275491979075987,3.921181046556156,3.9342264517955465,144.23237323258218,143.8391022162594,144.62074630001717,11.486205224030323,11.464111213362603,11.50849544346554,0.048992964365827146,0.048317767013635715,0.049656170696060195,0.06201049496373183,0.06186819807899316,0.062147780248243634,1000,0,13.620964720987235,13.564385904175667,13.677763433022141,3.852571501997021,3.8458038493485835,3.8592611589211216,137.33296455989912,137.06630859995687,137.61012138821815,11.097096602416212,11.083570259876506,11.110017725487408,0.06595968999544252,0.06491603125679196,0.0669943158691503,0.04494470640026196,0.044579916544205796,0.04529103442270679,1000,0,13.69107215964323,13.636822733812567,13.743996187768015,3.896845693850519,3.8894949154583234,3.9044722046206397,140.81196490912657,140.60760760106595,141.01956696116252,11.282648214340755,11.271139909510556,11.294242029534637,0.07711186971369607,0.07593512360148139,0.07830841367764657
11,0.07901205287286853,0.07862734710870355,0.07938170250556681,1000,1,13.041016322455215,12.985179134897987,13.099859866919218,3.736354302272673,3.7280106417483245,3.7451543937161205,125.37576815040144,125.17230434605048,125.59423259258679,10.348258792014297,10.335418432983081,10.361255259293678,0.0736659787032502,0.07252971784740404,0.07477534313786233,0.09441335597857153,0.09435320823919367,0.09447300144636296,1000,0,12.469519564746879,12.4181975261762,12.520862542742323,3.677353562432914,3.6697474676028614,3.684993271809065,120.82124930619938,120.59002112085139,121.04373104907994,10.042794102027859,10.031515678262638,10.05377037091755,0.0817609278063379,0.08101006012828231,0.08254260625990355,0.09440389156219052,0.09434248822556338,0.09446398354727603,1000,0,12.455333036756548,12.405021730684034,12.505066782454033,3.6773633150374954,3.669673392478467,3.685309144021278,120.9330033345563,120.70975950289376,121.15866796581372,10.048448498840322,10.037237553369023,10.0593365130653,0.08192278279104764,0.08113131795285901,0.08267993265072561,0.04471844884848296,0.04388627111266119,0.04556702712953149,1000,0,13.913424514982456,13.85532867259248,13.972027714739363,3.9236966763690733,3.917136153317877,3.9301360257709197,143.89494008765016,143.46181950955136,144.30491352180735,11.463666551765563,11.440668872085016,11.486659369570338,0.052591517825632594,0.05192946298050259,0.0532687926914379,0.06613549439373277,0.06594399740942121,0.06632280375780161,1000,0,13.536320254777372,13.477815387328329,13.593479556416614,3.8351833309743175,3.8281490821926285,3.8421447124560006,135.83662365279952,135.53390910970822,136.1510959767501,11.00453948110357,10.990682791493965,11.018440101460124,0.0720493401581326,0.07093464803328596,0.07315805628452868,0.04785457044397968,0.04746153365896624,0.04822144043239601,1000,0,13.657238673507786,13.603188478829768,13.710846188961279,3.889798389923067,3.881706478404128,3.898178677420161,139.95165172547976,139.7307188933476,140.1737131095405,11.225553880438955,11.213173274855388,11.238410425930782,0.08465573865982816,0.0833628830552501,0.08599497031308273
12,0.08538117819568355,0.0849846565818706,0.08579326414083246,1000,1,12.907355341603775,12.850782838079965,12.966066284507601,3.7089612253458615,3.70075978675088,3.7174156235173244,123.07987404780023,122.84092766106583,123.32004130537648,10.201052723594023,10.187134253647615,10.215252872484276,0.0797049110710133,0.0785030960060857,0.08085585859644305,0.10209328445835447,0.10201989276613298,0.102165982521267,1000,0,12.35417155122635,12.30439839304497,12.405190485635268,3.651648099987275,3.6435666459327183,3.6595423690174393,118.64069849131259,118.37916182670386,118.90515585464185,9.892578139804183,9.879788702709238,9.905237434780783,0.08817248366590771,0.0873322405662678,0.08898759371201734,0.10207353674171225,0.10199882551183526,0.10214962111245557,1000,0,12.343052982012013,12.294375347856652,12.394415804840094,3.652089148070622,3.6440643826202614,3.6605237375281057,118.7697179511068,118.50436243619616,119.02668540389465,9.898822110182609,9.886446128528256,9.911438129217075,0.0883318277757611,0.08752612846978748,0.08911745202805645,0.046242106118572296,0.04535748489804585,0.04710107227798586,1000,0,13.900693657244126,13.842899912617433,13.955625311792431,3.920558742375516,3.9140066028557228,3.9271935976889636,143.60404005526763,143.16761147101295,144.02823640662547,11.44444837441066,11.420469868874381,11.4678200869228,0.056125600346685185,0.0554156124415723,0.05682708890329871,0.07016197993726232,0.06991164604410319,0.07039471683021062,1000,0,13.460357946327571,13.40252455031368,13.516548741382188,3.8212661289621104,3.8139770491041247,3.828728284405466,134.35643241107383,134.01717092879034,134.6900013734338,10.913671605862428,10.89757672146117,10.929528183904688,0.07846402040002888,0.07726711628050739,0.07967031425594408,0.0506641980015246,0.0502684318573679,0.051066211842629945,1000,0,13.623457782937471,13.569636216223243,13.678355783210455,3.880941240828716,3.8729328076006975,3.889271091619937,139.1320976517229,138.8991059262257,139.35991624048415,11.170945601914594,11.158206405891585,11.184603840629494,0.09214595046077344,0.0907635158758296,0.09356150845630783
13,0.09166350673870792,0.0912233228499451,0.09209353680071539,1000,1,12.785129341400982,12.724484066186307,12.844319413228048,3.684251917329991,3.675571278151951,3.692469737791217,120.84744805473494,120.58447195841597,121.12034183133743,10.057891453539956,10.0425861114333,10.073322668452471,0.08592527067739365,0.08475391552781922,0.0871594445592607,0.1096987093880806,0.10961320940961132,0.10978396830642696,1000,0,12.248120445078413,12.196385585484869,12.297150285815205,3.6257653170575397,3.617929860850135,3.6337732262091302,116.68554565827993,116.39968645766548,116.97832849838802,9.75577573649412,9.741691538618019,9.769654688718287,0.0944902489991698,0.09359781589288471,0.09538684405804125,0.10968525371108823,0.10960349394026342,0.10976760164829791,1000,0,12.236511345791376,12.187406114280622,12.288181142140658,3.625827854279786,3.6178464855872567,3.6343045881456515,116.84343839673436,116.55308195061355,117.12724661312683,9.763276076415073,9.749073650823748,9.77728244314819,0.09463674171068102,0.09380136771422568,0.0954892053979399,0.04755217699932635,0.04666428770105074,0.04845776322208302,1000,0,13.89101977487073,13.833542146666323,13.94859035489624,3.9178259080753315,3.9110383486567937,3.9244717688801596,143.37025116949005,142.94346064955548,143.80563081733868,11.428875486545621,11.404542898631723,11.452347533593045,0.05961473658735922,0.05883168671380236,0.06040577431090848,0.07419558868236345,0.07390603028939417,0.07448162924640284,1000,0,13.384529629006177,13.32722756070348,13.442439296558748,3.8064685635607267,3.799311545451265,3.8139764342693083,132.85627556708542,132.49846781727905,133.23169398954258,10.821916530720541,10.80353679801668,10.838506403464859,0.08522343696492933,0.08391659602775953,0.08649292817932262,0.053381345863117304,0.05294851659174664,0.05382169962324881,1000,0,13.600228781347253,13.546273676243304,13.656174888487236,3.8756117236467005,3.867207179400141,3.8846106290414406,138.36327190923726,138.11721837475852,138.60468323489212,11.119302399102176,11.105216437489279,11.1333421764076,0.0996382793965152,0.0981240750403741,0.10114818769250544
14,0.09788390243593097,0.09740196265926683,0.09837267082924751,1000,1,12.662940833445402,12.603889089113094,12.721847044430787,3.6603401241303537,3.651393308486665,3.669621523586191,118.68752697826648,118.39945903564696,118.98463730026347,9.919185313727214,9.902037704286224,9.93680490591946,0.09232833105258871,0.09102875373328334,0.09360808357375297,0.11761073435001494,0.1175191367374904,0.1177062884897918,1000,0,12.153224769733738,12.103158328485822,12.205138506609817,3.599564185637621,3.591586966735819,3.6077353631650007,114.81865178660641,114.50502266114593,115.14385670410948,9.620749858107855,9.60414700262175,9.636326620943896,0.10063203120928642,0.09969592072279498,0.10153150619633072,0.1175909380628606,0.11749702441115165,0.11768893296479128,1000,0,12.140558618820826,12.087466455751285,12.192772634362818,3.599410102052957,3.591193802491611,3.607630901694884,114.98569427390903,114.66142719535749,115.30849454543846,9.628660458826502,9.613003262200026,9.643702751445272,0.10076513685040618,0.09984325896545324,0.10167085220583895,0.04872228701922913,0.04782825146144831,0.0496405641820798,1000,0,13.886174245378813,13.828230892885209,13.945004205230449,3.9162154496382264,3.909579133519064,3.923198312566651,143.16833483268192,142.71285609108077,143.61657169909037,11.415407135755942,11.390392447193655,11.4400601861418,0.06306179150623165,0.062273488211802126,0.06387331187766751,0.07833143985119324,0.07798514891785684,0.07868024793509747,1000,0,13.318842282133511,13.259745074719644,13.378136099995173,3.7933364485888106,3.7854098664145135,3.801336492460076,131.30580131849757,130.90551861248036,131.71025279248266,10.727189713007798,10.708258680912758,10.746189910749262,0.0923116757959019,0.09091589631915653,0.0936830730303607,0.055993053068313,0.05551143021878665,0.05644382022090315,1000,0,13.573437587711958,13.519732175451646,13.627258993468942,3.870263415039232,3.861498829653753,3.8793408685732422,137.64816278659058,137.39686246231804,137.9004580950349,11.0712085550488,11.05731585311262,11.085733602080992,0.10712671150673637,0.1054940030597084,0.108739780555719
15,0.10411108279860201,0.1035825929650108,0.10461463548073366,1000,1,12.538140640357916,12.476006922882192,12.601898530167752,3.638302745834824,3.628973451284915,3.647755388234825,116.53602296514218,116.2098497838486,116.84445314397533,9.781042210703028,9.76173916628381,9.800756148059373,0.09888615899738779,0.09755381745964495,0.1003620034059866,0.12533336084038363,0.12522530662928413,0.12544316910119419,1000,0,12.076808147570842,12.0229065197482,12.128586410672668,3.578707246028354,3.570393271291541,3.5872439505244467,113.40204399469118,113.04845258054398,113.73728236588909,9.517158925625765,9.499581665469659,9.53367165281142,0.10648260772536369,0.10549754201307034,0.10746890357064008,0.12532089104942168,0.12521640192883324,0.12542531512385433,1000,0,12.062437569890884,12.0089681849693,12.114626716645672,3.578014132511538,3.569627339167953,3.5864404391450604,113.59161668332058,113.2437569839204,113.93590031288741,9.526163500768215,9.508866620936367,9.54236909092839,0.10658972388726877,0.10562712070198484,0.10757407002315415,0.049749253328398635,0.048807040599062004,0.050645691620181996,1000,0,13.877057184009571,13.819514544862693,13.933932966733744,3.91387781115146,3.9072881455652095,3.9205656702071154,142.9945305894471,142.54354836942863,143.45142282549068,11.403906805018075,11.37769644483476,11.42858927305811,0.06647082169393122,0.06560034572332984,0.06730568467935072,0.08264923736840157,0.08225915855423722,0.08302007856380157,1000,0,13.239403964046005,13.179738583737546,13.29754008924785,3.7805123882372755,3.7724511531478093,3.7886317888351964,129.6652866592889,129.24359396977522,130.09370078393113,10.627208055348577,10.606214732970187,10.647135482458765,0.09969468446904896,0.09817507620348817,0.10118453137855131,0.05857845148493735,0.0580918282315302,0.059050616560556976,1000,0,13.548295548097572,13.493073201178298,13.603801147225788,3.866278487934096,3.8573180600929007,3.875759918043472,136.9255993958264,136.66028779227574,137.18405033431088,11.022837506878407,11.007892102774187,11.037379631100494,0.11460579542084139,0.11292028644125403,0.11644073763639183
16,0.11026280123029983,0.10968400169188863,0.1108232518952696,1000,1,12.412041657601288,12.348437598246848,12.476362789754416,3.615572406272806,3.6058481707191348,3.6255348555156504,114.44392286204031,114.09856182983319,114.80756999230485,9.64657814303724,9.625967896760576,9.667980501567092,0.10556407175720568,0.10416941245645667,0.10701503254117013,0.13306547277372147,0.1329417732752785,0.1331868656192916,1000,0,12.00634722462363,11.950437605708101,12.059297962529056,3.5585120653427667,3.5500168197533224,3.567234753606761,112.00766958914788,111.61614748036953,112.39674211320485,9.41641506337977,9.39657382233243,9.435193106571784,0.11208407628016412,0.11104179128289915,0.1131086706361904,0.13304080413876757,0.13291670331705382,0.13316631145572233,1000,0,11.988434827094297,11.936071817551117,12.04258688571397,3.5570152917438316,3.5482995688533503,3.5657634288146105,112.22960900338305,111.85011413911052,112.60088664388242,9.4269142684152,9.407795838501888,9.445658756896515,0.11215842073563291,0.11112539981249195,0.11317696642218122,0.0506659712043352,0.04975149794728069,0.051616756148141,1000,0,13.870190571006049,13.813038890246663,13.927081344273212,3.912081020840251,3.905398591645696,3.9191539898566616,142.8450673300765,142.38310370832107,143.29183854924875,11.393965102882675,11.368263328853924,11.419497290233226,0.06985347282363512,0.06898981615799256,0.07073450983681079,0.08724961119352162,0.08682706357236586,0.08766626968936388,1000,0,13.1454487190515,13.085084262022084,13.205000758348842,3.7638663068591134,3.755620699990961,3.772218463563699,127.86838596864142,127.41294916985,128.3177139431931,10.517993919382647,10.49677398600955,10.539196417662048,0.10732342694084379,0.1058242830757582,0.10885143207332523,0.0611280449611407,0.06064122647025705,0.06163047135906849,1000,0,13.508478185612494,13.453847362537527,13.563487155820797,3.858891648828152,3.849767040506735,3.8684814771307403,136.23412343637068,135.9677102684305,136.50102313181617,10.97631044476939,10.961035347443014,10.992710818231814,0.12207863474774915,0.12016158005628576,0.12395335919176055
17,0.11637888558188351,0.11576971120029297,0.11702667531160268,1000,1,12.280653387535258,12.217335738504723,12.345543857805437,3.5916367932124857,3.58174165666127,3.6015867389536598,112.37053706845822,111.96737697313164,112.76600743047534,9.513330059929675,9.490452942035168,9.53604588923386,0.11230425408290046,0.1108289908230632,0.11383362821273464,0.1403264542027358,0.14017984244353432,0.1404742282123893,1000,0,11.916042620701111,11.862078705893973,11.97064426172948,3.5369942976592346,3.528125943306424,3.5455574358805,110.54462320869567,110.13793180929427,110.94119602281994,9.316184363542769,9.295496418847199,9.336932610388251,0.11758848630185953,0.11649854146500324,0.11865198755692857,0.14030538542866822,0.1401578348918938,0.14045481939453439,1000,0,11.905871497674477,11.851857515483768,11.96314089771393,3.5361914797251117,3.5273116002448144,3.54486877769812,110.79996259977975,110.4039850346906,111.21089565608033,9.328319219879626,9.307724036872903,9.348648580677526,0.11762572001015245,0.11656431013098693,0.11871663188278288,0.051497651537088046,0.050570348014776306,0.052442629411528045,1000,0,13.867811022293154,13.809008355425881,13.927465215537119,3.910961185723614,3.9040530018781303,3.9178803873701225,142.71376970797846,142.2619465928051,143.1779740098175,11.385183781183368,11.358642145942344,11.410676529585572,0.07321689457383194,0.0723094531699401,0.07411473693737089,0.09213344861842634,0.09169148729393334,0.0925891565703461,1000,0,13.059672301469897,13.000994962950486,13.120866303071459,3.749599215782513,3.7407603654287915,3.758350566468651,125.93997603713206,125.48933809553962,126.38174765728186,10.400934365400575,10.378995899608658,10.422463759886913,0.11513136351365384,0.11351974786138373,0.11677626552783858,0.06364742495588792,0.06311485994919916,0.06416766085237438,1000,0,13.48147245464855,13.427640058305224,13.537163722070146,3.852440219597658,3.8431483089909193,3.8621669532374607,135.55687822687625,135.27597941537533,135.83627670490924,10.930589670874443,10.915051520498839,10.946987019635444,0.12958334631543977,0.12763117874710903,0.13159090442088578
18,0.1224082299688908,0.12175564244605835,0.12306543607362881,1000,1,12.15037651718755,12.084797596959616,12.213448480829065,3.5663016272065984,3.556106882558629,3.5764729353968057,110.35198869182497,109.92033309434878,110.79415580531364,9.383712049000144,9.358426872956358,9.409649814642771,0.11903251675597046,0.11742701908114153,0.12059692547241706,0.14749354649234164,0.14730402826312644,0.1476889906329149,1000,0,11.810532124105276,11.756072596562422,11.864986278484661,3.512016221405932,3.5036838573422293,3.520458078084909,108.65890607348241,108.2018774824004,109.11574578597495,9.18924005007114,9.166931346135303,9.211303809549621,0.1231581211310895,0.12204812654964636,0.12426220724371907,0.14746737813395733,0.14727907464484763,0.14765157519754965,1000,0,11.803770178244976,11.750132954908214,11.857886267802392,3.5111010892584016,3.5025288146461184,3.520025905562646,108.93022647014033,108.49383228594795,109.36446885166691,9.201884774141,9.179451983104915,9.222707119174325,0.12317279602260447,0.1220463937544366,0.12430408722149326,0.05225222497902229,0.051263222192048104,0.05325494907511907,1000,0,13.863755316710376,13.804801486026198,13.921806133783681,3.909841294276549,3.902862977761325,3.9166177457332365,142.60763469863636,142.13107960333332,143.06696347475034,11.377946279640229,11.35072678499556,11.403749957777196,0.07655440723843472,0.07561803991607118,0.07751982504791897,0.097306164318306,0.09682768836157198,0.09776696135306906,1000,0,12.944497115885111,12.881341851990422,13.00446066110149,3.7298953703440403,3.7214646882780533,3.7387473717308386,123.85965679653582,123.38678680754192,124.34241871437952,10.275033346824856,10.2524916568908,10.297848987964372,0.12302932663375976,0.12137656299101851,0.12464930061130489,0.06603229030986514,0.06548968356278617,0.06659541544157137,1000,0,13.459582540162508,13.403697506271543,13.51577955876531,3.8484098943373914,3.838594306740228,3.858682643116114,134.93169735062932,134.65067070529216,135.2182340857478,10.888531385723219,10.87175085058749,10.905789820698208,0.13709169508630514,0.13502422823310192,0.1392339517482432
19,0.12834791777614418,0.1276336863876553,0.1290589255932164,1000,1,12.03153234273334,11.968241111833356,12.097771747564781,3.5445610582258187,3.534624072566961,3.554749906213098,108.37345202720745,107.89688067981982,108.84530222592069,9.256820484233252,9.228003500045169,9.285047300296773,0.12569441107092352,0.12408114779848417,0.12730265031598575,0.15464030405597134,0.15440253512052224,0.15488077384149476,1000,0,11.726297062422276,11.669952031978818,11.781323188630928,3.489635367105864,3.481232494940584,3.498251619757488,107.0758167918019,106.58554060189822,107.56852067604065,9.077448525839126,9.052983808718032,9.10117938151828,0.1287405964999533,0.12751696973434362,0.1299505924475017,0.1546300326906993,0.15439250706650864,0.15486054831043358,1000,0,11.721902267463193,11.66629633629896,11.778705137192018,3.4886522913887132,3.479860550269437,3.4973436454946834,107.37493658657405,106.91349403074643,107.85032051492168,9.091205357620984,9.06736613863307,9.113893373903,0.12872740246539036,0.1275392439497968,0.12993177974747772,0.052941625863004375,0.05197965266071101,0.05390607638447146,1000,0,13.857695423034151,13.800993108757538,13.914991337378416,3.9084147718154436,3.9011279180177323,3.9153122322380933,142.49513608921228,142.02175628561258,142.96538095397742,11.370577726206252,11.343468396603775,11.395600972172808,0.07987422998049744,0.07888016782897017,0.08084986900253202,0.10269629681933859,0.10222878387000722,0.1031773998877114,1000,0,12.827167362048757,12.764366270508098,12.887050206755408,3.707585174253682,3.699061049278719,3.716338004814429,121.68370869525732,121.20279538434777,122.14840037103635,10.143728165737881,10.121019059428948,10.166650795665547,0.13093061596581212,0.1291895301100391,0.1326360414755832,0.06833146815533452,0.06773932051803432,0.0689205677860714,1000,0,13.434707348053411,13.379988956835994,13.489233423473829,3.8440073768091616,3.8343102965868097,3.854317195860959,134.33331217186532,134.04055692546382,134.6278606510537,10.84806247383859,10.830963298676574,10.86478097718524,0.1445894798610264,0.14236708300475953,0.14678909756508288
20,0.13415985272600703,0.13338731190970984,0.1349050359344626,1000,1,11.902562996280587,11.83348097914009,11.96960511329367,3.521585653222567,3.5114104570083557,3.531961406541476,106.45439812081065,105.95100207294892,106.97878525370066,9.13362797725536,9.104276465916515,9.163688312078795,0.13224421021211397,0.1305596782785716,0.133952400445989,0.16193338497279128,0.1616294310894428,0.16221427702217048,1000,0,11.645406132309672,11.586363134052716,11.702528214496692,3.4687107237584,3.4595839734282854,3.4776838190640915,105.49127333353948,104.9590229633067,106.0207590760842,8.964830836731613,8.937626193126176,8.991359879471116,0.13424127483682116,0.13299886464803523,0.13548685286483828,0.16194870344815118,0.16166075018551626,0.16224350037652213,1000,0,11.639518896018911,11.584307771350673,11.69768993717372,3.4667237483483158,3.457750293414587,3.4754553098307284,105.8459189671003,105.33278225514661,106.36739868217428,8.981181243013232,8.954149275039647,9.0072333828587,0.1341936083360337,0.1329425893754721,0.13545623013828365,0.053579861126486196,0.052554160003278255,0.05458266841124594,1000,0,13.85428744965433,13.797771061851536,13.910932399396415,3.907675965934314,3.9006692649334296,3.9145972771598005,142.4030231461555,141.92554433641035,142.86128834607288,11.36441767195988,11.337593858876174,11.390829606588687,0.0831854722277346,0.0821711885949784,0.08423662643258674,0.10825111104023177,0.10777075848181636,0.10873830099746681,1000,0,12.733381937554432,12.670475822691838,12.79979137335672,3.689753313038757,3.6812043049316294,3.6987556427868467,119.44243284781577,118.96976633869362,119.90373178956321,10.008760943156966,9.98588508432682,10.032192074227483,0.1387608975021269,0.13705281939597005,0.1404459249414922,0.07054719836302577,0.06997104492583194,0.07114136041002869,1000,0,13.417589126970805,13.361339522306105,13.474496358950317,3.841382253229421,3.831143401830647,3.851750964193526,133.77653667368585,133.4726936096118,134.07659576889716,10.810288214266272,10.792750803103916,10.827949077312445,0.15207816224281667,0.14981855479614395,0.15436829612396044
21,0.13989829663740183,0.1391013503201465,0.1406968355429253,1000,1,11.776180507431224,11.707736668979525,11.842835625764975,3.499551858020425,3.4890655937555004,3.50990425949871,104.60303848720159,104.02918594579153,105.16549148560165,9.013986100504885,8.981275078424996,9.046631872158512,0.13861358005813088,0.1368456046551618,0.14039229343198245,0.1690897141480357,0.16871242671441125,0.1694428576425925,1000,0,11.553524659909748,11.494491732118712,11.61335898364763,3.448705739586628,3.4393523677181523,3.4582014346381316,104.02679348131036,103.44330898688999,104.59667705182328,8.862666147179953,8.83435667798477,8.89229563238683,0.13968244538616387,0.13836872327417415,0.14104787000388916,0.1691277328699714,0.16876148453900816,0.1694896667513759,1000,0,11.552074306278937,11.49122071802067,11.611825907120405,3.44683048878067,3.4377050174216826,3.4563295158799145,104.42556873732374,103.87204767162817,104.98202818071364,8.88137720425128,8.853771850280223,8.909610860014396,0.13959326993072663,0.13826849168500704,0.14090315134851567,0.05413788729478319,0.053137045957723686,0.055161863055712,1000,0,13.85105736062115,13.79231791167218,13.910081852234608,3.906834079652478,3.8998161932256776,3.913934878509979,142.33176392528213,141.85465695438916,142.80300625415202,11.359620354106497,11.332265260756815,11.386029089033125,0.08648465884316917,0.08540698539194615,0.08754463216856262,0.11388481281876756,0.11341007829567556,0.11439319715207906,1000,0,12.63201296352917,12.570582818316264,12.69344036863707,3.6681457060117513,3.6594288130880974,3.6770142748261927,117.20548075492356,116.75304089110477,117.68662926273792,9.87375593083912,9.850795420036473,9.89662614908208,0.14644136233809593,0.1447134303825108,0.14820078100847062,0.0727091785554776,0.07209825588305505,0.07329644144889536,1000,0,13.390968678375335,13.335194450521502,13.447487170229671,3.836124205133193,3.826014399279906,3.846671869151846,133.23560991948108,132.91776821041367,133.53836486593292,10.773501864013038,10.75548087177227,10.791079174729212,0.15956241245587702,0.15718878327584349,0.16195270383311391
22,0.14551712574881326,0.14463561929516194,0.14636336654175497,1000,1,11.662460144517098,11.595217374276347,11.736054839156171,3.4780777279869586,3.4674972216104187,3.488606062085214,102.87103799252083,102.27855882025858,103.47672854697669,8.9003718974675,8.865409072468452,8.9359863285934,0.1447696127649661,0.1429699098490819,0.1465918077565208,0.1761672664551521,0.17574012473814377,0.17660034655558154,1000,0,11.462441726533937,11.400624052834093,11.524460721046804,3.429277646908117,3.420008769573371,3.4387145742712613,102.39337316843051,101.76624892709133,103.01189158951476,8.754325265464207,8.723469951218979,8.786737162583668,0.14502477037741202,0.14365506354239194,0.14639369635048038,0.17622705773244463,0.17580324728487542,0.17663000209622515,1000,0,11.458408570487121,11.39808599745427,11.519585033080807,3.4264463161651713,3.4170047961416263,3.4356722595674922,102.81651073875659,102.20930066017449,103.42402925033747,8.774688506162429,8.743938231651896,8.80459515956275,0.14489241503788636,0.143437270541217,0.1462458031000703,0.05464990669195421,0.05364409332080487,0.055662308581027005,1000,0,13.848249115538588,13.790220450083895,13.90554544506607,3.9061889698612493,3.899082374808856,3.9133390209345875,142.25783115047304,141.77259991546546,142.7204843850439,11.35476952516353,11.327731825073922,11.381847527797081,0.08977223081446302,0.0886557727207547,0.09087326140230483,0.11953326932013973,0.11905816214292009,0.12001799693896037,1000,0,12.531036212703672,12.468733637362133,12.592809725809317,3.6487118497110433,3.6399470673720002,3.657755940350837,115.0283352971071,114.54281671407968,115.4880756464035,9.741550528723746,9.718607491438082,9.763871827523985,0.15390235998669613,0.15218847969334517,0.15572992906654362,0.07486974412252698,0.07427379750481053,0.07549213050976554,1000,0,13.37441564536415,13.317763912456252,13.428952503791795,3.832444509124107,3.8218211419705765,3.843393441553192,132.68306298378872,132.35970741733703,132.99378369684476,10.735992228058949,10.71682112340874,10.75513744925488,0.16701642042257273,0.16454248535439694,0.169623146741115
23,0.1510241626222522,0.15007994934561975,0.15195535043585245,1000,1,11.542279044910673,11.470992185267276,11.611949520875905,3.4541711930880257,3.443375317891352,3.464788077574345,101.30027258398731,100.66382473302302,101.95448418603361,8.795007007180567,8.757032192458192,8.83340251408744,0.1506666619775529,0.1488089538415453,0.15255742508120426,0.18292354435019662,0.18241048055424938,0.18339746213550956,1000,0,11.372891625916749,11.309806368125225,11.436462821375837,3.4102579790598546,3.4005346306476048,3.420071014524337,101.07684360322803,100.42765108440642,101.72819198430614,8.66458827508151,8.631726911512663,8.698894702449042,0.15037004108537572,0.14883794676441184,0.15182345849802134,0.182968209469867,0.18247486824957274,0.1834193769775668,1000,0,11.376874025701134,11.315784303342348,11.438210130101897,3.408805373578105,3.3994623605712473,3.418371460807665,101.54101814585918,100.91165977408852,102.17894591999884,8.688080012380349,8.655209359027522,8.71991979752295,0.15018816699512003,0.14868654127725814,0.15163817269419294,0.055126106984747084,0.054113456897713394,0.05618044929635583,1000,0,13.845543594839365,13.78642887596023,13.902906629953364,3.9055703389605694,3.898497589464798,3.912820772443846,142.19655242773752,141.70416298565542,142.6768211887123,11.350676486125762,11.323526647811304,11.377578926020432,0.09305139156693386,0.09190786908629466,0.09420905444037005,0.12518475329870238,0.12468616107607326,0.12566619124390777,1000,0,12.424288562405977,12.360347468978969,12.48572522593993,3.626590459407717,3.6179256233591386,3.6356723653917764,112.94935873631677,112.47541148511105,113.40340532843187,9.613730556395192,9.59084977209086,9.635862844365743,0.16108445897307955,0.15924342383333553,0.16293563244836318,0.07698690231656,0.07634943830442187,0.07761249548821583,1000,0,13.354037180329858,13.29830643194161,13.411856158345444,3.8291120183436496,3.817889471343241,3.840100441493112,132.16621843311194,131.8367176395808,132.49217687571857,10.70067946309768,10.68147951649384,10.7190919192019,0.17445325178676266,0.17174947941622587,0.1770838873715027
24,0.1564547125085221,0.15541843520599033,0.15744014030230483,1000,1,11.45081762416006,11.375983977308966,11.525741513628116,3.4346911757354466,3.4238157172450943,3.445694206461088,99.89538087877273,99.2009217299407,100.56453293134342,8.697056224045417,8.65680654593999,8.736083701864583,0.15628883476793667,0.1542651133659073,0.1582289943914344,0.18943631846735667,0.1888481818850147,0.18997510225874192,1000,0,11.286100541350212,11.21935670755423,11.350095294263262,3.391793893194044,3.382017302653044,3.4022967375953344,99.71061684923893,98.99371948780612,100.40853358677974,8.571698183533194,8.533874798006586,8.608316347299409,0.1557276597056569,0.15418782516332322,0.1572827634539844,0.18938178041722786,0.18882451375776516,0.18989767828457085,1000,0,11.294961493095721,11.231082093227794,11.35923954083841,3.391872508979253,3.381982741990057,3.4020567515059144,100.19853482058775,99.50760500134595,100.87211470857717,8.597353216909235,8.560541571922558,8.633677761585036,0.1554979435678755,0.15401014784733938,0.15699464162112556,0.055567418928407365,0.05454301430773593,0.05657128617667025,1000,0,13.841771659693174,13.783293150064095,13.89907924074771,3.904843467490774,3.897786635987725,3.9120523310862745,142.13781176995462,141.65416057483893,142.60699772037765,11.346757448420252,11.319191784341328,11.373269567670775,0.09632745698772749,0.09513252803910778,0.09748720466622783,0.13084035502147603,0.1303277397047844,0.13132285647819558,1000,0,12.314779191327277,12.253729439770018,12.377742952318203,3.6047647278224484,3.5958910091508978,3.6137637008468357,111.01211787395123,110.55216685115339,111.47057833841005,9.492196812282156,9.470609100037777,9.514218373314916,0.16795789049492907,0.16619513553265788,0.1697606068743161,0.07912298665100584,0.07842426102748029,0.07980032748490128,1000,0,13.338060425019753,13.280976602117244,13.394281752186057,3.8266435544874176,3.8156793179097725,3.838009040427553,131.6281673956592,131.29090854096597,131.95843503069372,10.664028900408299,10.643028983000535,10.683532330199332,0.18188284893577034,0.17904621334977264,0.18457458870998752
25,0.16176129698024075,0.16064542458115605,0.16282653737680802,1000,1,11.374727006272328,11.30130879848606,11.451266929883232,3.4164349516001713,3.405279781142817,3.427710166041158,98.74869794392349,98.0606190702957,99.46825027177582,8.612742341005058,8.570684938005524,8.65446068870708,0.16160838461928165,0.15962289009071168,0.1636913150634522,0.195598959952757,0.19493302656663686,0.19624392178699707,1000,0,11.197982034727618,11.1310037566071,11.266565635646785,3.3726600907852133,3.3625144396825104,3.383275696291159,98.38662114536784,97.63003924300115,99.1229730280318,8.48180118026648,8.441153667346205,8.51945563552027,0.16125974576334146,0.1596417240947918,0.16288684680358037,0.19544155645835115,0.19485193153962468,0.19606302146916338,1000,0,11.20305682899596,11.136163242110438,11.269676167244812,3.373619625184659,3.363129193620964,3.3840691005792074,98.88012443337199,98.13838278672931,99.62272198280749,8.508613523338175,8.470549578991745,8.545496539295554,0.1610019188592978,0.15941490367422564,0.16257990818831033,0.055995456984569716,0.05495906478933048,0.05703679134257391,1000,0,13.839597633740887,13.778341683178994,13.898693942857024,3.9042947920536846,3.897068132677619,3.911172440189657,142.0821080513697,141.61012573642432,142.58987424354393,11.343040610167408,11.314820351215742,11.370112992050277,0.099591926450442,0.09841691443003454,0.10084705921037473,0.1364981500738092,0.13602533671626924,0.13700312989091834,1000,0,12.211467459313797,12.151128185241477,12.273728304496212,3.583194955307953,3.574157617847264,3.5922019422218447,109.25193189951632,108.80928897061864,109.68631793758254,9.378976982992723,9.357266699562636,9.40031807288616,0.1744982636970378,0.17268555718540773,0.1763376900886003,0.08126887867843959,0.08055650324813411,0.08197451107145587,1000,0,13.313859049614662,13.257855686305822,13.371300688643734,3.82136162723827,3.8099941512031936,3.832810112417975,131.09509290157771,130.74389252864268,131.44517266516337,10.627520414462996,10.6073211058607,10.647080894501569,0.18930751593994224,0.18652745413183733,0.19208683358913153
26,0.16696308823453904,0.16584029357880117,0.16809200259871016,1000,1,11.320339679635177,11.24499275222466,11.395597647724538,3.3986011804985927,3.387405944793387,3.4103321971633758,97.84881989111405,97.1384687686351,98.59124054126606,8.542177615307985,8.497243730454064,8.585755757277065,0.16661854232287476,0.16456577070222708,0.168660058869902,0.20174543268723685,0.20102238484070797,0.20247970713382174,1000,0,11.090177316137169,11.0193440241669,11.15788696929794,3.351983479448105,3.3417808818285866,3.362724704689785,96.87953329726363,96.0979751927079,97.65164138598293,8.380890004245186,8.340920780910725,8.420232412069005,0.1669749564382256,0.16525699282678963,0.16863340138276411,0.20149626987646654,0.20081486488968583,0.20220667069102025,1000,0,11.091893818860605,11.023300039871508,11.162623766341763,3.3525437093052224,3.342252961644622,3.3628429681279424,97.36085875280949,96.58472024549246,98.115827820773,8.407587763217052,8.367594750189198,8.447545972693202,0.1667051036256989,0.1650092562931474,0.16830054384689389,0.056386182631452036,0.05532896301636328,0.05740289407016167,1000,0,13.839665780163017,13.781880865492901,13.89777280203444,3.9042750130118034,3.897202076457122,3.9114897791780256,142.03963677864095,141.55413989188776,142.52648852956904,11.340146880095897,11.31269526488973,11.367218739005544,0.10284936738114667,0.10156232680558505,0.10410040225563735,0.14215645145753522,0.14167137695725665,0.14264259525670564,1000,0,12.103826592112938,12.041878943328703,12.165796168969218,3.559826479313237,3.5505806889967615,3.5689463960240206,107.67769846879071,107.2572974695121,108.09235260344786,9.275434600270442,9.254900562023364,9.296550978498626,0.18073702298508562,0.17890760206732975,0.1826125112712808,0.083327835545851,0.08259782170959308,0.08406582405676835,1000,0,13.30179636321158,13.245982706762458,13.360038096071353,3.8182726362159554,3.806648496960163,3.829970312160172,130.6017531294327,130.24875827916983,130.94304736761447,10.593731434263736,10.572378261491354,10.615211876569898,0.19672040924057366,0.1937046017253441,0.19977410286803854
27,0.17207828791231133,0.17085710613151325,0.1732567082641862,1000,1,11.2822615809012,11.205002895341053,11.35762119309046,3.3855979398265714,3.3741675961731334,3.398013264864343,97.18124543063485,96.43679718176786,97.89599445860149,8.486255828356654,8.440383770368527,8.531924788165156,0.1713180215042342,0.16931410840301578,0.1734874769458562,0.2076337811105735,0.20685770965613606,0.20842196026992177,1000,0,11.007919996526882,10.936568342981138,11.082131744728322,3.3355921548242136,3.3244195526544145,3.347047499057264,95.69293447115444,94.90154098185654,96.51112648591403,8.298369182264231,8.254187767158388,8.341078127762886,0.17283614245296508,0.17102683771168473,0.17462479120008353,0.2073339245837925,0.20656430787827884,0.20810986651081054,1000,0,11.010026476372914,10.94174532874106,11.081246099443893,3.3362208231685977,3.3252425943501143,3.34703761446833,96.16026100204026,95.37607934266065,96.90887684526152,8.32457171466521,8.283663503899932,8.366911589784266,0.17257463310459087,0.17086782838444312,0.174317052659479,0.05675974925198806,0.05571899557718412,0.057798655484016484,1000,0,13.83878436177349,13.779487059550464,13.89788095608384,3.9040720349876143,3.8968865471477407,3.9112018692692248,141.99663216749468,141.52065317652702,142.48831065478117,11.337257153589357,11.309487776178624,11.365704818180477,0.10610475061790724,0.10475409965782667,0.10740511526538624,0.14781532687999013,0.1473165046022113,0.14832409531717639,1000,0,12.015765008175274,11.956138082867836,12.078696571723558,3.540120703011705,3.5308084990069157,3.5488973186741264,106.26742651969887,105.88362824521842,106.65881103971057,9.181683934956084,9.162704670713655,9.200965423624487,0.18672556083965328,0.18481777357949,0.18854795204900762,0.08536951304533723,0.0846458755816459,0.08612029910402177,1000,0,13.279815428459035,13.22282942155678,13.336926118066078,3.8152204933260183,3.802888815872814,3.827361516751636,130.10398781509605,129.73209527054027,130.4799290219189,10.559829553335065,10.538275007970515,10.581393169358112,0.20411438905446383,0.20109560315800168,0.20724229670573238
28,0.1770714679203724,0.17578610358997962,0.17834421005168116,1000,1,11.248732938430724,11.174288357292152,11.324850466507907,3.373444643392315,3.3613050963255278,3.3854777722038594,96.71203371722194,95.95857766945294,97.46238235556756,8.445134556188535,8.398885951183725,8.491899406390864,0.17569170507907483,0.1735121172272988,0.17787918668339175,0.2135614210862094,0.21269006623454223,0.2144574749722889,1000,0,10.915715281419773,10.844911445629434,10.989456386915348,3.317136220548177,3.3057507738403125,3.3280497071272612,94.49419565566487,93.67243244642533,95.33709708339822,8.21523309117445,8.17145486851622,8.259874359694052,0.17876047071135043,0.1769459149936076,0.18060091577448725,0.2132280358704595,0.21237143160162697,0.21407955660145306,1000,0,10.918054153217879,10.844427661995887,10.991713347464533,3.318292372281975,3.3071100964373072,3.329509092799949,94.9423598163037,94.11518334752452,95.74998303550666,8.24019974114391,8.195398407697006,8.284739440890046,0.17853666202024743,0.17675269055868678,0.18035700789246223,0.0571083117156097,0.05603901680269557,0.05811470376579429,1000,0,13.836583097993993,13.779836809606415,13.892184740393514,3.9034930486919377,3.8962673549761306,3.910629070931497,141.9586234849215,141.470594921991,142.45219289359375,11.334682125574655,11.307907388134495,11.362100995031808,0.10934626150161486,0.10799815195039747,0.11072763255850686,0.1534747125126971,0.1529808992140242,0.1539588982499409,1000,0,11.920198469457516,11.860475324641605,11.980769505125755,3.519669935127739,3.511084674514081,3.528272424505464,104.9770033462176,104.62403253410848,105.34452256474964,9.096397418734588,9.078366550357115,9.114136704295577,0.19252669720281648,0.19057985675674027,0.19441248199856517,0.08743861086792282,0.08667145670882333,0.0881916985609938,1000,0,13.264241268411855,13.20745359109548,13.322507895916413,3.812394231452696,3.8001433254886896,3.8243767591696467,129.6050590036809,129.23513478285685,129.97329767945976,10.525642072132673,10.503551574932828,10.547900465087167,0.21148934240247405,0.20823228590518322,0.21474296459689948
29,0.18176781797971403,0.1804540679968757,0.1831150181810996,1000,1,11.222116865860263,11.145157164860802,11.29824691569815,3.3625861217753883,3.350064840227853,3.37448371807522,96.26113443639593,95.53284962268063,97.0029641366335,8.406646610493473,8.359418436262526,8.452722060198361,0.1798572558224211,0.1776668175637978,0.18206658430354378,0.21925783189074446,0.21828499410239596,0.22024833804995936,1000,0,10.840796314288657,10.764156650009364,10.915572919859494,3.302752363325836,3.2913723757480824,3.314119197350904,93.30403491441548,92.39821378044809,94.17740123115162,8.134217994741164,8.088773809891924,8.179502229423766,0.18485402297887385,0.1829133120782549,0.18669947250292382,0.2189452560885246,0.21800050172417162,0.21989853161062933,1000,0,10.838238376022156,10.764819593791358,10.914740097873835,3.3039055075621415,3.2924322456464057,3.315565095324923,93.71760008458003,92.86726365765931,94.56560894147404,8.157171966665159,8.112271489091196,8.201457463967344,0.18470013052987347,0.18281305513650992,0.1865521673582331,0.057452757222216294,0.0564090301567984,0.05851317026252482,1000,0,13.8352775016042,13.776243635296447,13.894248343341133,3.9031695179597947,3.8961243055958383,3.9102671285750494,141.91850469256397,141.43813911039953,142.3870710033721,11.331972000914343,11.305006022075386,11.359732679225678,0.11258497989000506,0.11119721469486601,0.11395832358995218,0.15946555346823482,0.15897554574598124,0.15997826853552363,1000,0,11.804643571928194,11.74353729051946,11.865173719553402,3.496442518369601,3.4882193697387383,3.504858606142474,103.28634613940913,102.95637880254576,103.62285894971087,8.987478758410354,8.970858714769035,9.003011140375976,0.19827782907259497,0.1963693069599836,0.20011674390153966,0.08945996915530052,0.08864627056153379,0.09022817989347467,1000,0,13.242713351312386,13.184418058535416,13.301906007713397,3.8082527695304336,3.794999576212947,3.821225502564849,129.1144778888073,128.74777092635676,129.47906047935066,10.492094656873832,10.470183826757173,10.514645464188822,0.21885640911590504,0.21558259671329486,0.22219290030609806
30,0.1858222167864858,0.18432007128189803,0.18714545487051487,1000,1,11.203762375667363,11.12668378085996,11.281010695254688,3.354408978815124,3.3421463300486294,3.366441212273286,95.8472023318702,95.0887066070729,96.60347505357032,8.373118199775433,8.327335639783893,8.421753736257505,0.18390204431048032,0.18166569589850645,0.18610484940384625,0.2250050107568699,0.22398960540584845,0.226003111498695,1000,0,10.74695915077271,10.6719284002543,10.824009229131912,3.2849861705159267,3.273412749398857,3.297103948517915,91.84008290030198,90.96349631538827,92.73153021883117,8.037177126210462,7.989969342796157,8.08499216497774,0.19111087177979108,0.18915518456260322,0.1930380242479416,0.22469918309625772,0.22369494934115552,0.22570343516554875,1000,0,10.739713735841233,10.665614258442085,10.816135082982477,3.285693954636535,3.2740093924061253,3.2972043411221588,92.23214405970111,91.37717472368345,93.09517533122279,8.058963467883862,8.014492655353019,8.105221551595362,0.19104202003774398,0.18912897821038888,0.19301912922307415,0.05776549804269023,0.05673895252419014,0.05880611186009844,1000,0,13.83350824135709,13.775641033626599,13.892770855641668,3.902796917426096,3.8956766638228437,3.910111984487551,141.88691042107337,141.4022602148425,142.36251287132885,11.32981649911842,11.303352371138446,11.35716586275677,0.11582420586389233,0.1143292564089389,0.11726217767768922,0.16524360402628724,0.16472866049653748,0.1657595698352014,1000,0,11.690186810170871,11.630835085036395,11.75087900216802,3.4736787009140273,3.464971474913583,3.48231803327031,101.41844234296686,101.09156723854998,101.74877621380229,8.867015185196774,8.851523816007354,8.88260625997312,0.2041634150829026,0.20230246015676184,0.2061564753385023,0.0914416218081422,0.09063348082517018,0.09225066965023504,1000,0,13.217224400133238,13.159464111295279,13.27337573647524,3.8024529899518287,3.78983045845129,3.8150957638332557,128.63973887028675,128.25907839476798,129.01445427960613,10.459612217538485,10.437760261042367,10.481924735792855,0.22621279587448162,0.22274040216171148,0.2297311920209415
31,0.18913434483125052,0.18767834951808998,0.19056325460411833,1000,1,11.174855347429245,11.101300029855047,11.254811305112781,3.345642514045125,3.333266546361754,3.358202946510226,95.45159553315276,94.68599220579581,96.20762802691692,8.342406974702756,8.293914123868738,8.390070758661135,0.18791871519140102,0.18563082056385677,0.19027899975981794,0.23068467714557503,0.22957621614331608,0.23183180465291822,1000,0,10.662681501115513,10.585324972818416,10.741947800649431,3.2685062153893467,3.2567119331332135,3.2802839249862235,90.6238459210939,89.70676615050506,91.51325030731584,7.9537637678136415,7.903397548249329,8.001980411951475,0.1974477318518111,0.1954508756676688,0.19943798902854573,0.23037383863043714,0.2293102239452553,0.23144755032882916,1000,0,10.65911513452277,10.582533303334063,10.738748477584979,3.2706841735100705,3.258796084438093,3.2825433549251812,91.02067082502319,90.1452576774535,91.85381699527798,7.97591049176583,7.928884581057325,8.022344570077276,0.19746371132044047,0.19544059699555427,0.1994540478275619,0.05806422714027934,0.057011250007298876,0.059133723891845666,1000,0,13.833296762410967,13.775388714892218,13.893008172805319,3.9026484211036636,3.8953889231813266,3.909985414863443,141.8567624460677,141.35483452402158,142.33281524261062,11.327747701682464,11.30010379814333,11.355442977961891,0.11905341093022748,0.11758145299088282,0.12057405721390169,0.170649711764038,0.17014440696671,0.1711581707077765,1000,0,11.575106804363811,11.514335129408366,11.637235300552513,3.4503656371630576,3.441600368464329,3.459250178418636,99.41766286820832,99.10163784989439,99.74448755318637,8.737507049152354,8.721928046409074,8.7529438604712,0.21033104885249085,0.20838458302563354,0.21225080690537976,0.09343125583408159,0.09262197005569514,0.09425067949583858,1000,0,13.195174319420945,13.134550249988571,13.257700310718267,3.799376845227345,3.787149359937913,3.812719236990718,128.1591541408988,127.76281100660835,128.56151263431335,10.42668001860177,10.404262123189708,10.449704532245406,0.2335519241757417,0.23011780092958853,0.23698898579551977
32,0.19186852956826367,0.19037186830034375,0.1933314787154699,1000,1,11.157438417889681,11.079690639710467,11.238115344504726,3.3394616770126233,3.3267357321639768,3.35153976139461,95.1575058506497,94.38784260930986,95.92569312735377,8.319890405693984,8.27324748698405,8.366322823078836,0.19192165013035623,0.18961633257949406,0.19435239702311818,0.2365523288653029,0.23539413469861287,0.23772102997275305,1000,0,10.563527648707739,10.484380283750447,10.64683373786404,3.2502522991270753,3.23851091566477,3.262400465401394,89.22597079419788,88.27297912313863,90.15782813839864,7.8577428803223865,7.807305248206575,7.907911462074643,0.2038470270619511,0.20174774344665602,0.20589572707511128,0.2362145099651595,0.23505249405614728,0.23730725382704437,1000,0,10.563905655189998,10.485896391630437,10.643990843532361,3.253098016243079,3.2408898697122117,3.2652743244284017,89.65247867032681,88.71777415783939,90.56229921017012,7.881576876069339,7.830083917490538,7.929333803100615,0.20394098665059715,0.20179081480000466,0.2060040963208868,0.058341442955130655,0.05726029524151459,0.05941621642372622,1000,0,13.833204246037155,13.773454451622646,13.891236435845325,3.9026464812280994,3.8952845542005727,3.9098526015708357,141.83179538818206,141.33895905406646,142.3258046463753,11.326017698496,11.298299081302817,11.352951775795667,0.12228023605682012,0.12083816283059765,0.12382310647622517,0.175350883572224,0.17488092605846572,0.17580296123691408,1000,0,11.471342884037893,11.411052185366836,11.532696985759248,3.430195855277591,3.42097858862789,3.438776819794211,97.73670170563544,97.4301241563548,98.04283512445825,8.626047310305907,8.610770241036368,8.640577257775224,0.2168855440893804,0.21489397248452255,0.21888165476719557,0.0953452583491891,0.09449816408702225,0.0961885946401079,1000,0,13.176360406361962,13.11909259291034,13.23718023300859,3.7968948168574914,3.784004485187543,3.810118865190498,127.7086127459128,127.30941586931782,128.10746802046677,10.395663111369272,10.372481535974602,10.418715603611146,0.24089276234172444,0.2373816914761716,0.24438638176613825
33,0.1942007813496595,0.19264300897602488,0.19570891847268376,1000,1,11.142663846394173,11.064224338209883,11.21736332325907,3.3345567801687572,3.3216790690465223,3.3470309398046956,94.90283442268894,94.15471891616451,95.68138634277612,8.301026420839172,8.252715937952953,8.348556702614706,0.19593690035144784,0.19356840525727778,0.19831704637634454,0.24239304996498434,0.2411645159758798,0.24364525610541451,1000,0,10.469738038761012,10.386211239842167,10.553386426476434,3.2334012139617094,3.2211243009515114,3.2457364791660286,87.87249479469907,86.96534874210194,88.85346192458957,7.764111088050093,7.711473592110077,7.815996478525243,0.21034223716127867,0.2082382410445204,0.21244458783346584,0.24200776444635733,0.24079541195848608,0.24321970746388577,1000,0,10.47825934754884,10.396461360060641,10.559589735464703,3.2372083292654006,3.224581913797579,3.2499239577933023,88.31008246476672,87.36160754610016,89.22387663596528,7.7886795450770565,7.738720201705636,7.839295865430478,0.21051772441022445,0.2084152874073563,0.21271439185234897,0.05860509468350423,0.05756261987994516,0.05968220322387984,1000,0,13.831772819997102,13.77141048032222,13.890225161790918,3.902279956980528,3.895266794492673,3.909427356217105,141.80830554481645,141.3293666740058,142.29390958647167,11.324402768787346,11.296086492540079,11.351088558185836,0.12550709184036127,0.1239241568391185,0.12710668099278946,0.1798290671195247,0.17939851183513011,0.18027597984698307,1000,0,11.367089335717184,11.306148531015912,11.429571670772825,3.4108426157070784,3.4015923071729985,3.420354948506308,96.2119384255512,95.92754719477249,96.49733060858105,8.522473525232163,8.508579520901488,8.536432682913592,0.22380988535327823,0.2218096757580341,0.225854718795365,0.0971776073148731,0.0963143073071496,0.09804106102892024,1000,0,13.156846952243608,13.097833311036098,13.219190744936732,3.7931172723077458,3.78005765912543,3.806548176175571,127.28501924825916,126.87700479709117,127.68344889840311,10.366528176574032,10.34340134226933,10.39014292123178,0.24822327535952515,0.2446456699819509,0.2519267192858753
34,0.1962698227786008,0.194693198669973,0.19780967753892442,1000,1,11.133751849802849,11.053332160731628,11.213465447636244,3.330801189109651,3.317970807943592,3.34327992739173,94.67925282056339,93.92016056444322,95.42468845878646,8.284655664140018,8.23723275981599,8.331719922871127,0.1999434414563759,0.1975928441571442,0.20249057105753412,0.24840235264196622,0.24710659876361502,0.24968540354514304,1000,0,10.363372079017438,10.279155138721439,10.451453195857116,3.2115384554687836,3.1990983022811785,3.224306975229868,86.39818169640586,85.37422895069774,87.33846339689872,7.661695502297234,7.608138840914509,7.714834406946851,0.21681036576482784,0.21472258999237037,0.2190752024691254,0.2479528340443326,0.24672165814834068,0.24919071178575997,1000,0,10.386924011489883,10.303104419262286,10.471210298685918,3.2187537399062847,3.2059992342902803,3.2313198586705094,86.84731726405253,85.9254833167928,87.78349768875275,7.687334753148123,7.63609374357198,7.737904491737922,0.2170688603640817,0.2149193472077017,0.21926685293428783,0.058859906289850314,0.05782487682382846,0.059935428799478184,1000,0,13.830562514266573,13.77071056929394,13.887355829684028,3.901984887771263,3.8947736374429134,3.9092593793754107,141.7844293751397,141.30174122765246,142.2721613841702,11.32277296304902,11.295536776137533,11.350169142917164,0.1287281863080221,0.1271334221905173,0.13031692772790487,0.18420000304340065,0.18381640686904127,0.18460461933944175,1000,0,11.283132567554883,11.222770341361597,11.345281118974013,3.396769636184534,3.387379660012658,3.406373359962508,94.8197677883442,94.55377473547414,95.09838448514077,8.426290990619279,8.412802588661627,8.439507956974047,0.231059994772175,0.22893477404855328,0.233212289776242,0.09902925669188616,0.0981662334231424,0.09991730114932032,1000,0,13.141722217900043,13.08372652964481,13.20120662417589,3.79054250766848,3.777473242607613,3.804261606795215,126.85384128914838,126.43545095508715,127.27269074450922,10.336913283591441,10.312450530066574,10.361547649239755,0.2555397730866352,0.25180889276554874,0.25936105933610887
35,0.19811601245083682,0.1964969529351142,0.19964112449677882,1000,1,11.11889647628475,11.041998023099962,11.197582230663079,3.326725547234427,3.313761084996679,3.33946813067767,94.47453291745188,93.70407729824666,95.25380124954299,8.269837576776643,8.22172830234297,8.31830591413955,0.20397052562036544,0.2013666033608138,0.20648545747326297,0.2543585133758947,0.25296254890844533,0.2556977047202536,1000,0,10.301999149229458,10.217556505311913,10.386995768379325,3.196683376721843,3.1840233035836025,3.209250869112319,85.24788855851128,84.27238224675786,86.2039623487731,7.578960367765544,7.523521813179211,7.6336836807478425,0.22317039202058356,0.2209779200739358,0.22538427003633194,0.25384166207475584,0.252488955656228,0.2551715111413257,1000,0,10.313177567488616,10.22859257357551,10.401920562480395,3.2022463122209612,3.1894258719175497,3.215287545406206,85.73687928568886,84.79087003890021,86.6598581345538,7.607057052093247,7.556075199516081,7.659334229138936,0.22347608298600438,0.22122299442150414,0.22567064474654885,0.059103839588485876,0.05804024715821427,0.060146714941447514,1000,0,13.830013773489188,13.771606080632635,13.889770060782977,3.901887710050394,3.8947347624230444,3.9090252509392402,141.7600168362361,141.28252338360934,142.25104080801069,11.321128049038565,11.293234508568725,11.349248037395677,0.13194787315293915,0.13030677405176508,0.13360975076841872,0.18845945842473202,0.18809627914859733,0.1888072892071221,1000,0,11.188422130859657,11.125347335931178,11.249542294139836,3.3783996834456658,3.369359666889289,3.387719031169513,93.5177881326602,93.25879108896575,93.7817037049146,8.33607593180885,8.323404814703869,8.34868875670889,0.2385694588823317,0.2364409514726143,0.2407789101726571,0.10086939436845381,0.10000000102786746,0.10176360105349733,1000,0,13.122600720026025,13.061893131105236,13.182410549404311,3.7887939527061496,3.774982767321664,3.802348141639004,126.4314190255338,126.01682100875257,126.84746392496967,10.307811135757834,10.282172521398062,10.332532475121258,0.2628667267771377,0.259041138985493,0.26667037455418113
36,0.19979139223098238,0.1981491018220825,0.20139430535743405,1000,1,11.10599211304873,11.029284775887628,11.185460366638837,3.323357395289995,3.310359312482798,3.336049500559157,94.29280714413035,93.53018491434833,95.09649284131542,8.256814658133047,8.209511802192877,8.30584294681645,0.20798745512883118,0.20547687352114516,0.21066779286257292,0.2604099602252819,0.25894674628629794,0.2618534682859109,1000,0,10.2036419965869,10.118629984153037,10.293967026933704,3.178337336943322,3.1649420731609244,3.191638633615257,83.96390216197551,82.97577353465101,84.97738429893914,7.487932090732267,7.432160407188435,7.540291552914906,0.22942874757254667,0.2271918418684271,0.23171861209669656,0.2598177286511338,0.25840663128895525,0.2613041309680521,1000,0,10.223387123053921,10.134887869218824,10.311960166923907,3.186448479351413,3.173266826735033,3.2002767132673964,84.49773446237447,83.5164264477102,85.49909666455535,7.518621480710335,7.464994516410896,7.573260249634341,0.22976874753631285,0.2275477159505742,0.23199039294485083,0.05933572297643441,0.05825822570181867,0.06041986434935419,1000,0,13.83051208597086,13.77303623475902,13.89143167169026,3.902043272912732,3.8947872349316017,3.909379405822967,141.73913636218444,141.2430254844212,142.22566810217057,11.319730114569419,11.291230212350179,11.346661994427905,0.13516216405220088,0.1334935906013134,0.13692201135202534,0.19262452639184055,0.1922848759209072,0.19295515749433723,1000,0,11.097002228970798,11.035515604412783,11.158424115585253,3.361979469234668,3.3528682876013045,3.3712801905749346,92.2357529520186,91.97945656434258,92.48095082490073,8.247381989150698,8.235385326719333,8.2591005606792,0.24625683388696476,0.243943062574811,0.2484544575351417,0.10271378750548418,0.101766444225059,0.10361927400142984,1000,0,13.099654514166058,13.039008391727407,13.16267144083265,3.7859788655948363,3.7719138839811777,3.8002782314408035,125.99360489126424,125.55904115025265,126.42715847938692,10.277805368776242,10.252133882827133,10.304500766585539,0.27018129744994074,0.2662331921344066,0.27406841976874957
37,0.2013173990962481,0.1996898648861836,0.20284875203258437,1000,1,11.096300379026063,11.017909424573928,11.175619948279985,3.3206532130839714,3.307858466180017,3.3331893292397745,94.12564069044186,93.34736241882396,94.92247298967577,8.24502262467417,8.19793262831426,8.294485433460855,0.21201329277237135,0.20930044686091814,0.21472051859222416,0.2663634422356165,0.2648451734226009,0.26788854350348423,1000,0,10.122584005477552,10.03436393971356,10.21350154451167,3.161441199453474,3.147506094086459,3.175129392983482,82.7858872443916,81.79636072302046,83.82075109009163,7.404294608288221,7.347307313434492,7.460919739899901,0.23560010885164104,0.2332720578718873,0.23799157741326266,0.2657176520858649,0.2642215259970711,0.2671935831236792,1000,0,10.141419305996877,10.048685013393717,10.23201367340102,3.168560542085813,3.1553426995695824,3.1824007162761556,83.34722774595116,82.35535521861536,84.32664353193952,7.436634794929654,7.378717463673958,7.491245415331745,0.23597477698927435,0.23370630519862262,0.23829411568909029,0.059558716605780104,0.05849233031897787,0.0606164650677713,1000,0,13.830712208377477,13.772631107093549,13.890794109740147,3.9021299232326943,3.8949639285674,3.9094444457585897,141.71784357745295,141.23147468050217,142.1909950378414,11.318298718024737,11.290534547009454,11.346468185598196,0.13836733318198327,0.13658518978535364,0.14005608153626717,0.1967397605779454,0.1964366916981741,0.19704780261175775,1000,0,11.008183430362358,10.943727208861956,11.068486378612798,3.346234340208934,3.336705975086489,3.3556583310087107,90.95676900520442,90.71121103542188,91.2012508275502,8.158143806363615,8.146640892668715,8.169444127687303,0.2540464262660899,0.251750837642372,0.25635417371080443,0.10454638778125802,0.10360396846672024,0.10548474928374665,1000,0,13.080313228418479,13.021779753316979,13.142264561907815,3.782817087492862,3.7681612990322133,3.7977026201114343,125.5768150539878,125.13393822562601,126.00558645637061,10.248996873105561,10.222864792062172,10.274934882549703,0.2774877445343328,0.27347200168670227,0.28147806346046317
38,0.20272568649929332,0.20106417893982376,0.20444299693107423,1000,1,11.08825993217076,11.010017233665492,11.167601395788552,3.3183975167958524,3.3055169908145223,3.330717421909251,93.98081021716123,93.22110132665719,94.75413030395495,8.234779898756067,8.186883034645895,8.281067500071423,0.2160315241990502,0.2134225894284191,0.21878388138930616,0.27243058598318337,0.27095026191394456,0.27401788529640375,1000,0,10.043497161781524,9.949370000328187,10.134668768057637,3.146216497734751,3.1321362815138043,3.160741897839956,81.55179421086498,80.51697632202264,82.56237630090682,7.3158277133750955,7.257271442577127,7.370509001859921,0.24167755909797892,0.2394159032447036,0.24405467353891383,0.2717368750877399,0.2701949445691501,0.27324324160863833,1000,0,10.05636790947484,9.961041174028743,10.149418305147089,3.152913845760637,3.139526966215223,3.1670214795667735,82.15397738367473,81.13544756125309,83.17737734305611,7.350713885028962,7.294981464553259,7.407348850473148,0.24206793722429887,0.23963117726952343,0.2443638286113484,0.059770131960951926,0.0587167712032885,0.060830311624194826,1000,0,13.829785032324736,13.77241859602277,13.889809761524612,3.901928611656136,3.8946154589479174,3.9092865577435925,141.69945031041553,141.19380463447075,142.17853424055815,11.317052110053346,11.28820428928787,11.344930519201178,0.14157163634410563,0.1398345923339484,0.14333300913800787,0.2008336950792845,0.20054350615610958,0.20111817595851897,1000,0,10.923722092457266,10.861516437779068,10.98397612666957,3.3312458329610926,3.321497229159727,3.3413661389956224,89.71885609539478,89.48263627274616,89.96018106154686,8.070190678994292,8.058984293479517,8.081587416354886,0.2618686688432096,0.2595484739776482,0.26413169417710136,0.10637010558825034,0.10540261623987925,0.10732802973642588,1000,0,13.061348172212417,12.997146050620852,13.122140556720733,3.77978769888229,3.765333743633919,3.7947536166272533,125.17481033771843,124.73985137646493,125.61239937300505,10.220989460383924,10.194541029356204,10.246417829799752,0.28479503777132587,0.28067744342926837,0.2889306429370896
39,0.20403565475562144,0.20232653041672125,0.2057358920956726,1000,1,11.08015041282677,11.002211028911093,11.157341028970352,3.3158904022349023,3.303040772053644,3.3290857250281913,93.83945002474952,93.07236102182821,94.60490964062453,8.22501376536143,8.174675848362398,8.27407191837244,0.22007722247377964,0.21728251626661527,0.22281672819358925,0.27831929088887125,0.27668414871925123,0.279993433341586,1000,0,9.971772518612303,9.879830437425358,10.066455571644108,3.12991888176818,3.115431673471507,3.1435139327359765,80.3908497145731,79.3610635913899,81.41761614676787,7.233875136736086,7.178213443297075,7.2905255705835135,0.24767647910771518,0.24533897825468698,0.25009375630815084,0.27759498687638756,0.2760583036731448,0.2791520125735919,1000,0,9.973658850101613,9.881474542522996,10.065496026008061,3.135705094946388,3.12178441719613,3.149827065922294,81.01012087544603,79.94765853155491,82.03096657091537,7.269748511209942,7.211526790333597,7.325890415482493,0.24808148911428662,0.2456271478840334,0.2505378319064753,0.05998610118573099,0.05893068296742272,0.06106092431716574,1000,0,13.828873507018601,13.771315579767569,13.889734569647128,3.9016761185577846,3.8942372718608826,3.9088738518426447,141.677551352761,141.1504605792373,142.17910061295007,11.31557421382538,11.287179732906264,11.34303825832282,0.14477236194604184,0.14294433968918258,0.14661269719332154,0.20491395615103422,0.20461910991651205,0.205223875704413,1000,0,10.84548077839017,10.78537579587369,10.905053282759951,3.316911539191232,3.3071820190006767,3.326656734463664,88.5595151610764,88.32742012865093,88.79991959443126,7.9857193281693695,7.9739839375394075,7.997413393980578,0.2696397582649796,0.2672846055732517,0.27203993798055215,0.10819941477945468,0.10723799691984906,0.10915888080130802,1000,0,13.044733209502606,12.980844985510675,13.108719923072659,3.777920869018767,3.7633963285382737,3.7931515301572936,124.75317548203103,124.30435949830863,125.20576789544205,10.191880476592672,10.164505507072255,10.21842628842837,0.29209240715327567,0.2879281121906082,0.29642521110803083
40,0.20524069660595212,0.20358256741065694,0.20687463646071083,1000,1,11.073179420756336,10.99414236623536,11.15096148705377,3.3138969393077913,3.3009426060064113,3.3262423510419388,93.71483600290188,92.9221751823996,94.51595539697055,8.21638151511957,8.165144800414158,8.266452528548205,0.22410898527801806,0.22138228563869525,0.2270042299425036,0.2841450373849717,0.28245352744795077,0.2857961407833624,1000,0,9.869670142554012,9.775014108661576,9.964691631164127,3.11278196092242,3.0988147807019675,3.1270526954195694,78.98269273595986,77.93415410612278,80.0006066437334,7.136734452176221,7.079962844254984,7.193823951310291,0.25366717851887993,0.2511835648363217,0.2561334441261764,0.2834093350932652,0.28178693216091744,0.285000668115021,1000,0,9.871782224670293,9.776883935449419,9.962955356512937,3.116558048828313,3.102282752300913,3.1308119392715263,79.6123918818126,78.58412007014465,80.59113669372769,7.172985530838705,7.114022759273205,7.230056007741225,0.2540655107582078,0.2516295120342945,0.2563925610611392,0.060201947237790564,0.05914435646181074,0.06128840527527751,1000,0,13.829828997076387,13.770706517545973,13.891537250882651,3.9017427043714514,3.8943771745270634,3.908873672801525,141.65359964150306,141.16398817547736,142.14078528499053,11.313978403445818,11.285448469119366,11.341440545611922,0.1479724208295015,0.14608910988691537,0.14992473999289269,0.20898707551232368,0.20867543854607307,0.2092984099880191,1000,0,10.779890307415371,10.719159464078253,10.839934661443134,3.3030722419281537,3.2936886681378206,3.3132006839981236,87.50882078364087,87.2732666443437,87.74352092276764,7.906398772469647,7.893883954756704,7.918256119098606,0.27727358825215426,0.27482605241233987,0.27965850036199313,0.10999121510899204,0.10903043848929568,0.11095050452421817,1000,0,13.032848424353556,12.968241220091418,13.096515982620376,3.7771188518988064,3.762218758780048,3.792698387362972,124.35259608174613,123.88000294511748,124.81041413448261,10.164095618040076,10.13714747811458,10.19028750451039,0.2993742392565029,0.29511782984846313,0.303894543141494
41,0.20638114595241047,0.20464415744972309,0.20808316161354787,1000,1,11.067153015193433,10.989258828102203,11.14554630386632,3.3118223701383376,3.299073367501932,3.32481555634906,93.59398775867582,92.8175183011412,94.39195744482551,8.208038517723645,8.157412412408071,8.257206436926104,0.228158099581111,0.22520883983190002,0.23110681145177506,0.2898365425423855,0.2880384033683883,0.2914680090769285,1000,0,9.786015392752002,9.695623248524832,9.881577784600134,3.09527288897302,3.0814672016868867,3.10963030644601,77.51663933423919,76.46366225380592,78.5704086094431,7.037047070485278,6.977535910848179,7.096756687671636,0.25970506914278185,0.2573248223660692,0.26213564983664084,0.2890819216817197,0.287475004893782,0.2907279166703134,1000,0,9.793473953197772,9.694160241244639,9.887513649408875,3.1006686743790337,3.0859613361077853,3.115488960797563,78.15041270680845,77.10843527699511,79.17250651944404,7.073553031556233,7.017752380654217,7.133138848898265,0.26008928926656943,0.2576668844113158,0.2624901764771141,0.060404310989672416,0.05928484604709341,0.06149233585775162,1000,0,13.829211679967276,13.77126030766537,13.887277079648255,3.901643726869506,3.894159558794586,3.9087212397871136,141.63278845974872,141.14835398930768,142.13190103514225,11.31259105417548,11.284268337223939,11.341607237357334,0.15117290982137518,0.14929957537031419,0.1531323195253214,0.21305905259349367,0.2127187442117219,0.2133880558681256,1000,0,10.723011164924507,10.661959661830515,10.785729796556776,3.2919132980287804,3.281764448463001,3.3023102105359516,86.5984375259387,86.36189533498204,86.85099964297433,7.834181739640912,7.821828541550651,7.845793560679551,0.284688799189468,0.28215739316569616,0.28734793503452344,0.1117613148042344,0.11075719362093506,0.11276864932757602,1000,0,13.016365516214611,12.950993142837318,13.078469391093735,3.7747443043380646,3.7595696764051203,3.7904518710817117,123.96763412036462,123.49745777987319,124.41828611591637,10.137141316083435,10.108885420747063,10.164720701876266,0.3066415153971145,0.3020175025805187,0.31110130066913616
42,0.2074325006970055,0.20565908746595732,0.20919289164229649,1000,1,11.057345182389007,10.982364930409595,11.135033745373724,3.309448846221703,3.2965170416843605,3.3221473014902716,93.48834508672707,92.7162573376898,94.29772292414016,8.200771615275825,8.152168937435006,8.251481953529508,0.2321969365195966,0.22930783368300509,0.23509569155134896,0.29562196273820723,0.2938637506020883,0.2973992861631705,1000,0,9.687555925021373,9.594415288882912,9.781023069017374,3.079117384748835,3.064812144103109,3.0935372958163274,76.04599191494574,75.0501007393341,77.05866868274369,6.934281695649592,6.874807335579927,6.992107445696523,0.2657911599328678,0.2632476796406608,0.26816792047942456,0.2948769379593199,0.29310967132656623,0.2966377982745342,1000,0,9.702372126906779,9.606828435132208,9.798338314397435,3.0832748483139936,3.0686445421533275,3.098453466184475,76.70000298871851,75.65685210826327,77.69838127523329,6.971892302040555,6.913503882836944,7.029759855386935,0.26616826128122434,0.2637278713612841,0.26861272086969357,0.06059314217478465,0.059534773690812004,0.06166173154431626,1000,0,13.828173559326489,13.770230326981443,13.88713813471243,3.9015187349305815,3.89431060281394,3.9087415686614198,141.61740041149827,141.11593890080067,142.11154089460612,11.311538663652367,11.281872953514489,11.339153905012658,0.15437249765105782,0.15247662178782692,0.15632756500519931,0.21713799631338146,0.21677770063060384,0.21749071363628406,1000,0,10.677833220187495,10.615962506576299,10.737439429043352,3.2801137207895317,3.269982948078593,3.290317896935506,85.84936022192309,85.60234832497733,86.0984715683943,7.770931567006488,7.758648157778683,7.78274541535045,0.2918025131509045,0.28913752549879856,0.29437545095587636,0.11349700178818264,0.1125141378264142,0.11451877866178367,1000,0,13.000012394289016,12.936517014786729,13.062846718221008,3.7725076811771503,3.7572984217886205,3.7879665360072776,123.59340907602721,123.13250788321392,124.06546398148949,10.11091375723353,10.082156793850233,10.14001462955632,0.31389062484424995,0.3094455669494658,0.3185900483221244
43,0.20842787840541432,0.20665189964114883,0.2102953274055115,1000,1,11.05138690861794,10.970870021598632,11.131209565177024,3.3079935195176278,3.2956199865666287,3.3207637115317135,93.39172724030522,92.58284461246767,94.15819748069237,8.19422886000061,8.144179208061116,8.244162141698682,0.23624065901136596,0.23319264849259175,0.23930036119395476,0.3015222541059945,0.29969813718371374,0.30332757961115026,1000,0,9.59032773919707,9.49706186785025,9.68155545727407,3.060596451882087,3.0463294996354895,3.0752071484610912,74.58841288683578,73.5586664711312,75.57953092562977,6.834083328772141,6.775603758266017,6.89075962434085,0.2718296004156125,0.2694178704267995,0.2743256549244696,0.30082146158391737,0.2990619202741035,0.3025512033965464,1000,0,9.597410822226182,9.49885531217019,9.68993206480496,3.0632048765747975,3.0485874840604845,3.0781119423563092,75.19930659824308,74.18135543312346,76.20556692392098,6.868979985334006,6.811259996837176,6.928375696608248,0.2722227351369263,0.2697745601677141,0.2747193639912543,0.060780472709064094,0.05971788060398802,0.06189081378397234,1000,0,13.827960733743522,13.767982097289027,13.888637874188378,3.9015819797042535,3.8942512648544345,3.9086274237732863,141.60174539238216,141.10799296143557,142.0890090093265,11.310461516856037,11.281844893716059,11.339144208016503,0.15756069650035814,0.15550387366826365,0.1595730503100689,0.22123714016801269,0.22084896096884424,0.2216370957783808,1000,0,10.64023595302273,10.579487671522052,10.697051486566407,3.267607960439985,3.2572188106207585,3.2777472133638046,85.26074196644855,85.01385245014347,85.50458222971336,7.717875470336893,7.705664400280312,7.7300242912793955,0.29853335736410697,0.295911998578707,0.3010929628236465,0.11524042403573376,0.11419604461970559,0.11629850769323485,1000,0,12.978515440255018,12.914786076770547,13.043869751450591,3.7678305365365476,3.752907735184693,3.783082527075235,123.20844071698508,122.7414409366262,123.67333699416182,10.084123442250897,10.055889433922916,10.112492561031729,0.3211202714962436,0.31652908267730134,0.32593813892145773
44,0.20937463625038616,0.20762735772062232,0.21111659268544286,1000,1,11.04564808242851,10.966668119119115,11.125819680957752,3.3062378431364006,3.293915365262015,3.3194202946823923,93.2949126108467,92.49626593772025,94.07385778164512,8.1877539710101,8.138145701167586,8.240515029522305,0.24029372497910303,0.23711037633027146,0.2434195216668439,0.30757968512931905,0.3057893123119747,0.3094422835960553,1000,0,9.474951736820008,9.384653665140993,9.567331209956462,3.0404355998535553,3.025992808976287,3.055179679836836,73.01846044059623,72.0424521431004,74.03607236778844,6.727285276437176,6.6706222328795075,6.782507591505962,0.27790508935367314,0.2754584468110229,0.280343104175822,0.3069685180940477,0.30516347242125275,0.308731044588942,1000,0,9.494563804055437,9.400277312551133,9.588573205199525,3.0461525465071526,3.0308966494971816,3.0600270532328504,73.58246221925872,72.64742305190916,74.56275194549966,6.759192068483575,6.702514077603752,6.814346866828722,0.2783268060036418,0.2758303652108287,0.2808209552270679,0.06095747908932087,0.059891594013911004,0.062021374802469734,1000,0,13.82748595769602,13.768629699458659,13.885239239250234,3.9014440041933947,3.893902485428615,3.9089399313056385,141.58768029403888,141.10321772136518,142.07688479013947,11.309486061803458,11.281482526968556,11.337373662651588,0.16075697363822467,0.15872934442702244,0.16279664325508192,0.2253727244504317,0.22492465935374137,0.22581695655182565,1000,0,10.62256481035992,10.559353826714812,10.684789579298215,3.2587365932088908,3.248380935859962,3.269129334120351,84.80750122210631,84.56130119604762,85.05338324074026,7.675040858817397,7.662345522355963,7.687563421059601,0.30486178869221103,0.30218812396501793,0.30754893625562446,0.11693129186587524,0.11591268381120079,0.11798073593874149,1000,0,12.968912800178328,12.905974743687793,13.03426915889343,3.7671719096894902,3.751184235163405,3.7827434208786648,122.83561339177791,122.34195522881141,123.30254818496917,10.058264235021637,10.02944822581291,10.086618450434903,0.328375814450543,0.32364214148461357,0.3329705918587457
45,0.21028259394517404,0.2085052680634011,0.2120709445917268,1000,1,11.03776517857801,10.958378424318465,11.116545034018314,3.3046539749175965,3.2920412901524188,3.31731505274727,93.19948405796595,92.40260400424047,93.99124165340831,8.181239956375844,8.130650732582101,8.230565886689497,0.24436005162543017,0.24114408525755837,0.24756132732995795,0.3138273257092383,0.3120387284217352,0.31568252247884804,1000,0,9.337802727369947,9.243806984739408,9.430516000750169,3.017927886133762,3.0034709152658214,3.0320244244652783,71.17476325273965,70.20698314215615,72.13419551450286,6.6046660195466815,6.548116366013626,6.660519374160671,0.28405002721941913,0.28144974381759413,0.2865028432568033,0.31332502717816274,0.31148034063420993,0.31512523510597146,1000,0,9.36096103625318,9.265729042886228,9.455126254808611,3.024284819225416,3.0097918639244137,3.0388247196245266,71.66820744180465,70.7043120363412,72.62497598450669,6.632749787258374,6.576156989507872,6.686947404977522,0.28449104738626185,0.28199549355929177,0.2870073097031034,0.06112590503104542,0.0600184700692438,0.06220774261368883,1000,0,13.82791390985559,13.769283227395311,13.887332940288934,3.9015245469714173,3.894268953756905,3.9087322322143447,141.57533341114367,141.0785175306497,142.0584147574671,11.308632359484491,11.280504396164872,11.335916569260252,0.1639506798019545,0.16181618590641353,0.16603330623610066,0.22951490276256042,0.22902882293388643,0.23001039609084,1000,0,10.604557579318856,10.542276146960168,10.665862348292324,3.2524025216610863,3.242169005449149,3.262709420032986,84.38715870244806,84.13845155970456,84.64801674032694,7.6350185262658234,7.622167222798035,7.648077356030945,0.31080692147099587,0.30811847947955373,0.31349203557323657,0.11856960558511348,0.1175180882758753,0.11966204799609642,1000,0,12.956890370711237,12.89290397930126,13.019544227878244,3.766098187224784,3.7500290718468703,3.7820798177462165,122.48648014033152,122.00032134908206,122.98416685303938,10.033861226326,10.005590286398753,10.062784802896873,0.3356396587964209,0.33092764986107487,0.3406327456097726
46,0.2111359396040036,0.20930463494304527,0.21292871433055552,1000,1,11.032639567538256,10.955009565487732,11.110660909709665,3.303441062121947,3.2905201864957805,3.31649834578957,93.1118046829338,92.3323575521384,93.87701085486385,8.175332390066133,8.126819010554698,8.225800918354473,0.2484337093438276,0.24510593241229697,0.2518692117122184,0.3201374166237721,0.3182686017950491,0.3219705103874374,1000,0,9.204722472011618,9.110466570896788,9.29786700194634,2.9969886885950467,2.9821522112688172,3.0118525749626617,69.26725179158761,68.29846879936424,70.22353620103026,6.47905370206911,6.424339056808742,6.533633642141844,0.29024542061652714,0.28773070763754494,0.29284332587542167,0.3197583773501933,0.31786760463903435,0.3215615889671903,1000,0,9.240527229037957,9.14307934913206,9.335486897743598,3.0033606767185326,2.988431701899243,3.0179582806061185,69.71839550180913,68.79531297440676,70.61806407618107,6.504704422248673,6.449682082108953,6.559493109564593,0.29070226512002556,0.28815788399889264,0.29329494582902976,0.061280348433489625,0.06024712300468629,0.06234735661877505,1000,0,13.8273372394546,13.768674261742747,13.88881250655889,3.901459883347794,3.8941529450569075,3.9087726778491145,141.56694090558838,141.07537009628564,142.0672084089843,11.308029193076623,11.280028628916876,11.33548842870298,0.16714415745463912,0.16503213052857485,0.16924772563187945,0.2335289504633679,0.23299733724575108,0.23405382689960205,1000,0,10.571993108004957,10.5091512144895,10.633001389732,3.2427527067677193,3.2325315692173664,3.2535097234172268,83.76667747735966,83.51419073594988,84.0206769766895,7.5830031638623145,7.5699121077438525,7.596918998780327,0.31650213208807587,0.31370151529727536,0.31918790643089034,0.12021657358434192,0.1191643201135106,0.12130982047494901,1000,0,12.942120121991103,12.87772750895701,13.00718223224639,3.7642704576684545,3.748416040871951,3.780541596731518,122.13674464605344,121.64535711413043,122.62215182117595,10.009398304517461,9.979587639784189,10.039087408226315,0.34287051586931055,0.33814439795413637,0.34772829416099654
47,0.21194929654195488,0.210074617356465,0.21381620807970492,1000,1,11.026675518232599,10.946665756909756,11.106125355379996,3.302020322952404,3.2892501085430426,3.3151692524406924,93.02857989403282,92.20101212355115,93.83274138413542,8.169775698019983,8.119435690105556,8.220392626486305,0.25251898218282437,0.24914916218120356,0.2559143424603421,0.32640708325925655,0.32451532655805926,0.3282595981348961,1000,0,9.06818079083825,8.977136999441115,9.162033501519996,2.976155338081108,2.961827104915799,2.9907375972814254,67.34123870702489,66.48180838704013,68.2705871927941,6.352397769359759,6.3005487306470815,6.4057716737990935,0.29646207701678456,0.294020372373345,0.2990924576185683,0.32618646972148313,0.3243125585550385,0.327957856215402,1000,0,9.083453451773144,8.986592172917755,9.176513777800473,2.9807587498558745,2.9662601141972282,2.9954945323534403,67.66944495890816,66.79391731616427,68.54073779730945,6.371382252977532,6.31853204763423,6.421189602211233,0.29692591541614916,0.2943941377086043,0.2995063763766853,0.061433587214884816,0.060332570906744945,0.06252633708108314,1000,0,13.827710750827602,13.767496043074086,13.887455624558017,3.901514141608675,3.894155481595744,3.908717944349628,141.55589132165525,141.06641753520503,142.04716255810342,11.307260881831716,11.27876165699688,11.334541110765064,0.1703387448243526,0.16819624933165497,0.1724525677677286,0.2369753828339703,0.23642240428789282,0.2375495554332672,1000,0,10.535268510869814,10.47247217493747,10.595414869782376,3.2327459577321407,3.222329335142709,3.243314258183836,83.08334007308432,82.8124836643362,83.34640063395533,7.5275050430541235,7.513847154120828,7.541726583814675,0.32217322882592614,0.3192488490487812,0.3249833285954243,0.12189421001560112,0.1208299396055592,0.12301139253990126,1000,0,12.930261212096593,12.868978316344098,12.992916863732658,3.7627069102772577,3.7469026408595596,3.7793987457214575,121.76990509197677,121.28502996142919,122.25778374436321,9.98394006592626,9.953678280560977,10.012537728202574,0.3501021844269437,0.3450238702889771,0.3551362359845587
48,0.21271929407800466,0.21081500830739866,0.21449716703981778,1000,1,11.020885265462976,10.941426263505264,11.101619011235638,3.300572745871131,3.2873543931427234,3.3139081671553208,92.9491476961145,92.16396779146937,93.74945836138409,8.164497448921784,8.113360250440447,8.213291340762257,0.25660045744489446,0.2531498091241262,0.25999931248150704,0.3326625519050168,0.33087825631309736,0.3345289799148239,1000,0,8.927623746662878,8.830249537878654,9.021243056130062,2.955785267397089,2.9411415852993543,2.9709071420789845,65.41921541562998,64.49132683288936,66.3007355513006,6.2256806041199475,6.173868723477454,6.2779917500730145,0.3027081547069631,0.30016797435068393,0.30524939705749754,0.3325738820659591,0.3306855269190167,0.33434393730615314,1000,0,8.931163233812109,8.832446159938376,9.026667769733187,2.959253294195226,2.944669209299628,2.9733251434131738,65.62751427355394,64.77976987237122,66.4727896831448,6.238265623446039,6.188085927048696,6.2889908159285115,0.3031747050888964,0.3005869287492341,0.30580962450992566,0.061584629505835015,0.060479364210569146,0.06264366211833065,1000,0,13.827929380918142,13.771093802329846,13.886368512787907,3.9016468234887283,3.8945486240717964,3.9091430359819923,141.54537658846968,141.0606949136041,142.03329932044812,11.306525545571311,11.277310333329961,11.334558469916379,0.17352995993156958,0.1712598938099155,0.17574225743598462,0.2398817881613461,0.23930845658958116,0.24047572388993296,1000,0,10.490071233813632,10.429163367118104,10.553176010870356,3.222801384090344,3.211793043376798,3.23339744300412,82.35779170294228,82.09537440016311,82.61687522794213,7.46972856414476,7.45537050683855,7.484177376797683,0.3280014627446533,0.32507413744589525,0.3308137259859038,0.12355998196699759,0.12244576116953931,0.12468553761971134,1000,0,12.912836455715642,12.849746191837687,12.976531644268015,3.760401883797582,3.7435726265617406,3.777009013166608,121.40114769345206,120.89498851242026,121.89854381409894,9.958451750578813,9.928059700411461,9.989475358239737,0.3573316307891453,0.3520198816087209,0.36260506899625006
49,0.2134449186040166,0.21156920991121111,0.21530392049843555,1000,1,11.016481311388219,10.937423094664446,11.098007486602448,3.2994641373089126,3.2864908058064124,3.3129053239483723,92.87542926353076,92.06407408524547,93.6687365479844,8.159619809560402,8.108392436815267,8.210480312000307,0.2606904086070561,0.25722491058311375,0.26424068512276305,0.3390735819402921,0.3372164053188397,0.34095455140357495,1000,0,8.759754855432863,8.666954630226348,8.853886933032094,2.9317579944687515,2.9173119052225966,2.945977555325708,63.2687394027465,62.404474945412176,64.11039185577447,6.085868041533272,6.033993980510397,6.135806654483273,0.3090043239783072,0.3063855760978211,0.3115934290425524,0.33915032103526543,0.3372885779609081,0.3410351003638215,1000,0,8.76154628820188,8.665582875855867,8.857124484731743,2.9341983109270293,2.9198305797612147,2.9482665595046713,63.34779782827518,62.525028330618,64.17197890562619,6.090779954777968,6.0424384327966765,6.138599956469784,0.30946122445536844,0.3069111191311252,0.31197282871333193,0.06172391018203042,0.06063306144133127,0.06281482476727686,1000,0,13.827810073610875,13.768458339498318,13.889521848851318,3.901630629150817,3.8942857428502875,3.909081080283111,141.53743488598644,141.0332569584543,142.04095599558485,11.305971472438548,11.276785562196713,11.333662281381924,0.1767159807069977,0.17442950979060728,0.17899140055496832,0.2423213098873432,0.24170499365168396,0.24295317636396702,1000,0,10.45999547740096,10.397751323260138,10.522076066728262,3.2149433648475387,3.2041408845089667,3.225259114929104,81.77437212052554,81.50205206754391,82.04163287025776,7.420768425980261,7.405686064853639,7.435926478979917,0.3340971117946791,0.33137285085183477,0.3368376532791536,0.12520497941526795,0.12409046959394344,0.1263579145097499,1000,0,12.894969833328531,12.832556203127552,12.95816435374709,3.7572851129878355,3.7409237422785235,3.77429941151701,121.0471062506438,120.5345296130784,121.53428275375421,9.933767796317264,9.902695022158497,9.964956707112824,0.36454724533795557,0.35934012954104094,0.3696973721337797
50,0.21414291676024477,0.21221873033320454,0.2160872075817335,1000,1,11.011666184239163,10.931453541671665,11.090523249344239,3.2983682537306707,3.285650140202154,3.311401810245694,92.80043329473594,92.00105242866982,93.62105193438569,8.15469046058019,8.10418731912895,8.204865669774122,0.26479199075609244,0.2613100286795059,0.26830200251743447,0.3456373157651509,0.3438432525408924,0.3474489798960736,1000,0,8.58594751564601,8.489951586845544,8.684579831017212,2.907101393161345,2.892670778641165,2.921786373522865,61.0454411809043,60.189870241649025,61.855377854157815,5.941370695234235,5.894390277789003,5.989197011293582,0.3153349863586466,0.3127881044832766,0.31792819434025543,0.3458841898749821,0.3440701961179495,0.34771634064853385,1000,0,8.582332004486341,8.486481473000548,8.680629082553935,2.9081764845619364,2.894222285147219,2.922605200599866,61.01208523735846,60.21941553337284,61.83605402545386,5.940093304988866,5.894047603208833,5.988315325553611,0.3157593975578561,0.313184828597823,0.3183524910691852,0.061861882256792323,0.06080746862243881,0.06293476418409748,1000,0,13.82748358060763,13.76732554687066,13.885964335400471,3.9016241874053277,3.8945403381068457,3.9088397417942957,141.53090927291876,141.03744695376457,142.0493677012571,11.305491538870475,11.278122341547784,11.33260303303908,0.1799065618026392,0.1776670501661309,0.18229718956150007,0.24467612743705378,0.2440756949029773,0.24530080113160718,1000,0,10.427063438039912,10.368087940796409,10.488483966673813,3.207826881794458,3.197199555712566,3.218447160368744,81.21429076024982,80.93746038717183,81.48889278733346,7.373355573423875,7.3576728096980855,7.388729834927676,0.3405160732911228,0.33759996649814816,0.3434592938852113,0.12681529171162179,0.12567594364971502,0.12798237711836943,1000,0,12.879449347862074,12.81763616663904,12.946541798500368,3.754610786892422,3.7373248820642018,3.7723973619490483,120.70806033436799,120.20051025147947,121.22451037336518,9.909973869940579,9.87928782600526,9.94097434089394,0.371749699438957,0.3664188545289425,0.37729876580461513


==> data11/tables/mission/wildfires_d_lambda0.5.csv <==
step,ppoIMean,ppoILo,ppoIHi,ppoNEpisodeRows,ppoNTrainingSeeds,ppoRmseMean,ppoRmseLo,ppoRmseHi,ppoNlpdMean,ppoNlpdLo,ppoNlpdHi,ppoVarianceMean,ppoVarianceLo,ppoVarianceHi,ppoStdMean,ppoStdLo,ppoStdHi,ppoCMean,ppoCLo,ppoCHi,greedyDIMean,greedyDILo,greedyDIHi,greedyDNEpisodeRows,greedyDNTrainingSeeds,greedyDRmseMean,greedyDRmseLo,greedyDRmseHi,greedyDNlpdMean,greedyDNlpdLo,greedyDNlpdHi,greedyDVarianceMean,greedyDVarianceLo,greedyDVarianceHi,greedyDStdMean,greedyDStdLo,greedyDStdHi,greedyDCMean,greedyDCLo,greedyDCHi,maxvarIMean,maxvarILo,maxvarIHi,maxvarNEpisodeRows,maxvarNTrainingSeeds,maxvarRmseMean,maxvarRmseLo,maxvarRmseHi,maxvarNlpdMean,maxvarNlpdLo,maxvarNlpdHi,maxvarVarianceMean,maxvarVarianceLo,maxvarVarianceHi,maxvarStdMean,maxvarStdLo,maxvarStdHi,maxvarCMean,maxvarCLo,maxvarCHi,minexposureIMean,minexposureILo,minexposureIHi,minexposureNEpisodeRows,minexposureNTrainingSeeds,minexposureRmseMean,minexposureRmseLo,minexposureRmseHi,minexposureNlpdMean,minexposureNlpdLo,minexposureNlpdHi,minexposureVarianceMean,minexposureVarianceLo,minexposureVarianceHi,minexposureStdMean,minexposureStdLo,minexposureStdHi,minexposureCMean,minexposureCLo,minexposureCHi,lawnmowerIMean,lawnmowerILo,lawnmowerIHi,lawnmowerNEpisodeRows,lawnmowerNTrainingSeeds,lawnmowerRmseMean,lawnmowerRmseLo,lawnmowerRmseHi,lawnmowerNlpdMean,lawnmowerNlpdLo,lawnmowerNlpdHi,lawnmowerVarianceMean,lawnmowerVarianceLo,lawnmowerVarianceHi,lawnmowerStdMean,lawnmowerStdLo,lawnmowerStdHi,lawnmowerCMean,lawnmowerCLo,lawnmowerCHi,randomIMean,randomILo,randomIHi,randomNEpisodeRows,randomNTrainingSeeds,randomRmseMean,randomRmseLo,randomRmseHi,randomNlpdMean,randomNlpdLo,randomNlpdHi,randomVarianceMean,randomVarianceLo,randomVarianceHi,randomStdMean,randomStdLo,randomStdHi,randomCMean,randomCLo,randomCHi
0,0.0,0.0,0.0,1000,1,18.358399818293922,18.1709262495951,18.553736179585222,4.329942973456353,4.320738287389478,4.338956532941325,381.4551051015505,381.44442975644046,381.46585442175166,19.465292118143154,19.465095554092123,19.4655000207859,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,18.358399818293922,18.175502808169394,18.54768802092499,4.329942973456353,4.320857417307328,4.339073938874909,381.4551051015505,381.4450116880586,381.4658916774662,19.465292118143154,19.465090277364617,19.465502950487195,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,18.358399818293922,18.173197636576337,18.54915602683519,4.329942973456353,4.320725652242665,4.339310884312327,381.4551051015505,381.44478019976833,381.4657904025092,19.465292118143154,19.46509074249167,19.46549352771631,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,18.358399818293922,18.169455292520226,18.54894673244567,4.329942973456353,4.321068654886653,4.338784490539865,381.4551051015505,381.44482915778315,381.4658079437083,19.465292118143154,19.465098992589777,19.46549917418916,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,18.358399818293922,18.171698091916095,18.55013893565814,4.329942973456353,4.320825766470147,4.339017780798779,381.4551051015505,381.4447705664037,381.46574420599137,19.465292118143154,19.465092094207243,19.465490552772337,0.0,0.0,0.0,0.0,0.0,0.0,1000,0,18.358399818293922,18.175253714128598,18.549065289942956,4.329942973456353,4.320827080599501,4.3388598907323495,381.4551051015505,381.4449402641429,381.46589317322645,19.465292118143154,19.4650949274625,19.465500089564998,0.0,0.0,0.0
1,0.016582303356312757,0.016568626061638007,0.016594348635986612,1000,1,18.242240876596398,18.052603295294166,18.430356984361843,4.310703116708321,4.301593745381856,4.319780158457531,375.4819910011598,375.4574543089301,375.5058378931563,19.247972219079532,19.247426371836802,19.24853461303242,0.005248800000046385,0.005078484061538189,0.005411340866874292,0.01668920859063705,0.016687589118469653,0.016690732128777516,1000,0,18.22125347828813,18.03084793122756,18.408543251167384,4.310417047492028,4.301646595449827,4.319298548184313,375.1818493740754,375.1685701701404,375.19498916296624,19.24215729290465,19.24194138625559,19.242371038852845,0.005293847635737436,0.005127063383884707,0.005461392873375761,0.016688305692889992,0.01668645964225115,0.016690086247912034,1000,0,18.222602656997346,18.024622707837256,18.410431464010962,4.310347752527751,4.3014445410569095,4.319348513480674,375.1890214117244,375.1748039514357,375.2031233983094,19.24237868476252,19.242130511786424,19.24263107264027,0.005262186829981663,0.005100237023566902,0.005427332952527927,0.011637287633667998,0.01132230890559857,0.011952480448716992,1000,0,18.242688164901537,18.058891026087803,18.433253016756517,4.3166060632247225,4.307869425072171,4.325964001171864,377.59845053639873,377.46677839231046,377.74035127652525,19.32443413847916,19.319479957929932,19.329155713000617,0.005121105384614745,0.00495450384603176,0.00529073526733216,0.014766772835912554,0.014765148141665711,0.014768313790142347,1000,0,18.260230842269884,18.06379013428039,18.44531116190194,4.314207561474752,4.305052135518007,4.323106646416909,375.6821750984406,375.6676432742662,375.69662421931315,19.259640364083566,19.25941163233984,19.259885180955155,0.0053495678315242795,0.0051764935671941075,0.005518132091237285,0.014187268470356961,0.014032456374228619,0.014332960169421642,1000,0,18.258412389896,18.07046580009415,18.44015028836018,4.314018459564851,4.304983922311664,4.322984472397261,376.393662893551,376.32341215198556,376.46523092932,19.28036335865084,19.278094361247813,19.282721792676647,0.005322302346112493,0.0051461366403944995,0.005491323587020116
2,0.031523739968636943,0.03147625250326,0.03156869047912829,1000,1,18.093942478584076,17.899752023338834,18.27875019664099,4.290111289260976,4.28077504871107,4.29908747420992,370.67322249078927,370.63510949390354,370.71253439189917,19.067232439648564,19.0660395659794,19.068408499144287,0.010271204994350285,0.009937238292151119,0.010594851256345395,0.033376887890044046,0.03337393409418048,0.03337984733716226,1000,0,18.09198963312,17.90297717674454,18.278615494289124,4.288105284046663,4.279123132179478,4.2968511338811926,368.980409083567,368.95939668904447,369.0018911615305,19.00333609651838,19.003000469348716,19.00369143098336,0.010524416472161721,0.010204863169284298,0.010845031420317352,0.03337591658348806,0.03337291868028125,0.03337887077796689,1000,0,18.090158247310022,17.89034436990246,18.27869786437194,4.287938876896889,4.278812615081875,4.296871657994798,368.9836383566115,368.9628368789831,369.005068562978,19.003449677042692,19.00309617417106,19.00380445495147,0.010498097402244583,0.010171164310599312,0.01082933220586323,0.02083802154564839,0.020264842199818403,0.021414638289186032,1000,0,18.123805093328308,17.934327328558123,18.307410198778584,4.303241825498477,4.294597225427647,4.3118647089185025,374.83743055835595,374.5943690569784,375.07329495486266,19.221012025386525,19.212599114911487,19.229418482358064,0.00960376044383088,0.00928448293526086,0.009927406498195589,0.026577286816222543,0.026574921778354493,0.026579592050337605,1000,0,18.05882671173718,17.86911109021513,18.24474835304759,4.293788348825645,4.285011822936125,4.3029064147520675,371.46202647701466,371.4455375720505,371.478469830721,19.107551855504788,19.10732470262306,19.107797006921412,0.010664854145700857,0.010332250543862739,0.010997182654808561,0.026030594185225284,0.02579849791783363,0.026262868761088003,1000,0,18.159657113128183,17.971183479826472,18.34694186468713,4.298437443913764,4.289103918263521,4.307562179799416,372.3805299457769,372.2789943243494,372.4852386104255,19.124132102494187,19.120405786623166,19.12793490181886,0.01063970352211453,0.01031254981463989,0.010981453242234453
3,0.045791588298512126,0.04568104600150075,0.04589862288853543,1000,1,18.001038504140528,17.812162739873862,18.18776458094764,4.272771764660992,4.264049489246302,4.281799279905559,366.2812956092399,366.2197085164807,366.3440527897652,18.898052664267656,18.89597959717431,18.900233948435282,0.01501766092011648,0.014544020338538431,0.015506712113889275,0.049108134868304336,0.04910117376875884,0.04911478714926377,1000,0,17.93722040932923,17.753845483844234,18.128591599778446,4.265418383594253,4.256857241953794,4.274681985236351,363.9796124451518,363.95078414046037,364.0089345310907,18.80753694400361,18.806998374428545,18.808081585436383,0.01561766184922973,0.015151455843016437,0.016083836062338076,0.04911074825601768,0.04910405343932236,0.049116887541863316,1000,0,17.939185564444397,17.75678304159954,18.129226105134617,4.2654140215713925,4.256248634291645,4.274160143696768,363.97401907507987,363.9457767921027,364.0023015381925,18.80750097357172,18.80697261008559,18.80803319489445,0.01556364953505172,0.015097842185218112,0.016033911474407588,0.02990019157932823,0.028999251455935363,0.030753890184570826,1000,0,18.03882615734356,17.851979542598546,18.22717599425965,4.291161224607487,4.282517050555745,4.30017912152945,372.0404626346356,371.7048879338606,372.3873365836104,19.112315092483723,19.099970765615584,19.124514430940135,0.01368948594181479,0.013266354480072141,0.01413757095637595,0.03719999024151881,0.03719724528989253,0.03720261559807853,1000,0,17.966749120871206,17.7813483808537,18.159756987780735,4.281303457694557,4.27253598829939,4.290317947214101,368.2788424850913,368.26075204715863,368.29687908030417,18.991584799011623,18.991336264174805,18.99183703247974,0.015960993155677953,0.015443451427995155,0.01646504295412731,0.03626309805915605,0.03598956690859201,0.03653976533314221,1000,0,18.073225244168583,17.88536644128474,18.26222835203118,4.284671082376126,4.275602267982545,4.293783072302115,369.26211114995925,369.1402325907182,369.3836960193384,18.999381325444247,18.99507407323175,19.003731564345326,0.016003542900387666,0.015499360396511919,0.016511398197718047
4,0.05991991547546969,0.059736137438240904,0.060102021136441454,1000,1,17.904751029967162,17.719713909206785,18.096959687170255,4.254172538463197,4.245381416440398,4.263231837470595,362.1281388370732,362.03649340919964,362.2182883281802,18.734031013956898,18.730698059816792,18.737552103144086,0.019590236532533566,0.01895358419957357,0.02019580627718593,0.06470844122429242,0.06469603678555162,0.06472008056917193,1000,0,17.80696632373894,17.61976973313201,17.993527513998668,4.243808473167548,4.234725878331981,4.252689540151332,359.1892741369793,359.15189904815344,359.2278459987064,18.61684573313504,18.616092874678692,18.61762125388529,0.02059948756603535,0.01998555201699609,0.021205429018739824,0.06471484208138645,0.06470414049804459,0.06472551109109474,1000,0,17.80603979774464,17.62662623787375,17.991897791365133,4.2436385881572445,4.234425578161206,4.252785396621401,359.1857974880645,359.14833625839753,359.22368865696177,18.616777170524227,18.616054241190678,18.6175046085855,0.020559799173518953,0.019951653047764233,0.021149617040351364,0.03792977375822172,0.036786212612112686,0.03907344777081438,1000,0,17.949890756537705,17.77126607965946,18.129206284239466,4.2794166784379835,4.270888791168853,4.287970357396709,369.56563742448037,369.115177705447,369.9973246589391,19.01554497159795,18.999612707295807,19.032228098705794,0.01763346465209561,0.017078405108548737,0.018196357926106608,0.04774235978737263,0.047739509717080776,0.047745200674725305,1000,0,17.856734116286823,17.676050327518887,18.042910712631965,4.267428806058378,4.25870386954693,4.276379946146379,365.4341662350747,365.41225712729056,365.4562800301481,18.88560433044446,18.88520343781352,18.885998355371346,0.021267107018683465,0.02061360022589455,0.02192066018427389,0.04547509678954653,0.04515923373617533,0.04579476242519051,1000,0,18.001457001195654,17.805827071938328,18.194305434343953,4.272873878397838,4.263876262111876,4.282398252953765,366.640454457649,366.5026268951219,366.77641736921487,18.892476629598292,18.88782526254003,18.897386136269503,0.02138151675717083,0.0207138233756047,0.02206298365658542
5,0.07378557700734026,0.07353840039579092,0.07401442418021092,1000,1,17.840334620317982,17.649668130332977,18.027479530840484,4.237891409083084,4.228723879050691,4.246708120558457,358.4556251099984,358.34774852002704,358.5686826456992,18.585413575938258,18.581170408151316,18.589497785759097,0.024051871243818846,0.023312293538725295,0.024833588757408768,0.08006466558157846,0.08004540375724353,0.08008441887802675,1000,0,17.686559002739646,17.499394230540325,17.864870706509226,4.22347233727887,4.214482164204169,4.232931755005189,354.6678457021676,354.62408393750036,354.7124176622467,18.43639096956545,18.43540481683931,18.437388944594726,0.02545448178197334,0.02470511452012395,0.026181516036126222,0.08006863100541714,0.08004943834020346,0.08008811330333519,1000,0,17.686587999050285,17.49416131452227,17.875350363683914,4.2234092306187465,4.214425926999207,4.2323217448230235,354.68872981084127,354.6424171735396,354.7339946484878,18.437015065392078,18.436048256935155,18.43800564500836,0.02538955201265117,0.024647173980731966,0.026133069650507903,0.04481863722769443,0.04337310146635881,0.04622561925095153,1000,0,17.880941265438043,17.705329970848364,18.05875922689807,4.269905428235244,4.261790004281814,4.278500379322691,367.5768910402815,367.029168643111,368.1275576464348,18.937280427477273,18.91734878598555,18.956545954234446,0.02141035742186522,0.020761039870881133,0.022091524864224523,0.05821999626504584,0.05821667225610702,0.05822329609454505,1000,0,17.750904125322435,17.570002300729655,17.93676143573025,4.254157616680285,4.2457218422248175,4.2629962356711735,362.80604738407584,362.76980886425577,362.84366467930516,18.785811299870993,18.784887223131495,18.786753735888457,0.026552959348230615,0.025770090662471747,0.027339962599264724,0.05385267616485588,0.05349537508991371,0.05421819740875492,1000,0,17.93644703094311,17.75246411571481,18.119806537226214,4.261786761165542,4.252740399973078,4.2710208472977715,364.40590763218444,364.2562861388093,364.5535573623541,18.799582658837792,18.79394055986612,18.805086090919946,0.026767501677228342,0.025947992127363817,0.02759299168169677
6,0.08726173255859447,0.08695268448927784,0.08755285808308802,1000,1,17.792068361577382,17.60542461063377,17.979091739093754,4.223776867435627,4.214805651549124,4.232865275863406,355.57844080058464,355.4517574791978,355.7104601404006,18.463297039922427,18.458444280197494,18.46822830181773,0.02833535229509481,0.027410290234815365,0.029227775283430815,0.09538324447757479,0.09536173719706499,0.09540493443287183,1000,0,17.576514954323436,17.387959214129822,17.761254617857134,4.203915086000505,4.1946937760636525,4.212611475299164,350.4293381578069,350.3793294512111,350.47685887943794,18.265992780392043,18.26460332012147,18.267381359219897,0.030176303758919734,0.029358174329860078,0.03099917487657801,0.09537938746558522,0.09535732917853529,0.09540195140063634,1000,0,17.574287904731058,17.382466647144085,17.757094319331532,4.203613307470888,4.194836603178545,4.212739577129435,350.4596310779861,350.4082669784663,350.51130494531554,18.2670830007279,18.265650720385484,18.268592502612613,0.030124891176531145,0.029275284578190654,0.030988228462201926,0.050850559321569684,0.04920562260587168,0.052494515674006634,1000,0,17.829632115109067,17.64628191030112,18.00207433809519,4.262069103759677,4.253947756886941,4.270384920890356,365.9407101835676,365.34522762893795,366.56056331610387,18.87169195551276,18.848620451392556,18.894524991755596,0.025097431095031507,0.024328645884346727,0.025872488259910825,0.06863808024383282,0.06863459010977555,0.0686415660496213,1000,0,17.65506687360427,17.473415415880304,17.837497498675866,4.241656509892007,4.232904481270878,4.250135079260434,360.6529992302188,360.5883226555325,360.71912359990944,18.701599579090523,18.699702108525056,18.703567336748684,0.03177483143617165,0.030809698500602674,0.03271520894866502,0.06185500139716187,0.06144972228763227,0.06225911745338362,1000,0,17.874768236492297,17.695754531711824,18.068432237152965,4.251195095012274,4.242098252947936,4.2602403157346584,362.3430436030822,362.1777337629023,362.51060327867765,18.713033895552833,18.706857071495687,18.719017025349423,0.03214821344754904,0.031163297212991995,0.03315545628059902
7,0.10030578271046145,0.09992744667123178,0.1006475214834341,1000,1,17.756862681489842,17.56855746656965,17.941956628332388,4.211639981094033,4.203103143273198,4.220789121286111,353.41225757103985,353.27166697348116,353.5509970776186,18.36404785227596,18.359107171366595,18.369377913437027,0.0323587917295236,0.03130948312713022,0.03343200681445262,0.11048622968844535,0.11046033024313924,0.11051217444675437,1000,0,17.468701448097896,17.285395171775335,17.653440468277523,4.1843391593311114,4.17531877966471,4.193328388362872,346.31167854920415,346.2493344281203,346.3702967056175,18.100134191589778,18.098277127779397,18.102060693010426,0.03482565657128487,0.033847391218811106,0.03578532431355217,0.11046771419832598,0.11043968566748716,0.11049384856933195,1000,0,17.46663718289583,17.279233887180236,17.650177272685916,4.184032786183212,4.175003073731768,4.192750415981283,346.34386608134594,346.2835161768137,346.4058009823774,18.101263068007555,18.09923674662045,18.10320653506103,0.03477473262540645,0.03381656630137632,0.035727880081429915,0.05606298693035396,0.054184939228995914,0.057945859301962235,1000,0,17.788771951194054,17.612986537227144,17.96726631925259,4.2556257190003235,4.247302004307074,4.263885473601595,364.5675862335348,363.8962514951367,365.23082837919475,18.81611162356766,18.79084738757391,18.841671923175454,0.02872201726098551,0.027867759925486547,0.029589608866090453,0.07938983113759655,0.07935170886745875,0.07942768041730942,1000,0,17.579128577298505,17.395113153644978,17.761886502856335,4.2307709560909466,4.222269865680344,4.239422134325001,358.66610787534427,358.57360914049775,358.7545187347745,18.621770164947836,18.619140164430892,18.624459639640975,0.036862572721115615,0.03578979506298247,0.03798109886954396,0.06952958059546667,0.06907833313539435,0.06998748603181443,1000,0,17.824269885180364,17.633203338690393,18.007169713288285,4.241669858720243,4.232762297593654,4.250768814521634,360.4016857905295,360.2228719921019,360.5832045476456,18.631272033062377,18.62482655915916,18.63802679562363,0.03753780793002783,0.03638160453725528,0.038737787241729604
8,0.11274272482977137,0.11231364460211467,0.11317086558421549,1000,1,17.730718420148577,17.546436209938747,17.91424474548796,4.199675192694006,4.190593211488514,4.208343577184645,351.5201953515098,351.3737208774066,351.66791522227976,18.270949787462815,18.265451325232466,18.276380752563856,0.036258317383594744,0.035075609567199156,0.03742488002853582,0.12552503523492556,0.12549565545775548,0.12555449628268395,1000,0,17.369502816483212,17.177603110623657,17.547748159450343,4.165696975536627,4.156923419437126,4.1743697799715305,342.3858584549285,342.3180192341669,342.45198548493835,17.9402216967129,17.93806308527767,17.942432986413777,0.03941833104873952,0.03834502658390142,0.04052205582083827,0.12550343034550632,0.12547175303759098,0.12553405154793135,1000,0,17.37038023704999,17.189609111290878,17.552553870912124,4.165516992797588,4.1568290764177345,4.174238712540332,342.3987370714641,342.3280912311132,342.46974849133477,17.94071936538716,17.938446357125045,17.94302047903265,0.039379201592387975,0.03829965842986469,0.04046039806354261,0.06072786370731586,0.05862611343823761,0.06283566863097219,1000,0,17.753338633828804,17.576329269031717,17.93441582666419,4.249816830418658,4.241473462964246,4.2584199773123625,363.3614091642006,362.60430392150477,364.0963595133015,18.76738658266187,18.73918459719022,18.795180534144006,0.032320704127500925,0.031371308175581446,0.033286063003262915,0.09050871395290505,0.09044959547666837,0.09057030214378355,1000,0,17.500594061785076,17.315482506293044,17.685227576118773,4.2192552580242495,4.210933057910466,4.22771213520566,356.4715195226381,356.3611746976811,356.58258193960233,18.532350969089595,18.529438988058057,18.535442914456233,0.041867565970478866,0.04064661259176341,0.043070310076708,0.07692806013756398,0.07643431277421506,0.07743566944333077,1000,0,17.774279829108046,17.59533093476292,17.964837785414485,4.2324679730930255,4.2234997237453085,4.241673552908733,358.60936217229323,358.41162158793884,358.8054394307452,18.554932435658568,18.547548573976552,18.562119713443703,0.042948267481690436,0.041587155625842365,0.044256049747746135
9,0.12412323505171623,0.12361676807922692,0.12463338608796128,1000,1,17.7070584821538,17.523299761728087,17.903491243577214,4.188219790054115,4.1789382431573685,4.197182120374999,349.84542616179544,349.6869379700151,350.00120051655625,18.18624014302315,18.180146322895993,18.192174889136496,0.04007793812671942,0.038776742681018286,0.04135389736544681,0.1405952627416818,0.14056536129763178,0.14062501474194194,1000,0,17.290937959822156,17.110871878870505,17.474608114606227,4.148743902147192,4.140087243639455,4.15781184029014,338.9012377895556,338.8166283602016,338.98596910790405,17.794969476076062,17.792055460570122,17.797917171664913,0.0438363787792408,0.042652693038979936,0.0450136771014768,0.14058757283845721,0.1405575634559538,0.14061862796571528,1000,0,17.288694664998054,17.10665673756571,17.477126375364442,4.148441877478816,4.139583473122143,4.157471727897724,338.9023853526532,338.81417736702207,338.98558413326975,17.79510640918688,17.792020712984716,17.79799751105591,0.043802991599976505,0.04262696894230957,0.044965301327010335,0.06502381163561556,0.06276854504400926,0.06732900872785,1000,0,17.719505053564724,17.53930037067406,17.900095653043575,4.244423913091772,4.235880864220011,4.253245505178644,362.28550304944633,361.44173245561313,363.08935639514266,18.723783969791185,18.692936015658734,18.754464103668322,0.03589581036109533,0.034826651261778564,0.03692101865329449,0.10137537453874805,0.10131255103980202,0.10143768146656143,1000,0,17.41125033827313,17.226533001787573,17.59289481739633,4.20643015275009,4.198239999505212,4.215456894663188,354.06659603797414,353.9361074711177,354.19370313065104,18.433538578738773,18.430365424483902,18.436785054135377,0.046935831694522735,0.04563056416440546,0.048197554912548644,0.08384955286694101,0.08330253385874281,0.0844010966704931,1000,0,17.721476914302905,17.531327868821947,17.90163341843075,4.223138730618842,4.2139036546229764,4.232204703365838,356.9714324564531,356.7581602289229,357.187407127463,18.485004470563915,18.47735281313187,18.492730694743795,0.04832097627964002,0.04682118798364779,0.049796460230895775
10,0.13418394763918406,0.13363036211768758,0.13478093209669928,1000,1,17.68283651920876,17.492921882005827,17.867964154730764,4.177534259613709,4.168557867416677,4.186456411636399,348.21479559358335,348.0395949388943,348.381312674272,18.107233804539813,18.100282644331976,18.113794126768415,0.04389410244565019,0.042442499872347425,0.045377862581793604,0.15544236367242142,0.1554051338637775,0.15547998826952025,1000,0,17.199977004273343,17.01579322717433,17.390531042600184,4.131441152950153,4.122524800666887,4.140123755792006,335.5801690625078,335.4892813673816,335.6691620802091,17.65636145232581,17.65334987643263,17.659439507075184,0.04815627547774634,0.04692564127043303,0.04946313274780446,0.15544136460439117,0.15540233279729387,0.15548071152695733,1000,0,17.199412503912686,17.01188496405203,17.38969583086217,4.131143771729611,4.122332072768076,4.139901272602478,335.55516761362486,335.459424823871,335.6481898442983,17.655637420547,17.652397339136943,17.65882762657159,0.048111145079364266,0.04682089964777273,0.04939465098643201,0.06889378422355505,0.06644504914398758,0.07140615478647695,1000,0,17.689588760913416,17.512293302336595,17.863900116865068,4.239556792461988,4.231125254171198,4.248003396499575,361.35737336456697,360.50600707856506,362.22750911593835,18.685784488721854,18.653310765483262,18.718872636655842,0.03944194338221422,0.03829349733558775,0.04064887194708574,0.11148691256044294,0.11142666687380202,0.11154906252503527,1000,0,17.327033510170153,17.144279273742015,17.508273043184996,4.193835180818681,4.185159145654017,4.202129192803413,351.63071940687524,351.4830032425487,351.78203021806627,18.332808704065886,18.329135994831397,18.33637904461229,0.05217280044987357,0.05076114943145071,0.0536709531946227,0.09052936275653423,0.08993146700586,0.09115254042413909,1000,0,17.675430252810628,17.48199754089981,17.868355385736894,4.214605292379399,4.205693785799426,4.223934863144877,355.4351085173746,355.20890892702687,355.66665178436057,18.419118555512796,18.410363426235197,18.427789204027057,0.05365149504062374,0.05197971172099836,0.05536048166136615
11,0.14368943849822066,0.14308400715868047,0.1442805999613469,1000,1,17.65575148937944,17.467194664900134,17.840026155681116,4.167410794337803,4.158423256045522,4.17660598995544,346.61761097466155,346.41623353169956,346.8146459808608,18.031583867393454,18.024171456086382,18.039173181146587,0.047703547064213495,0.04611122145778775,0.049284489984196475,0.17011838252634717,0.17007811420219665,0.17016036106320262,1000,0,17.11038618171056,16.92399045351825,17.298991489132682,4.114561364221943,4.105968654981128,4.123500653771025,332.2762179786906,332.1673234267909,332.3790781635741,17.519504181374817,17.51608316594155,17.5229397662569,0.05230286627707223,0.050885190122834406,0.053616996167902206,0.17013370824703675,0.17009248899145565,0.17017778569338324,1000,0,17.107729618183704,16.920295959593066,17.284261327890725,4.114202928872353,4.105492656412184,4.1233064766290335,332.2447225593006,332.1332124876616,332.35156595847883,17.51858641637192,17.514995411022376,17.522195777131767,0.05226852073828681,0.050901712814469424,0.0536174641516685,0.07242344487577872,0.06981503675585747,0.0752201658233083,1000,0,17.66487509649267,17.489225461991722,17.847908442032516,4.235351517397963,4.227054323585064,4.243705957203246,360.5334529632496,359.639223553039,361.4249268587828,18.65172904402609,18.618013664958458,18.686582483538803,0.042965209245847395,0.041639222473372435,0.04421944825614031,0.12065172433342225,0.1205792184449706,0.12072097952822969,1000,0,17.238551133854457,17.05408266382586,17.419924535045414,4.181408480310313,4.173022111189102,4.189944549228724,349.45592439828954,349.27555835404644,349.63669088497835,18.24252104684616,18.23826719322195,18.24706486746562,0.057570013472621195,0.05595923835132094,0.059161761782814626,0.09715302806671076,0.09651287491542396,0.09779602351180293,1000,0,17.630987960163917,17.44544137915689,17.818997286443818,4.2061317549793795,4.197423713073521,4.215473952621719,353.91883692562476,353.6734298624015,354.1729653599814,18.353875237429033,18.34450705558362,18.36316033766401,0.05898121386812912,0.057226352646918784,0.06074166784776949
12,0.1531675467901594,0.15248742761006806,0.15382218930580324,1000,1,17.623644352616523,17.441997348090457,17.817045361818288,4.156418195539971,4.147301853058482,4.16540958200642,344.85394543563405,344.63027977595806,345.0722357161428,17.95032509301674,17.941313040197887,17.959158535853174,0.05153827490942949,0.04984886375489204,0.053235933213760175,0.18479510115117556,0.18475855616205436,0.18483094057595645,1000,0,17.02167972097052,16.835307830206116,17.209383980188566,4.0969222021806795,4.088363057119913,4.105593321954189,328.7450637278594,328.62733306794036,328.85715426891835,17.374348346788434,17.370484148557882,17.37802524818724,0.056457204287158606,0.055018826353616435,0.05790482100894065,0.18481206274206743,0.18477474958049628,0.18484901593950645,1000,0,17.017557687996604,16.829390863956956,17.20010564285757,4.096456019771116,4.087532229593212,4.10505839810383,328.70078960140575,328.580241578944,328.822327006833,17.37302765053133,17.369086287646997,17.376894853703522,0.05643008908177298,0.05500208082696675,0.05786241958251246,0.07562904171932666,0.07274447196621013,0.07855075180095498,1000,0,17.639251150215316,17.456063362653158,17.827177702464546,4.231261178643244,4.222971280791786,4.239718746656986,359.7854300844348,358.8392458320459,360.73735367955686,18.62095134264798,18.585726316032897,18.65692274751284,0.046477424754171666,0.04512837835354499,0.0478224543075099,0.12953871799260705,0.1294375704016716,0.12963384889736515,1000,0,17.161182530969356,16.978102971508445,17.338259963478976,4.170001609054655,4.161606893953815,4.178785741523903,347.3608828755988,347.1463040067791,347.5812180522514,18.155699972616542,18.150662334095795,18.16077879241219,0.06304126430844642,0.061358109333661065,0.0647131747583979,0.10358981256924735,0.10282735686028656,0.10431380703512678,1000,0,17.593324933798506,17.40909214770251,17.778661026363853,4.198294484785551,4.18920346384478,4.207424190448888,352.48916679101154,352.220199310666,352.7566228849852,18.29200461817308,18.28182023154565,18.30194458172236,0.06429654541312056,0.062320767149292744,0.06629602142532262
13,0.1628625991907235,0.16210142660716362,0.1635965011772813,1000,1,17.5858181985337,17.40092707613881,17.77428033719196,4.144860315565542,4.136168793488426,4.154119825476095,342.9402544883527,342.6819684359774,343.2003659630445,17.863268829971553,17.852846401360598,17.873864737274484,0.0553913908675069,0.053536592386797796,0.057194747111425644,0.19976586067112817,0.19972789017500922,0.19980503073307423,1000,0,16.93571576051286,16.747879002370677,17.11896371477167,4.079348345086484,4.070548439631403,4.08810459052377,325.22676503192827,325.0961509925919,325.35407558763893,17.229349176820318,17.224943460214323,17.2335262330626,0.06056282739446556,0.05902247412660629,0.06213463774761258,0.19978419843511255,0.19974411280223292,0.19982541020237568,1000,0,16.931228402242095,16.742851463232963,17.116394179324644,4.078880311603813,4.0700551977529935,4.0878688288711444,325.1760408995778,325.0426558653388,325.31158451765793,17.227772104239147,17.223338366463583,17.232252516157367,0.06057227341377532,0.0590326638034557,0.062094520829837484,0.07855409486350563,0.07557845651022331,0.08148988212298632,1000,0,17.620580177022042,17.43819167881777,17.796224666990074,4.227820637494824,4.219277540042883,4.2365086136826475,359.1243674618182,358.0995078089951,360.1353202537625,18.593605298951154,18.554309208515026,18.631350837282483,0.04996051509510195,0.04850604458479319,0.05137612911698752,0.13838729717970352,0.1382523896854412,0.13851774827778607,1000,0,17.078281413625838,16.897137411099948,17.263820482895138,4.158027942469918,4.149640293031907,4.1663336650227185,345.27209523412034,345.0419437692254,345.5143166048002,18.069480065811394,18.06406345164205,18.075309578373744,0.06855625963232582,0.06671340197790283,0.07033044086244136,0.1098333480871245,0.10906653403036981,0.11058697061384015,1000,0,17.55153811257077,17.36493519559317,17.747025584121594,4.190463555699877,4.181526160924711,4.199465629716284,351.126456060953,350.84735250654626,351.4002219109861,18.232861061282474,18.22276493575494,18.243613056026437,0.06958294831238879,0.06754168904321159,0.07181702381620649
14,0.17281438347458475,0.17191148495409148,0.17366726165848292,1000,1,17.53952789865814,17.351168076950994,17.727841338698138,4.132638852600909,4.123747838335404,4.141572599974787,340.8451371700377,340.54375154270355,341.14578434880934,17.7696713821887,17.75807692197085,17.78105312821591,0.05934729911746909,0.05740991881947573,0.06125724067592906,0.21489248305533637,0.21485131610475425,0.21493323734476633,1000,0,16.862747922868895,16.684057730250004,17.05571551454501,4.062436655267486,4.053676002427359,4.071010934070135,321.92057330243847,321.77397480820053,322.06273458628516,17.09019002123247,17.08556783812158,17.094743467392206,0.0646280989008997,0.06300242214993858,0.0662432650493459,0.21491354060904325,0.2148729544459809,0.2149561082101885,1000,0,16.85772354669202,16.66655094308052,17.044626392458095,4.062008427875284,4.053124050315497,4.0707862453991455,321.8696068011608,321.7206282183309,322.0186506341322,17.08856665478122,17.083849164539863,17.093392934975768,0.06468057585197248,0.06303268262871875,0.06626763889288546,0.08124985888796644,0.07809824205169935,0.08445541970327196,1000,0,17.603009380453294,17.420040906076622,17.78463711327966,4.224712551124625,4.216575310650374,4.233047629617903,358.5201335217872,357.438476621679,359.5637541788022,18.568555734919734,18.52935467620742,18.608446830361142,0.05343069620772542,0.05188560500881256,0.05498805905571249,0.14738464586261701,0.14721593354563398,0.14755502668394216,1000,0,16.99834891585197,16.818961889769902,17.179721090772492,4.146490903172669,4.137916911217598,4.1550025053646324,343.1079395154798,342.84193844016727,343.360686076709,17.981059712198498,17.974618811625216,17.987474618002675,0.07411333179827785,0.07210187064634646,0.07609011202774402,0.11587209819078265,0.11507329201093024,0.11668204570903579,1000,0,17.51911442006928,17.332017336317257,17.704266512401148,4.1835874952162,4.174764929814641,4.1926702703029,349.83644736143674,349.53763970485215,350.13164452282814,18.176525073490115,18.1651690081971,18.187668598519508,0.07486370168101987,0.07248588141555239,0.07708058347471318
15,0.1828392339072139,0.18183236889705653,0.18381406389960206,1000,1,17.488510161178233,17.298726611515672,17.677200674134387,4.120417545051412,4.111194049651794,4.129406487559192,338.6546750739175,338.3055824546497,338.99646919761153,17.673439080485945,17.65979130897745,17.686915018573888,0.06336232994314585,0.06123176348053791,0.06547172098717875,0.23004973747489782,0.2300078586521216,0.23009134919837712,1000,0,16.80312739465961,16.620030945363254,16.984667266042933,4.047111486380542,4.038423942265603,4.055711109765738,319.0346366927072,318.86841978203967,319.1953215875671,16.965462476146083,16.959851726740926,16.970706925100707,0.06855177193342879,0.06687219903540584,0.07021521624088191,0.23007034054264874,0.23002971613605633,0.23011432705200868,1000,0,16.794173817644516,16.61383986031391,16.979705640917036,4.046562216988209,4.037826074392237,4.054903177938259,318.99661783730636,318.83284826065295,319.1696876838035,16.964205679952254,16.958505711596807,16.96954697764432,0.06866741546024553,0.06697523224784788,0.07031943398263168,0.08360813236631244,0.0803398135052612,0.08699486006823677,1000,0,17.583470587321433,17.395872042001276,17.767479489101678,4.221776020736269,4.212971166167652,4.230398862983859,358.00644572195165,356.9294086611928,359.04004254645224,18.547289017677528,18.506060198056584,18.588981300741533,0.05688862851826421,0.05526091940220473,0.05861235505352576,0.15646363393013188,0.1562569897441635,0.1566697477498417,1000,0,16.907624492880103,16.728257841074388,17.094544838216876,4.134659633259885,4.126238354814905,4.143426342969931,340.88707074366454,340.6039351799608,341.17011040249866,17.891730210894647,17.884579725126798,17.89872466008859,0.0797231740451202,0.07764213002587615,0.08177207634772359,0.12189869802840447,0.1210470338443395,0.12278207341102662,1000,0,17.483558828828343,17.303741725077323,17.6686700283057,4.176537652383645,4.167240932689866,4.185565401195944,348.55860829656325,348.2527014994791,348.854699601966,18.120603097127695,18.10896617039886,18.132239525243406,0.08016274424472755,0.07771750258343835,0.08259750304774048
16,0.1930006763983351,0.19179232754288503,0.19412389882752504,1000,1,17.434175932098533,17.246311258763978,17.620112258773947,4.107872308074064,4.099071352899585,4.117080921347255,336.34859255385504,335.9501701155334,336.7352907505067,17.57339154749827,17.55789647883019,17.588797208572704,0.06745597297590968,0.06523736285506519,0.06967966923802796,0.24490358240439644,0.2448551064190063,0.2449530791577138,1000,0,16.737677851796004,16.552299804983363,16.924684365442467,4.032147559984156,4.023329179996351,4.040831920950716,316.39948797241584,316.21852059577935,316.5740169864303,16.84942798370851,16.843591426045478,16.855370737592345,0.07239039816163802,0.07069700988738388,0.07415859629826936,0.24491063126258086,0.2448591831946564,0.24496199933608306,1000,0,16.727435693452144,16.544393186755673,16.908894654704746,4.031531235000664,4.0226617305229375,4.040309795970205,316.3631879746292,316.16827826101553,316.5519149273274,16.848216374326448,16.841990926652972,16.85405353645847,0.07256923189141407,0.07081016487007098,0.07437368020706243,0.08583330506127967,0.08243247560160923,0.08917022572976017,1000,0,17.56603447432019,17.380046634449812,17.756074132092213,4.2191224577122775,4.210245400442611,4.227686913181272,357.51261800841206,356.42409534046044,358.5971195567845,18.526983080480992,18.48491470708131,18.567286940954897,0.060337234036586224,0.0585666181664227,0.06210070906518058,0.16593064878600366,0.16570103196615,0.16617068482469294,1000,0,16.806408501462037,16.628458010496328,16.985021885065816,4.1216454026885145,4.113260552792118,4.129695731924819,338.4571405134368,338.1461159434123,338.7770502176583,17.795734169515033,17.78790162715481,17.803144431874404,0.08537305969760095,0.08312695461082507,0.08760641032368832,0.12783555439591454,0.12694129280543678,0.12874679428993105,1000,0,17.441049363099722,17.24865588204026,17.62418847055224,4.168925529208511,4.159993776321042,4.1780936735372425,347.32043330871215,347.00325013736654,347.6365347012965,18.06623829696682,18.05412335870945,18.0785942130055,0.08545883162148134,0.08289497563846376,0.08802769343172707
17,0.20339617068629287,0.20207108325559578,0.20465944743354972,1000,1,17.37590041903857,17.19130864265794,17.56850647790382,4.0949503532779215,4.085699653875095,4.104295171665928,333.9287313678677,333.4930207574586,334.35656930130534,17.46941778649198,17.45231300194491,17.486348275939214,0.07161439264925261,0.0692422652310414,0.07396318791377642,0.2594508429645438,0.2593781638838184,0.2595167806927414,1000,0,16.674226102918052,16.48155144240366,16.86017576628645,4.017471863051906,4.00854317077589,4.026122794799701,313.9160964994471,313.7144028793042,314.1209285562181,16.739206632817478,16.732391409048162,16.745864119791644,0.07616810185380847,0.07436731184716132,0.07798242645868357,0.2594363783374894,0.2593647730115797,0.2595076755781326,1000,0,16.66238307839334,16.47381366206442,16.848827626587482,4.016861105243225,4.008115451609387,4.025443258972811,313.89872465186005,313.67993442391344,314.11712212613827,16.73851978287271,16.731674241866703,16.745277596342515,0.07640578278646007,0.07462748226288583,0.07821357899532139,0.08791284748351826,0.08454458331566839,0.09148941996330297,1000,0,17.549566639673877,17.37084171920518,17.731619632340482,4.216537698154402,4.207854119369871,4.225214433935096,357.05006909536934,355.8987307428667,358.1594325110405,18.507856754381283,18.463032204817004,18.552126780893612,0.06378524029759432,0.061862157038749616,0.0655971117520431,0.17552932785265726,0.1752635814628709,0.17579130484685926,1000,0,16.704891221286907,16.52323325853815,16.880900654710786,4.10898845114182,4.100586544076945,4.117488920747311,335.93754729646713,335.61573969088386,336.24876270490586,17.698094273101166,17.690137831633663,17.70579272294642,0.09102690122142536,0.08875964667332259,0.09324936802922622,0.13368269649497125,0.13274841033305615,0.13467482128594863,1000,0,17.405896970097558,17.221111928862552,17.592313068093166,4.161820861318991,4.152876857180977,4.1710399751930805,346.1035619686475,345.7627990059188,346.44487106271265,18.01292267133505,18.000145295488796,18.02616486052016,0.09076805096618862,0.08802595831458236,0.09356273582571045
18,0.21369646109420487,0.21222396455989234,0.21517595606166623,1000,1,17.306491207602768,17.114824924953854,17.492635760761722,4.082087133155003,4.072884734170421,4.091445281425506,331.47550223060034,330.9902475571193,331.97005225968473,17.36568388444087,17.34676517499678,17.384406208679476,0.07586813408982115,0.07332251747437507,0.07846829679113573,0.27366484432033106,0.27355740198726486,0.27377171212700524,1000,0,16.595655475933405,16.4056328026083,16.788712494252078,4.001885813122788,3.993133466464362,4.0105633869056785,311.25428792235414,311.02083966502755,311.4753602847017,16.622936527528875,16.61559566553539,16.629969713730492,0.08003094599415442,0.07818478059129993,0.08183783161487726,0.2736207844714936,0.2735149988342169,0.27372739394289425,1000,0,16.584431238412908,16.403072641117788,16.77318860470044,4.001148890123075,3.99181504163083,4.009578122367994,311.2328429058698,310.99457627808937,311.463029552522,16.6221978207547,16.614466385243514,16.62961575472696,0.08030621792836248,0.07844301730052473,0.0822233777837696,0.08978920277062084,0.08623727777939046,0.09337971257296479,1000,0,17.53605051395418,17.354304521544602,17.720283051127865,4.214274632381668,4.205602367042605,4.22309880061784,356.6460260712598,355.5110028931578,357.79100195504526,18.491081135474218,18.447761221338403,18.53574446896938,0.06720897942508182,0.06519888725087798,0.06915734258901444,0.18552571392394188,0.1852488200624419,0.18581344472356448,1000,0,16.5809428194758,16.403324444399246,16.762535496444794,4.095090282461222,4.087223230295791,4.103736391827464,333.2074615074453,332.87920181854287,333.5357010302561,17.59387907982695,17.58598910934831,17.601851889469323,0.09666010743195666,0.09420993774318821,0.09898407233158511,0.13923905472264017,0.1382858705910765,0.14021212780397863,1000,0,17.372237042968198,17.18632677264114,17.558857534040445,4.155128258860319,4.146323721273995,4.164150536247821,345.00053066889706,344.65336243200244,345.3514752319406,17.964210850431808,17.950905008894118,17.97721324511907,0.09603184827900164,0.09307575431653468,0.09884911770336632
19,0.2240268291586601,0.22235235128497494,0.22563346504261894,1000,1,17.232395996168325,17.03667922586966,17.41955363602543,4.068835803778555,4.059586110718145,4.077630158595073,328.9816403463157,328.44798002749,329.52760250962456,17.261250029614466,17.240004894512527,17.282566223735337,0.08016120754962322,0.07769062103769875,0.08286132701009472,0.28782616119931487,0.28764995230279433,0.2879931636639374,1000,0,16.52744114022197,16.337817570131865,16.719431676854796,3.9867771491977013,3.977991045468861,3.995438701479989,308.58533971723256,308.3108347659007,308.8492182388998,16.50674076814254,16.498255021742878,16.51501327489857,0.08394405444835484,0.08198938445981205,0.08588072476205921,0.28773095812132343,0.28754534554443445,0.28791638263498165,1000,0,16.51615505525344,16.33156989041678,16.70359458322931,3.986006618887351,3.9769788865155618,3.9949271164212643,308.60704187085014,308.32694485118816,308.88485743580236,16.507653970722437,16.49849937656254,16.516409061084563,0.08423781121459041,0.08226996806280572,0.08625717023662055,0.09162981075439514,0.08780980668643826,0.09536337343919384,1000,0,17.52072166771049,17.33660985714624,17.707189891087168,4.212011024144283,4.203297426045892,4.220868757693512,356.23983794425794,355.05757044190784,357.4337136119114,18.474298501877968,18.427903512890516,18.520435249176987,0.07062521456332721,0.06855423716862145,0.07270654022908409,0.1956261882680518,0.1953369235702729,0.19591715153878228,1000,0,16.463257409588973,16.28890157146041,16.646069582057006,4.0816252759533205,4.073803490410662,4.089836947055241,330.4122609896053,330.07870042704855,330.7445090179011,17.488625504112147,17.48071698472027,17.49675051203567,0.10227746872819082,0.09980962717938215,0.10478567414125167,0.1446122714244209,0.1435781117719272,0.14565110559282904,1000,0,17.341249891987033,17.15053014994166,17.52874164750815,4.1485242132702504,4.14000880919901,4.157672359823175,343.93383090048576,343.5681568535831,344.3021364296675,17.917079180319355,17.90323243404446,17.930933764421273,0.10130139333970206,0.09836004167556432,0.10443991954343976
20,0.23442807022468187,0.23262972486756514,0.23617514763900727,1000,1,17.148633437040903,16.96616197565488,17.334914860748647,4.055407682020231,4.046168968259342,4.064511189259732,326.4112724937659,325.79450239444395,327.01648706600577,17.15486900085588,17.131192091145323,17.178779716656084,0.08455973277369268,0.0817855413544278,0.0873287754370411,0.30204874202170134,0.301795895337965,0.30229583555006495,1000,0,16.451405271328053,16.267061529827053,16.633699702571743,3.9708135937050804,3.961924564028071,3.979482433455084,305.8345626171312,305.5353558453374,306.1354571828759,16.387404285332018,16.37798030174633,16.39657872207164,0.08793756568500145,0.08585263209114322,0.08993839502092633,0.30185442137041263,0.3015681989565997,0.30213454346940444,1000,0,16.447534547415568,16.261539853268236,16.634673561429548,3.9706137254150025,3.961601530548301,3.979251177531508,305.8592942695621,305.55185398934333,306.17285019940186,16.388629350583724,16.378713138538085,16.39867801999895,0.08824252014512954,0.08628447839754198,0.090323457096194,0.09333389958987534,0.08947514647627519,0.0971713755184889,1000,0,17.50630952429845,17.325644975899746,17.6821138978801,4.210012247402069,4.201074322388299,4.219021427422709,355.8637083337749,354.64417962929133,357.03985758999005,18.458853392439334,18.412413585335187,18.50487145657034,0.07403963171930673,0.07190736649790103,0.07619567703684266,0.20596979995207607,0.20568766958892798,0.20626149272671737,1000,0,16.327865643644326,16.152224720177102,16.50551292149923,4.066989295801171,4.058758984401226,4.075157502891675,327.4948375456745,327.1733201352435,327.8235451420418,17.379588094972096,17.371778605611933,17.3876246909467,0.10789420400224009,0.10539135338780858,0.11039000004914125,0.14991543211204597,0.1488261498426904,0.15098776563075744,1000,0,17.311347259686197,17.12237291106532,17.502322496648713,4.14210504848862,4.133313564083557,4.150773981949204,342.89992564326354,342.53838959293626,343.26234902088737,17.871064499397963,17.85655790667377,17.885454150621374,0.10655479700923354,0.10336498618704298,0.10988006937236307
21,0.2448508129324537,0.24287052407483212,0.2467681011280229,1000,1,17.066239487386785,16.87443863567923,17.25463573693137,4.042418020928181,4.032965357789849,4.051807573310267,323.83554738665606,323.18809162977436,324.5144353918887,17.048580650840854,17.02298483516411,17.07520894706255,0.08896278527273391,0.08604921192196906,0.09184124365064547,0.31621596104202415,0.31586076744428787,0.3165730250641328,1000,0,16.38414798532032,16.19917091712797,16.565752599047617,3.9553755817559315,3.9466367016320367,3.964036472277916,303.17306890844424,302.8273180765406,303.51338777630485,16.27074191518589,16.26026326866959,16.281299662565104,0.09191930288537496,0.08984477433510846,0.09396132171582199,0.3159981741261955,0.3156139636584509,0.31635687883572466,1000,0,16.381440051329445,16.19157903701333,16.570510847347098,3.955316591272042,3.9465246874118147,3.964183943985833,303.2082601063334,302.8598100667459,303.55537979243604,16.271977457820775,16.260715881781618,16.28320492636947,0.09223198305608316,0.09009129314067874,0.09430010759515758,0.09487229820592362,0.09085033058755888,0.09874861351085423,1000,0,17.493643023803916,17.31429327148597,17.675203657914647,4.208179116364989,4.199392066943602,4.216964854972603,355.53078493683137,354.3247664555856,356.74783648215924,18.445169537319007,18.397661650342542,18.491972561140564,0.07744646545158768,0.07514423321410332,0.07978960421073483,0.2163524836815272,0.21606031608484444,0.2166358912217381,1000,0,16.19242516982398,16.020726475148372,16.368555084708216,4.0525437540943345,4.04439702546001,4.060962927972326,324.5552095844925,324.228254883994,324.8792535569178,17.27033267587553,17.26223468270436,17.27844839996035,0.11350481525651424,0.11090000541585412,0.11612096089307562,0.15509974340083713,0.1539478529375104,0.15624428222821865,1000,0,17.280024877826598,17.094014474773278,17.478847359285925,4.1360461691212445,4.12670213171228,4.144737797049984,341.90973736498586,341.5253495329163,342.286125588938,17.826779036096813,17.811887112541026,17.841270923830827,0.11190118620314479,0.10856072609039923,0.11532966286603785
22,0.25519343500283725,0.25302122572800106,0.2572782842310074,1000,1,16.974109978140998,16.78016575101026,17.158207174329352,4.029029442041528,4.020249104917004,4.038157046116636,321.24756908768575,320.5435955482975,321.9922632412274,16.942784512830652,16.914441943603155,16.971168865921186,0.09341904447957187,0.09018151050271128,0.09642191727730984,0.3303776572549606,0.329914704899216,0.3308115419279375,1000,0,16.328391272265375,16.144970527464782,16.518677459366973,3.941032952687755,3.932264255236684,3.949542342774648,300.6375090742374,300.25971271348504,301.00870000890535,16.15770789832837,16.145654698948363,16.169584211467985,0.09585916700979803,0.0937671892565709,0.09804926976945187,0.33018954895896946,0.32971865812990836,0.33067419342670457,1000,0,16.323469151857914,16.138616785192017,16.514338498476654,3.9407639603590914,3.9318559731214053,3.9495455064666745,300.66184329981354,300.2706771072491,301.0612824101361,16.158058756311622,16.14569485653468,16.17058530906583,0.0961864559678699,0.09399300237410171,0.09831365255977827,0.09627523748035588,0.09222940658692948,0.10023517447108718,1000,0,17.481482913133835,17.30102254260255,17.669057773266605,4.206433464255966,4.197775181241375,4.21528053675478,355.22797179255133,354.002724234196,356.42196928942917,18.432738072085645,18.38249556324092,18.48203601779535,0.08084949860834041,0.07852842202785154,0.08328878724711183,0.22674497233500193,0.22645844309546198,0.2270377957925504,1000,0,16.06696900726079,15.888951442775344,16.243080277946486,4.039070626413105,4.031075709466642,4.046930264590114,321.6174184180589,321.2891426551894,321.95299323510596,17.161514596606036,17.15359270035217,17.16977379474275,0.11908451937956466,0.11645831383891037,0.12170808693685645,0.1602029758898859,0.15903588698960602,0.1613765771684462,1000,0,17.244378431598488,17.05289074282603,17.43605975062141,4.129586366220405,4.120388930630659,4.138433902047211,340.91726854077774,340.5274353313534,341.3050261204289,17.782776137782864,17.767477226864273,17.79812547255547,0.11721221584449106,0.11352700257977921,0.12079129634549868
23,0.26562659970002567,0.2632789539146628,0.26787604415489874,1000,1,16.889385290344638,16.69909222927131,17.078004411990417,4.0164270164668086,4.007004312671891,4.025704900516442,318.6313467479964,317.88356210189005,319.42366850839466,16.835957285777095,16.805944045796437,16.867768614559704,0.09791579412798693,0.09462273360158574,0.10095071715954188,0.34420309684370953,0.3436363576441683,0.34477411042559647,1000,0,16.274060018076938,16.08169979758359,16.46603483323933,3.9267978741414407,3.9182971683570185,3.9354517886662514,298.37970071512274,297.9574109709499,298.8070438707112,16.054535741753142,16.040979393827183,16.0685777138044,0.09975192185573084,0.09749055953631484,0.10189678675803916,0.34406494849682506,0.3434936565006243,0.34464310080249866,1000,0,16.263461509957096,16.082081054354006,16.45276173058177,3.9260576438742585,3.9173228903800252,3.9347642758029857,298.42627798206803,297.97020868217703,298.874142262647,16.05505252585265,16.040806197319775,16.06905693050632,0.10011265836506654,0.09784509538021981,0.1023254104779232,0.09760147561431685,0.09352086385724032,0.1016905638041345,1000,0,17.46915584184146,17.29187209935995,17.648836800435987,4.204748308974303,4.1957717485168535,4.213770760358795,354.9425394049372,353.6492548563305,356.24258751561626,18.42103914107637,18.36975399620293,18.468417899219634,0.08424564724405899,0.0817690262202017,0.08663276832018656,0.23713816079379627,0.2368446003216384,0.23742658082845475,1000,0,15.927752904336941,15.750445333080775,16.09783233778288,4.024766333790212,4.0167475423151995,4.0330445529092085,318.6810775394761,318.33320013629225,319.0237410856075,17.05283883508001,17.044865582953545,17.06102659483889,0.12463189337314792,0.12192763318993323,0.12733587728081344,0.16529037125556412,0.1640917753880055,0.16649628282241216,1000,0,17.21941396959479,17.03232446948384,17.411580860789933,4.123797642193391,4.11506373759993,4.132839276263376,339.95458651315414,339.55261546919303,340.35126655606587,17.73965928637507,17.723605518183597,17.75508098763958,0.12252603438410485,0.11883667856614792,0.12618546326764046
24,0.27616601901374804,0.2736096679018082,0.27858193989316216,1000,1,16.785365028839816,16.598283135410803,16.97740035619896,4.002548504947097,3.993072171386071,4.012462893924952,315.9418505885606,315.10180678083236,316.8214056769136,16.72628085363571,16.69301100325746,16.758825955178033,0.10249811987453691,0.09938588495504985,0.1058300881566362,0.35761468209490765,0.35693137975802486,0.35826997018378365,1000,0,16.218271117106408,16.030819568409424,16.402069087298482,3.912881874363127,3.90376908901152,3.921440861809732,296.0105329385018,295.5476544461947,296.4767107542404,15.948165824545747,15.933372415377448,15.962590604501651,0.10365943042191084,0.10140452163444813,0.10594371271671571,0.3574591235314871,0.35673177662525307,0.3581299642337107,1000,0,16.207905770276263,16.017603922034606,16.39734495470571,3.912328844213438,3.903495207640465,3.9210559778269403,296.08039968094033,295.59403865226426,296.57046370357637,15.9496649030903,15.9336699207606,15.964902705297643,0.10407845959121372,0.10179229563167304,0.10646987641326078,0.09890795450782153,0.09473556750023018,0.10301698277927979,1000,0,17.458190200151506,17.279066024069564,17.637286895910584,4.203180773352153,4.194214432790997,4.2121282953120005,354.66182107321384,353.34995425532907,355.91938281629143,18.409389104331495,18.35798351227397,18.458721837511373,0.0876430378206774,0.0850617414076988,0.09021546225152743,0.24753321988023785,0.24723795819886665,0.2478163521695691,1000,0,15.790713887730016,15.612744331188857,15.965128637066119,4.0103512682571,4.002890559220018,4.018207109937542,315.74955036437757,315.4198271443262,316.0928903976597,16.94429807312703,16.936246297929653,16.952419452862966,0.1301806685569282,0.12740762214625867,0.13295373380842077,0.1704061880283941,0.16915050973043727,0.17169816635336957,1000,0,17.191720118366764,17.00135020689149,17.382370869696196,4.118037361998279,4.109280366313941,4.1271883472288495,338.96897116723085,338.54710962813687,339.3885203601369,17.695763472811294,17.67871062502235,17.71191549552799,0.12783174098739383,0.12416824702152657,0.1317150404738212
25,0.2868378728320547,0.2841950508023553,0.28940620815627416,1000,1,16.67822821594857,16.488257364221315,16.86643425372442,3.988320906974913,3.9787399497939178,3.9979632890806376,313.1866293227738,312.2938228710373,314.09098529568195,16.614302648225035,16.57963600434341,16.651219535530682,0.10713687228397978,0.10373945335590067,0.11058780332525388,0.3707653610337012,0.36999638060135775,0.3715560619323188,1000,0,16.168905261309842,15.981649744075005,16.356742393506487,3.89929205200902,3.890678360534628,3.9082210738737664,293.78853625215135,293.27517947097033,294.318763216235,15.846874030846257,15.82962358186224,15.863454874714481,0.10756600664663563,0.10517205932795355,0.10991663743430523,0.37053908617616493,0.36971719464373176,0.3713378943837682,1000,0,16.157318311205824,15.962677813782207,16.34709217921904,3.8989002866755773,3.890268936679362,3.907697810887249,293.8983568305861,293.3568810560655,294.42046266144246,15.849810342087162,15.832077909182534,15.867537437139866,0.10804076996603418,0.10576964816458331,0.1104339771785633,0.10007543728451865,0.09584157344002557,0.10441058709282394,1000,0,17.446539817066284,17.269831755706342,17.634390516746034,4.2016637994566315,4.192601132905925,4.210638018287986,354.4147710118931,353.0969125611499,355.7240918766006,18.39920221739969,18.348046646190383,18.452094381462587,0.09103081129487402,0.08836870489487825,0.09372814111874761,0.2579285720376463,0.25763225974427434,0.2582189379364977,1000,0,15.666293063070908,15.482153240915078,15.847039544467513,3.9964630172850826,3.9888649680116166,4.004131334776666,312.85191538896703,312.5080103720581,313.19089611694284,16.83663382431177,16.82873386827036,16.844641282341883,0.13571138564153407,0.132840020818913,0.138546560288254,0.1755978978562331,0.1743431155690592,0.17690942901553186,1000,0,17.164152043196378,16.979201413647004,17.347347008896143,4.111828827844494,4.1030259847353925,4.120588878461901,337.96681181406205,337.53190724125125,338.37406283010984,17.651136933348536,17.633543520929397,17.668126504992717,0.13308774956654237,0.12904795213436862,0.1370630727620972
26,0.2975836760046715,0.29467936527692434,0.30043895679713056,1000,1,16.57978925815528,16.391372694934738,16.76131117239201,3.9744476200027448,3.965109029565047,3.9838536843574976,310.38287775934094,309.38554247862703,311.33778234499925,16.50077420778879,16.46266303989766,16.5389970761652,0.11186028661859307,0.10829827455410827,0.11541314558225962,0.38383747349547565,0.3829378584182911,0.38473870738667654,1000,0,16.109381047764064,15.915599063510532,16.298203244005546,3.8844775398087616,3.8756965977522384,3.893347879725129,291.39804931135745,290.8218053525871,291.96249638757666,15.739144465499264,15.720990865225689,15.757053325473748,0.11150705740072309,0.1090962866876526,0.1139942247563695,0.38351118489083824,0.38256712270145365,0.3844568642313552,1000,0,16.09450850467994,15.905300911986034,16.279711238861047,3.884082961365159,3.875258207766089,3.893069492218047,291.50118020751535,290.90648402139175,292.10219988371796,15.74215543648335,15.72333804203533,15.7605177825439,0.11205166275630378,0.10961892671429886,0.11449398352616594,0.10114697052551602,0.09681455836083046,0.10546119273286463,1000,0,17.43546389317908,17.25393289406573,17.621048779883715,4.20027527963888,4.190936367495251,4.209370456558896,354.1955115789742,352.8593250777662,355.5509270279303,18.390097479025393,18.338585625237982,18.441655813415274,0.09441824984064565,0.09169424897072925,0.09724266052655213,0.26832411904699804,0.268038502087344,0.2685990081909886,1000,0,15.55145020895191,15.372495222613297,15.724813574461214,3.9832576939764652,3.9755966301473067,3.9912649786946646,310.0760570420534,309.74619164491054,310.3921507556961,16.732247706267568,16.724333730150466,16.739878668093304,0.1411966825439659,0.13821431044304758,0.14411463645490627,0.18056267811091228,0.17922454103978944,0.18189822401340547,1000,0,17.14059144715066,16.958060849511845,17.327898980975178,4.106244628538456,4.097370314794331,4.115349339269034,337.05026363218747,336.60565927181517,337.5074860889411,17.60995935402127,17.592635653587948,17.627468082866006,0.13834654792526507,0.13433304945107066,0.14254778767800647
27,0.3084530752120912,0.3053074025783818,0.311597653319794,1000,1,16.472942377523317,16.285795616583755,16.658205944061518,3.9603133095200644,3.950182508684118,3.9702251688131587,307.5563552601276,306.5111709347126,308.629976746752,16.386493761338347,16.346029040326343,16.42777849168074,0.1166199184176076,0.11293391825005626,0.12031561519026525,0.3967961495534212,0.39579102693362334,0.3977754467978603,1000,0,16.059848462410685,15.871413163382792,16.24537892643816,3.8704307298829845,3.861761452327094,3.8791064934078165,289.20691274448285,288.60161786691174,289.8325741296063,15.637544069679036,15.617468484402245,15.65720703591738,0.11548270062846046,0.11308482498598309,0.11797962768911326,0.39646106231017647,0.39546800610681204,0.3974897987926642,1000,0,16.044813844653422,15.85298672771156,16.230721300284326,3.870196717550687,3.8614729521475133,3.879251598980093,289.31254969890364,288.67114736815597,289.98617549591563,15.640681049961481,15.620193780923039,15.662314970618795,0.11608908003844931,0.11359451873014427,0.11849184510761941,0.10216679045622473,0.09779312470643269,0.10648718039375732,1000,0,17.426749306248386,17.247884337690564,17.606529262248177,4.199058123858713,4.190085015804154,4.208498167680497,353.97971322271906,352.5757040309764,355.3210542189236,18.381096295486618,18.32940869849088,18.433011483902636,0.0978051721208877,0.09501159328849904,0.10057872421810794,0.2787198216344009,0.2784295650939547,0.2790055263832682,1000,0,15.441495366129661,15.269687285596515,15.614803600641737,3.970237680656903,3.962604147868471,3.9781465577479547,307.56139478495214,307.23966557963587,307.86802291075827,16.63562184572133,16.627992059656425,16.643183239911327,0.14659128781802472,0.14365853021984834,0.14953908951295147,0.18547249021216072,0.18409659372612538,0.1868673954996689,1000,0,17.10758655245448,16.917565907185825,17.296860269324217,4.100098874398483,4.09118387271296,4.108630561350623,336.13129680512606,335.68056575326074,336.5827926092635,17.56884977425489,17.551267357106337,17.587608413165768,0.14365119872184892,0.13960118394915502,0.1478402509284843
28,0.3193400910295296,0.31585626629351987,0.3226367043654395,1000,1,16.37073058464412,16.1807665757381,16.56010290255955,3.9464950805305894,3.9361412089085492,3.9565907482584337,304.6818545829111,303.5905732554137,305.80047558381835,16.270712162712165,16.227987297034883,16.313576389525842,0.12139499021619417,0.11762186310039396,0.12510294589198995,0.4096931586452509,0.40851971009287597,0.41082472994604297,1000,0,16.013174826146432,15.823207954174716,16.202470504067914,3.8568714186143076,3.84808129650175,3.8656180711179027,287.040186376733,286.3896446320106,287.69561043224695,15.536601551905303,15.514918472700936,15.556863986788136,0.11946466686919055,0.1169837356480951,0.12205713492653311,0.40933380639261463,0.4081749510977545,0.4104807881828938,1000,0,15.995823739474776,15.801501998275416,16.18465959393787,3.856172730859303,3.8472497568112227,3.8653683272871753,287.09623959339535,286.4283499269615,287.8047694237808,15.538227226900446,15.515383077298678,15.56119399901973,0.12013516629482704,0.11748249115278823,0.12279107489547209,0.10313109361564193,0.09857016390147312,0.10756755705523167,1000,0,17.42031981158138,17.242641090487943,17.59671085736843,4.1980373979375525,4.189047797647066,4.206848632999186,353.78192685392327,352.4402835071096,355.1782023104645,18.372908104433442,18.319441415349488,18.426547401126765,0.10117770591669421,0.09826004545331801,0.10415096628563396,0.28911553543259116,0.28882768181041313,0.2894075571926343,1000,0,15.350183671781492,15.179934558049057,15.513478392028862,3.9589511031946194,3.951233817206248,3.966461363967161,305.39542269142413,305.0914854462618,305.69484017006437,16.550857479249455,16.544194120333845,16.55743423789404,0.15180933953836673,0.14878104233624342,0.15481916064308704,0.19043444390011574,0.18901928585261335,0.19183729173216427,1000,0,17.080165450116247,16.89332015373568,17.271590780406434,4.094513825383594,4.085439906436267,4.10325139864681,335.2096319393232,334.7403094414915,335.69343741842073,17.527510603721645,17.509328721251695,17.545664682686,0.14890534086193732,0.14438744397506129,0.15324119659680885
29,0.3302037736391162,0.3267590169911009,0.3334740604717239,1000,1,16.25885560968291,16.070956973544252,16.45515966079604,3.932009171360978,3.921914756152004,3.9422412851812596,301.8228260407444,300.69335748720096,302.97319740465986,16.155357985865678,16.11042499923037,16.20145002416116,0.12616755630336704,0.12231768899536835,0.1300742400416187,0.42231877499362597,0.421093148593886,0.42357400881783813,1000,0,15.965151860639763,15.773779769140917,16.16121898697826,3.8435594790589986,3.8348215753624415,3.8524673447731854,285.0362919413967,284.3210399267665,285.75967357307553,15.441565330522874,15.419124117215105,15.464155573939996,0.12345547067102898,0.1208699479873473,0.12596810768035405,0.4220291511404219,0.420775387892366,0.42327996554591957,1000,0,15.949220418741538,15.764832139225819,16.143988683664936,3.8428641300482957,3.833795752112273,3.851907026587373,285.089590214628,284.362587622246,285.7822998018079,15.442659901737144,15.419862467458012,15.467090779496678,0.12416289102780499,0.12151632187387366,0.12685752586010623,0.10404746791122964,0.09960285617497315,0.10873080988436415,1000,0,17.41250689334714,17.232269380029827,17.58968602639716,4.196913610879424,4.187799211414149,4.206171908918036,353.60037502415673,352.19215562477285,354.9949448543754,18.36528314672988,18.31152321890479,18.41780538187471,0.10455001917521418,0.10148994695693349,0.10770393582636553,0.3000040200299141,0.29969921027490076,0.3003259166313468,1000,0,15.255338217831223,15.07965520886675,15.432279763370069,3.946821945661265,3.9394121457156785,3.954379209885272,303.1283809812684,302.8664916562268,303.3966046184695,16.461025200991354,16.455088887502683,16.466978657906875,0.15687130284204143,0.15389826842488927,0.15989146297294649,0.19530408144440237,0.19386633897087202,0.19676789751232357,1000,0,17.053309890787343,16.866379191359393,17.232104762743326,4.088890213651897,4.079965917217544,4.097734897621473,334.3126666428768,333.8446970083541,334.7995149158918,17.48720732441936,17.468695723119904,17.506470684551577,0.15415577109911796,0.14963533734090373,0.15876176409803236
30,0.3410316100772034,0.3371843145026164,0.34465484287875264,1000,1,16.14276267723393,15.963418748300295,16.326285188432443,3.9169855204816466,3.90667183513538,3.9272399363390726,298.9549135921472,297.6685493914072,300.2163589119171,16.03978365028007,15.994147508019463,16.090392249716754,0.1309889322751784,0.12704444259455291,0.13498322001238558,0.4347848099894642,0.43343304030322166,0.4361679926786907,1000,0,15.91130163470389,15.724153183424713,16.101582639364707,3.8295426807779407,3.8205639513643805,3.838289070437377,282.93239422824126,282.2108430007205,283.67013744033085,15.34358195123725,15.319043119659248,15.366643491752354,0.12749177500695913,0.1247779949749248,0.13025607169428866,0.434569653194969,0.43324057683208483,0.43593277088844407,1000,0,15.895151752102844,15.704984797958673,16.09063276511148,3.828749443684054,3.8201408401709434,3.837907669098229,282.9477750240129,282.1696121325249,283.71682674533446,15.343200812830082,15.318387857949727,15.367726821512061,0.1282289057800508,0.12544078220198085,0.13100494867628198,0.10487508177289369,0.10028890596056529,0.10959931580286665,1000,0,17.404867279744977,17.2253909125164,17.579927313344637,4.1958450553652495,4.186370670025887,4.205006312532884,353.4380493701568,352.03726446151774,354.8404956427468,18.358460479766283,18.305004579313792,18.413495949616372,0.10793034881481796,0.10487301219415725,0.11098558789649533,0.3109382689150525,0.31058835490470965,0.3112687062088859,1000,0,15.164982423015292,14.98968519044765,15.33294060117952,3.9347287346488775,3.927239205809662,3.942386013676783,300.6967664366578,300.4583422864257,300.9486468109474,16.36419810402328,16.358692355000763,16.369677997872653,0.16188273470124373,0.15873455328507569,0.16498709658637467,0.20005744371975107,0.19853578591048585,0.201621894881878,1000,0,17.02292290047002,16.834645742947366,17.21366255547529,4.083087902698978,4.073968140971892,4.091989276502929,333.43968844237946,332.9416003168205,333.93140452323325,17.44808684194328,17.428921106355848,17.467319202730373,0.159450408133155,0.15468511887308617,0.16417095759446323
31,0.3519554836452638,0.34787082192481805,0.35575440459082736,1000,1,16.038199826036195,15.859095428892491,16.222518422488566,3.9029788754765695,3.89258786166895,3.91390223369885,296.0852343930753,294.80950216426584,297.35995413224964,15.923701720720448,15.872967382903969,15.975116331852439,0.13580800409684804,0.1316655387086916,0.1398021595979096,0.4473879300514982,0.4458366282563145,0.44881499331042035,1000,0,15.854527055527248,15.666319818568063,16.048308449142393,3.8148902123631623,3.8056190978487536,3.8238520802899463,280.7957647022473,280.0244063156929,281.5406950678848,15.243498611778746,15.218584391519967,15.268458268931795,0.131591430536902,0.1288062173969783,0.13424087692128,0.4471802061637846,0.4456521861395795,0.44867872809647763,1000,0,15.843948490047056,15.648810833463314,16.035601533990057,3.8147052185171293,3.806051489813321,3.823470054102757,280.83401442395126,280.0530380713434,281.61776991183115,15.2439841551028,15.217687954573487,15.270908098591624,0.13231545730932628,0.12942070969133712,0.13518237345923487,0.10563854528224306,0.1012235148666655,0.11032274011908826,1000,0,17.399528642064478,17.225049943089633,17.57717689694765,4.195009817691151,4.18593635493562,4.203963410690486,353.29263204656985,351.9191088453561,354.7190467006432,18.352344237438746,18.297084113246655,18.407493199208094,0.11129912604336688,0.10791536322423602,0.11456432960237677,0.3216019685135665,0.32126639912679095,0.3219417725776204,1000,0,15.071816325077199,14.901326104701882,15.23794403558905,3.9220075679766064,3.9142791212536716,3.9294741185623727,298.0656808250767,297.8319454258583,298.2989655249154,16.258807319501877,16.253539153917647,16.264074363475107,0.16695622700154752,0.1636297331328009,0.17011354317083346,0.2048762137042757,0.20334459661539891,0.20649418638390268,1000,0,16.990333726674887,16.804645766750507,17.17844238742418,4.076799485211131,4.068384284477553,4.085935835052365,332.5431160331012,332.04984742911813,333.03958552448813,17.407892117224605,17.388236419204365,17.4272350730527,0.16474046303750908,0.15990367417849038,0.16943003334410658
32,0.3627269156896069,0.3586205687413209,0.3668440999938701,1000,1,15.926121329117464,15.73772359940897,16.10926156703047,3.8887924382601287,3.878119344368051,3.8993948947498867,293.2630967638618,291.8616087510327,294.5464712090545,15.810036041870207,15.759573332670943,15.861992184538098,0.14064788212174503,0.13658726025933254,0.1446566877713789,0.4600730881356587,0.45853043107138164,0.46166895458051427,1000,0,15.80219250073204,15.609565261656684,15.995162468519755,3.8008114129124078,3.792143711459,3.8093582547465306,278.6201993862313,277.8304785830911,279.4011005735152,15.142317254730607,15.117134238258101,15.166952333119186,0.13572879556353906,0.13288851330759105,0.1386091992580766,0.45986700136904457,0.45825708190146536,0.4613884541960971,1000,0,15.784671579611892,15.591626284595044,15.978402707565976,3.8002312795665425,3.7913516916035785,3.8091267839236362,278.63749271419437,277.800914941441,279.4614914467467,15.142269415949961,15.116317629042054,15.16867304379512,0.13645202552818506,0.13365617229590915,0.13936349137030277,0.10636690249291701,0.10172408684688304,0.11105776433490178,1000,0,17.393091823338743,17.214307271803868,17.577552197685,4.1941549509193825,4.184789557739362,4.203403222036117,353.1571108914175,351.68807193482075,354.5320032047022,18.346722598674486,18.29173935848841,18.403716449389652,0.1146626764770536,0.11145530991725226,0.11793736740805921,0.331424703431363,0.3311109605085058,0.3317512777239014,1000,0,14.974220285207247,14.796805607108576,15.144209170256653,3.9090743862568518,3.9014316134252214,3.916612675635672,295.60533144685314,295.3844753933216,295.81930709200225,16.15970928285731,16.154817227901116,16.164732812563805,0.17216039528213326,0.16889562248353682,0.17539502471435106,0.20954387908502808,0.20790623200912584,0.21111752291852454,1000,0,16.97039878696486,16.788367031560327,17.15782786264758,4.071854136128187,4.062689158295104,4.0809014862935316,331.70068420205064,331.20849943263704,332.22598319065906,17.369795949902247,17.350484695414945,17.390100533508942,0.17004643013856577,0.165062262754817,0.17534597002339816
33,0.3734722072709116,0.36920069182804477,0.3776418287473226,1000,1,15.817958329124918,15.6318632916754,16.003044118829862,3.874419358089264,3.864133534636332,3.8854518966563414,290.44381043254447,288.978089077935,291.90554959307184,15.69643427521872,15.642167977082694,15.753402241042986,0.14549730231034058,0.14122967569449169,0.14970409158605322,0.47283664601456366,0.4711718354205196,0.474526348917734,1000,0,15.745206662467215,15.550094642552892,15.937054178480148,3.7865290596335113,3.777619872742659,3.79542096446772,276.4207706647547,275.5963506336643,277.2755618533441,15.039925388174334,15.013855208118253,15.067209077770281,0.13990851001794122,0.13685754624013363,0.14290362268575066,0.47265670801538584,0.4710060315467054,0.4742710273435965,1000,0,15.724004011018385,15.533963085876003,15.909772788562604,3.7857281787077546,3.776890980382579,3.794825743974092,276.42176755929756,275.5503833739195,277.2917577991191,15.039486049797816,15.011776028909948,15.067813983698896,0.14061701463083678,0.13765808800970156,0.14355911771187457,0.10705177408118212,0.10247702813819004,0.11188512978397497,1000,0,17.388752853666315,17.202111475250714,17.56563564474632,4.1934289130497415,4.184105376788685,4.202660695430423,353.0256497209469,351.5794505567908,354.45321999609,18.34127695002517,18.285454860392743,18.39560158692685,0.1180271060937722,0.11465012733654881,0.12138066287656665,0.34076924419690563,0.3405013415198777,0.3410489858453414,1000,0,14.888566879211513,14.720777256740902,15.059065198721566,3.8973951074497943,3.889930348508923,3.904880006399647,293.269054672885,293.0697216830856,293.4687996238706,16.065777339988312,16.061372689099436,16.07021799940071,0.17744803443409926,0.17403555076121308,0.18075024904532572,0.21400080828569645,0.21237218740048744,0.2156602148342721,1000,0,16.94227723432293,16.76250464173037,17.13474115375854,4.066313468453971,4.057635450930459,4.0754768554226795,330.91562677365465,330.40526299078863,331.4566024288526,17.334238358589012,17.313813424594585,17.354816165044284,0.17532919257246937,0.17015234376274666,0.18036013805959125
34,0.3841313863368631,0.37966851000854235,0.388430447083044,1000,1,15.713472632763274,15.526250177909603,15.89443167989061,3.8607928298590855,3.850053951588903,3.8717333734477073,287.6371276540299,286.08136976334845,289.09242435846704,15.583356845138095,15.526475848866133,15.641324099740759,0.15036607414953737,0.1459813253434961,0.15458000843011818,0.4855808603656398,0.4837727267250572,0.4873528818393991,1000,0,15.69051325843841,15.496359192976469,15.881908574030701,3.77274529912586,3.763709357000457,3.781864652209638,274.1778655195489,273.36574915361547,275.0149872123319,14.936642744555517,14.909067705414625,14.964609030757657,0.14408303695499286,0.14109674122191068,0.14723456987019923,0.4854133393990865,0.4836492488971035,0.48717380812611216,1000,0,15.661821954015304,15.471100724093592,15.85607726598522,3.77179004890447,3.762606771829272,3.7805483936659967,274.125284132508,273.21217438383866,275.00119625900186,14.935104180293388,14.907574977282172,14.963354816697406,0.14483712153760314,0.14187971363095214,0.14785161142016773,0.10773944160960458,0.10309455771721827,0.11246791118319824,1000,0,17.38345288618103,17.20619896508305,17.55699758013594,4.192660562281509,4.183696415208408,4.201847245629393,352.8917176349355,351.4518250339266,354.3202033045267,18.33564130781813,18.276905649744148,18.3901370988826,0.1213884627194557,0.11787909661922093,0.12505429069980176,0.3499900987106017,0.34974860607659153,0.3502361657997352,1000,0,14.799875912371272,14.637848625417018,14.964033721191983,3.885082464837671,3.8778931821266442,3.8926165645961537,290.9657461835842,290.7860782458021,291.1507170324344,15.973117719803525,15.969140470034414,15.976939371710614,0.1827530288027551,0.17936688433124576,0.1859817741661309,0.21852744883980324,0.21686506579904563,0.22022706089368546,1000,0,16.914308305254988,16.73033249066291,17.09797303272264,4.060721966479804,4.051601429017855,4.0694694782391165,330.10770172427374,329.5760116381336,330.6476878945494,17.29774139581182,17.27634286659173,17.319192452636063,0.1806180749635505,0.17526257498346862,0.18574574715807604
35,0.39490481516507225,0.39000755624697603,0.39961125908103695,1000,1,15.61423293723675,15.423945150744617,15.80582406582904,3.847179208008509,3.835862849074082,3.85793880274412,284.79458335013675,283.2171248508211,286.35506414812136,15.46833063388425,15.410730924875557,15.529074069101547,0.15514436900964795,0.15085150329046332,0.15956732887836847,0.49844404088566535,0.496559410245287,0.500326615505647,1000,0,15.623563845668134,15.440964528191705,15.819323297902258,3.75791344061297,3.7489291784166943,3.7668504201842095,271.8722953300292,271.03386077771376,272.7466412860835,14.830562259394048,14.801315788478462,14.85920673625975,0.1482898079002733,0.14527831825216947,0.1513552935544336,0.49831643635256156,0.4963496879339153,0.5002445035124993,1000,0,15.592503984451902,15.404912289207504,15.788681783099127,3.756847622256366,3.7479801820454863,3.7660095057893175,271.7953998784445,270.8918850226952,272.7284851918968,14.82834108750078,14.800636669857846,14.857669889323342,0.1491006808094791,0.14585007377033624,0.15221273792725423,0.10835826230024255,0.10349683681268408,0.1131201791202798,1000,0,17.379109201551778,17.202890995624188,17.561598741550622,4.191981982677792,4.182803409391256,4.201256128642661,352.77679742162957,351.2676209202407,354.20923276913237,18.33083342258345,18.27378168439463,18.388186054892895,0.1247476306244203,0.12117694984000739,0.12838761188232098,0.3591733278986195,0.35897028186318086,0.35937603859011524,1000,0,14.725943257194166,14.559980163363635,14.892144110447726,3.8738650361306433,3.866507999719247,3.881327671172733,288.69201933296114,288.522060755784,288.8526667406423,15.88110443496154,15.87761864361732,15.884738033864844,0.18803784638320692,0.18454977621113786,0.1914819583200194,0.22300453209709759,0.2213163403206648,0.22475861237830427,1000,0,16.89037790224578,16.70175243003854,17.074887818308863,4.055516130388179,4.046126707220991,4.064474021837186,329.3072711901142,328.7731134980839,329.8521005985152,17.261693335280537,17.240850332072107,17.28373587328409,0.1859138299473087,0.18059819562153764,0.19130184159941616
36,0.4057119748918636,0.4006700118042453,0.41056394868933144,1000,1,15.514573002904122,15.326042095371136,15.701075668974665,3.8334258930505825,3.8224928233034348,3.8445460490703844,281.9428797162694,280.39742824113233,283.5828657800522,15.352617725401632,15.289129346997596,15.416888696170076,0.15992126699501055,0.1556888701937335,0.1643421642488365,0.5113601266343126,0.5094623267281694,0.5132143921211157,1000,0,15.560129342195635,15.372727080217176,15.75058323147464,3.742963516862452,3.7340101164787485,3.7519615827633235,269.5715740763563,268.685416360185,270.47047128308293,14.724631675219777,14.69596282597388,14.753451039589985,0.15244886260192198,0.14934097294920495,0.1556342638091954,0.5111974295838924,0.5092100661331094,0.5130808286087791,1000,0,15.52633312300696,15.343292184900381,15.719793168042617,3.7420268466545923,3.7333428106678057,3.750856782335115,269.45052822599047,268.55037733607907,270.3642609075991,14.721783339341389,14.692469729668474,14.752199240036283,0.15337117327585434,0.15016491172782365,0.1564626643095987,0.10893498931057413,0.10419939427380744,0.11368369912716322,1000,0,17.376256809833432,17.192975933548734,17.558253629100886,4.1914064724241475,4.182418989466138,4.200563043186763,352.67621852616315,351.1949561729693,354.1162577908811,18.3265573559452,18.26840483073999,18.385203208775927,0.12809929234352577,0.12423022321532701,0.1318530324509084,0.36833187552050667,0.368169825213929,0.36849420137147954,1000,0,14.649522515191888,14.484517874215555,14.813153834114177,3.8624414071912785,3.8549441363069024,3.869882228535986,286.45729040024696,286.3013242320358,286.6105403493299,15.789807172649116,15.786777689343962,15.792992671548014,0.19327489182077598,0.18974428626966497,0.1967933096741293,0.2274768511092534,0.2256993419580483,0.2292269437945447,1000,0,16.86920079847799,16.681303012758583,17.049902381094324,4.050843170097993,4.041837239190151,4.059920689678994,328.50002356278037,327.9430068369674,329.06409116169795,17.225558219601428,17.203092003637614,17.247216468315937,0.19118694181741439,0.1856493791486538,0.19687991969061586
37,0.41652178807576545,0.41133035772802184,0.4216734999702961,1000,1,15.402379943153305,15.213153202820854,15.588217135524172,3.8188683159416312,3.8071748576482314,3.8302041797338284,279.07793330437886,277.37380525349624,280.7996536326312,15.236209962144384,15.171442929335985,15.301581897534772,0.16465443801819357,0.16006200394086542,0.16926469688935877,0.5243346637001447,0.5223109821670212,0.5263959458787356,1000,0,15.500677627776733,15.310136651145172,15.687952578457576,3.728628334187352,3.719454090201659,3.737821557831673,267.3414137463319,266.4081752487482,268.28176235290124,14.620285646080738,14.589747663404887,14.650723852181002,0.15667079663098657,0.15353377636362103,0.15988826539643053,0.5241682720355145,0.5220403066633067,0.5262599194639703,1000,0,15.465719955843912,15.279944832500497,15.656818622541365,3.7279395768327723,3.718622221486115,3.7365577700927366,267.19051248637373,266.2401047315642,268.1823856348791,14.616849176297109,14.5864331630894,14.646501862292041,0.15765242131532511,0.1545638780992114,0.16081411823978012,0.10951886266139607,0.10466946182712192,0.11436905511808297,1000,0,17.370442104823347,17.188544508430734,17.546681450546036,4.190692431385726,4.181552955472934,4.200103099186172,352.5670633007557,351.1300297450673,354.0164761967504,18.32197339464617,18.261041636998947,18.38008464311931,0.1314490769094116,0.12766501260590926,0.1351260024704863,0.3774713233369763,0.3773356103172728,0.37760293107547666,1000,0,14.570449555683215,14.399819935163439,14.736849722457519,3.8502368099915456,3.8427249814077182,3.8576834327435385,284.2467912757447,284.1012615780328,284.3989333352822,15.698787491595521,15.695955233103039,15.701590065206139,0.19844456623648785,0.19487196461347225,0.2020770097261711,0.23194083196607346,0.23012789912063736,0.23369287661648452,1000,0,16.842672492404105,16.657615680313466,17.03736881782638,4.045562317875536,4.036518160071432,4.054659325919381,327.7134978767615,327.1410188106605,328.2871413204401,17.18995992212741,17.16720904127738,17.21153933220558,0.19643342773461592,0.19079922753419695,0.20218427937630634
38,0.42727566282612656,0.4217216437557686,0.43259246704960846,1000,1,15.296975677727467,15.10869664234169,15.485293470151696,3.8046742730846326,3.793382724337709,3.8157517198182016,276.2391447397254,274.4334390252716,278.05820514304054,15.120759918262278,15.052728794153083,15.18856057216618,0.16938264120681937,0.16492770332504728,0.17411984989972723,0.5371761603368264,0.5350368042027707,0.5392817600548082,1000,0,15.440167779659403,15.245100087184188,15.632675434940868,3.714379365326601,3.705357758086796,3.7235809476148334,265.1834003889671,264.244868886587,266.1223891080805,14.518956854479132,14.4893558083708,14.549649332213535,0.16084761852939017,0.1576661727161716,0.1640228534972032,0.5370174794353904,0.534833475121664,0.5392300171950187,1000,0,15.403353498633031,15.208206459436047,15.595453181092557,3.7137445595941254,3.7047002482189493,3.722814924509492,265.01798373311783,264.0413428915463,265.94931833426523,14.51559380438533,14.484928258444858,14.5463707035788,0.16188502620470366,0.15858855074245118,0.16515837635896402,0.11008392226264976,0.10515577993725007,0.11481823050512165,1000,0,17.365552080053586,17.18294680182422,17.541118471807348,4.190066405717964,4.1809987832198665,4.199294185953347,352.4643353631195,351.0002814181194,353.8885694998964,18.3176640873793,18.257740688388502,18.37512362520933,0.13479377920818744,0.13077005646390097,0.13853533421955272,0.3866021813987453,0.38648150021681016,0.386720027442767,1000,0,14.505355422220939,14.33888490037187,14.670506208346282,3.8392287990715013,3.831874728285875,3.846607638768442,282.043605135086,281.90275318260586,282.18319231302246,15.607722556732071,15.604927049077979,15.610507921392843,0.20355976772619722,0.1996642854753285,0.20724404843895974,0.2364317233253388,0.2346161992153956,0.23820550131828544,1000,0,16.820280671120553,16.629765177485297,17.00662371663575,4.040454717580484,4.031642660763278,4.049397873799081,326.9270918245876,326.34542121961186,327.4692947072551,17.154282597356058,17.13137766163216,17.177243164802732,0.20166653989196942,0.19577076618112732,0.20726747415863112
39,0.43788612792844833,0.43236250075314586,0.44348331778246275,1000,1,15.19573981873848,15.007944734570573,15.382005330601837,3.7907175673169102,3.7792407279909828,3.8022431596500548,273.4743075509138,271.71386956746284,275.3082679515041,15.00830348392636,14.938462904635138,15.079659357591368,0.17406485726076829,0.16950050296587055,0.17843834830102673,0.5497634495627944,0.5475804287303414,0.5520845692266513,1000,0,15.378880785090493,15.189315376486858,15.570795089989996,3.7003049418632834,3.6914211884886003,3.7091521684226687,263.05720715674187,262.13323797129607,263.99501570924895,14.419222060801628,14.389149505806978,14.448692448951393,0.16504376224334277,0.16167099221912837,0.1683727541899324,0.5496398533096929,0.5474159270919209,0.5517321686236232,1000,0,15.346472654041019,15.155695389742155,15.54269626413807,3.7003627744516825,3.69143080086325,3.7092981938158602,262.8435333746091,261.836768132011,263.801439673519,14.414263966917362,14.383922889412604,14.445793894555962,0.16610808693184806,0.16275391729392152,0.16950659934545842,0.11062236465754378,0.10579872414245646,0.11565075206489665,1000,0,17.361083755285406,17.18534226139906,17.542930671794156,4.189460991870449,4.180515153640832,4.198550524941034,352.3657793648944,350.813779437692,353.78598769094515,18.313485361479813,18.25450840245867,18.372312888991793,0.1381378629227519,0.13414096391807004,0.14203246475291806,0.395729213182886,0.39560375955807,0.39585509117630063,1000,0,14.432519644368723,14.260236325546911,14.600872075628597,3.8273531616254166,3.82034822848463,3.8346823570550326,279.84239350094936,279.7012586353271,279.98333828341913,15.516652746907683,15.514000111006927,15.51943044505029,0.20864207226305892,0.20484507754289652,0.2124921281827931,0.24087956553364243,0.23905439500671985,0.24267967484963604,1000,0,16.796428498322115,16.608320392178374,16.98000727160065,4.035296868249458,4.026362432018494,4.0442951425135325,326.13831754008055,325.58247261227905,326.722311316118,17.118644344343068,17.09509848471488,17.141628772172893,0.20682544438646072,0.2008038479518229,0.2128012935467106
40,0.4483492623001518,0.44247076231752663,0.4541687321958231,1000,1,15.111098136391025,14.923693944055,15.297226857858794,3.7780596070496806,3.7659670220897166,3.7905384993721576,270.77140214720765,268.9067334786243,272.6385888155713,14.898210281732325,14.825979271681407,14.974038432103963,0.17869383777808986,0.1741876695350011,0.1832534403649629,0.5622563748244092,0.5600691661016762,0.5644908583910152,1000,0,15.314952708539007,15.12448137877912,15.50726306970145,3.6861759598313055,3.6766895011873695,3.695177441047494,260.8408338683168,259.8749030402308,261.8021405787398,14.316636649190798,14.287058589384301,14.34813168024077,0.1693058758479966,0.16587725190613525,0.17274377903669777,0.5621982698690227,0.5599618691301892,0.5644664312295191,1000,0,15.280562476409585,15.091154462607477,15.465095818964024,3.686210253571257,3.6771489396814,3.6954483165623135,260.62758890335874,259.6327268383944,261.6301156893614,14.312015999555191,14.27970043692733,14.344073346864377,0.1703696501922869,0.16688113325637705,0.17372824738588966,0.111105124943724,0.10628286983821196,0.11604968361377599,1000,0,17.35771447477467,17.18260944884311,17.542672089020954,4.1889617883257655,4.179796844618088,4.198368427820353,352.28044884784276,350.79952984333977,353.80441501310315,18.309903527584193,18.251395576047045,18.36899514788342,0.1414822217623938,0.13739397365333852,0.14561333714314087,0.4048546268033838,0.40469876494517,0.4050098588061649,1000,0,14.370120079853654,14.210261328535436,14.531323958726228,3.8163797809936115,3.808972929490352,3.8237387279748685,277.6455812345128,277.49566050191225,277.7964221642156,15.425701120278664,15.422767191005946,15.428672305655803,0.21370667014027228,0.20979057213611696,0.21769286843977112,0.24524028852027865,0.24328629099782426,0.24712457716082453,1000,0,16.77547754977512,16.586484179964454,16.962173256617433,4.03056613296829,4.021631423420537,4.040006759519985,325.38086477003117,324.79696276030097,325.97389223533656,17.08430761089181,17.06115519006968,17.10784703697867,0.21202876810238047,0.20581898715547287,0.21805710078570448
41,0.45868252147819544,0.45270605185213475,0.46449184768504276,1000,1,15.016262341396342,14.82825037339696,15.200006412673217,3.764732654782527,3.7526073696202875,3.776685968315613,268.1314388369249,266.1675884425097,270.10956807104,14.790556285209325,14.717679137324042,14.868660673813755,0.1832623024909757,0.1786402998381871,0.18782265576322296,0.5747515996546416,0.5723895577697427,0.5770696747502277,1000,0,15.252486794080637,15.05914825742794,15.444192298203872,3.672420692123709,3.663438961134432,3.681572623842497,258.58436931868545,257.6265641299921,259.5936627362888,14.212734114506986,14.181838134064392,14.243542142063372,0.17360015269584714,0.17014167267933356,0.17727209914059489,0.5746975288349482,0.5724210383511943,0.577125591846068,1000,0,15.211328571010458,15.014424427249208,15.402184296977952,3.6719353067350586,3.663086059259409,3.6811119211432,258.34244991717,257.3648062657098,259.34587689879174,14.207262653372515,14.174039071358749,14.239482363823743,0.1746780232827365,0.17109675041571204,0.17829133788337514,0.11158588140540851,0.1066610851180989,0.11658976763654762,1000,0,17.35431821622904,17.17050217787528,17.526165992694303,4.188446012165947,4.179071494882779,4.19755980225082,352.1946825172536,350.67934105635675,353.62483727677363,18.306276084124818,18.245606156275105,18.364273905592142,0.14482896415094879,0.14060249983274611,0.14895706629636593,0.41397951291254514,0.4137984924266382,0.4141633645681402,1000,0,14.30773500886243,14.143544759482038,14.474483661875777,3.8055117636481373,3.7979830259421448,3.8125204142977798,275.47421106684044,275.30790716744133,275.6397617474581,15.335434989738172,15.332121112738212,15.338724246105622,0.21874368886696802,0.21484556903841978,0.2226473328709657,0.2496119820455423,0.24763031968308732,0.25152827945633094,1000,0,16.750402868378362,16.564937276261805,16.93679797577952,4.0256494577198385,4.016662811374975,4.034627402296156,324.62600905421084,324.0189639660774,325.22382159804977,17.049929376002662,17.0263299486807,17.074251690913513,0.21721854773889707,0.2109644159361544,0.22369122682510906
42,0.468844470652637,0.4625120300854791,0.47481921009928263,1000,1,14.935953496731042,14.746953592459494,15.13439170408508,3.7522430413361576,3.7403190315275,3.76473963865112,265.5986187207211,263.5830455789642,267.6253511795573,14.68643319775191,14.60679814524958,14.766123342357952,0.18780559287533086,0.18316692892165334,0.19233937914317767,0.5873700023123567,0.5849307103557547,0.5897847899910804,1000,0,15.18028686868044,14.989129161568819,15.367361110047732,3.657688268220108,3.6482681005071873,3.6671844711479156,256.2024114393546,255.2393677869512,257.1925740972189,14.10420185435315,14.071696510398173,14.136666598487459,0.1779747812794788,0.17447535630284816,0.18155015461591287,0.5872886062981133,0.5849129753368836,0.589688757996719,1000,0,15.132083548775542,14.940216276260943,15.322665198234212,3.6564927376567993,3.647244417219256,3.665297780091029,255.9784046771336,254.99745214875784,256.9740173100532,14.09962091576893,14.066684958132928,14.132158383774808,0.17908393391850794,0.17555491162879436,0.18273734218400214,0.1120032907013384,0.10709398926252887,0.11691763104602639,1000,0,17.351838555384894,17.171734459848977,17.532352570650417,4.188027818871379,4.178706361489828,4.197181213543047,352.1274169474159,350.6024354748114,353.6607258330687,18.303421764556557,18.24102061667665,18.364638800493402,0.14817257304953965,0.14400593859683208,0.15248293446714253,0.42310438111031196,0.4228834724619848,0.42332764443030935,1000,0,14.246224892536414,14.080585919917516,14.406036037518865,3.7943502796582496,3.7868601787962257,3.8016683192830483,273.40337512394126,273.2281152530652,273.5792770349035,15.24796502275653,15.244296716821044,15.25151078024521,0.22375525930456233,0.21952272981698157,0.2279959721373471,0.25389692238262335,0.25196518309248855,0.2558022943789687,1000,0,16.725007231300616,16.543316849235005,16.910346597827363,4.02027060747736,4.011168342017881,4.029067747765222,323.8982001357113,323.27926210314956,324.5083626067609,17.016662586410824,16.992476115163665,17.04022408622405,0.22240808826576478,0.21568324816534076,0.22893408310984778
43,0.47878845021873545,0.47219716155278324,0.48544523361252484,1000,1,14.864415867163258,14.674240182594515,15.055643017873171,3.7408464368566814,3.7282030950210805,3.75363313034517,263.220896865638,261.19175249885456,265.20682631541104,14.587892938441176,14.507101287820474,14.670274468728547,0.192273634435011,0.18742246873301296,0.19708320288268347,0.6001505995429685,0.5977531582905236,0.6025264245346879,1000,0,15.1032214205728,14.908909636636267,15.296637693436306,3.64257637781446,3.6334064053435755,3.6514503412751957,253.90142697118182,252.9315038744034,254.9149142371439,13.998002514148716,13.96515618315746,14.029993568296408,0.18233937238768927,0.17881070779129848,0.18590525292204507,0.6000626210512527,0.5975686176195931,0.6025953155962823,1000,0,15.056510870852307,14.852680087582048,15.247967231198247,3.6415610383378545,3.632970225816266,3.65046762548289,253.62860654423764,252.62218507914275,254.6342489623738,13.991784174413267,13.95976895609195,14.023953470344374,0.18351914673331698,0.17991902302864535,0.1872374450283357,0.11242513006421886,0.10719802049563008,0.1175695604190267,1000,0,17.34897124404582,17.174936437291443,17.528968754038917,4.187598634814983,4.178392541593733,4.196763788256244,352.0538589173453,350.4692506833507,353.5969031667895,18.300316180816978,18.240877732440474,18.359201861004344,0.15150668607692494,0.14719883068484674,0.15603687552505363,0.4322294701630111,0.4319678446312342,0.4324937567952891,1000,0,14.199704787377428,14.038720700542877,14.362896665281594,3.783931340313439,3.776453881582799,3.7912774725228617,271.5813620127887,271.39399196977604,271.7643346353251,15.167959192393289,15.164097277544863,15.171984102532518,0.2287361171595324,0.22460237544716644,0.23279779330727252,0.25819335827983964,0.2561875092493573,0.26028570251432603,1000,0,16.705542151657728,16.513974496730185,16.89346846169766,4.015623995940091,4.006825983111491,4.024696349956042,323.1622709223539,322.5173582249223,323.78596417883205,16.983208132144377,16.958281076967715,17.007654764609875,0.22758626895909959,0.2209173165578328,0.23405612053863434
44,0.48859042982459006,0.4816087949459986,0.49523415585689823,1000,1,14.784987310534376,14.583480592186028,14.967342654357873,3.728883515444774,3.7159572553015763,3.7415872317906627,260.98805109298064,258.93315321339,263.056894683544,14.49428279304502,14.410800910432526,14.582798381605418,0.19667840571047662,0.19193824345353333,0.20156637912835754,0.6129573189814537,0.6103558362222777,0.6155842630442022,1000,0,15.029548541752876,14.835357683503661,15.223736046467419,3.6280193253614956,3.6188141879265814,3.6369275466413815,251.5663614164643,250.5721187895671,252.55753872387945,13.89115213246819,13.857496228870362,13.922568012022252,0.18676516325947068,0.18305873639106948,0.19022725773282462,0.612939923837618,0.6104054863309627,0.6154531598814946,1000,0,14.975237443520193,14.779739202324414,15.163166020719043,3.6265944719219214,3.6178498763351836,3.6358026346173946,251.26792849482342,250.25090361938734,252.30641462282398,13.88370641908627,13.850958081281087,13.917165254642677,0.1880511104470192,0.18449572833292077,0.19182785125363402,0.11277581386921136,0.10769742849700764,0.11788556413578082,1000,0,17.346146911175115,17.16952320388889,17.527047597553924,4.187208851507763,4.178125695425556,4.196605405823545,351.99992016079847,350.4864897971733,353.52977836037815,18.298067250354702,18.23707916647719,18.3561602526161,0.15485039159244976,0.15043497236077152,0.1593227299519097,0.44135744568843055,0.4410472297945987,0.44166720156596045,1000,0,14.170718230357283,14.007574228481067,14.336693006285257,3.7757070369581154,3.7684478067252436,3.7827090097751754,270.1541758080487,269.95016297308314,270.34943838222756,15.101212625828362,15.097046925818653,15.105229204507166,0.23364352960749687,0.2292740888912887,0.23767149560951797,0.26241840332787336,0.2603635473102195,0.2644347086469942,1000,0,16.683889921791085,16.491979702793174,16.87408057867975,4.010827703652549,4.001730534339632,4.020071503563067,322.44275991797224,321.82427612161626,323.09940305113406,16.950368589930797,16.925453556829762,16.976036074561495,0.23274482170207803,0.2263978837720912,0.23900994711182463
45,0.49820444708630446,0.4912606315681839,0.5053569959479788,1000,1,14.719833727294855,14.518983649705346,14.918291753858108,3.717892041999543,3.7045437416851232,3.730603182548914,258.9094819466432,256.7612635459702,261.0285553846344,14.405834714396152,14.324414206049074,14.49343444894159,0.2010181982229832,0.196328783310691,0.20575913107209243,0.625678196924081,0.6230805511058798,0.6282184179941309,1000,0,14.960019148878608,14.760316353220118,15.152091147253184,3.6144455924528476,3.605317651840584,3.6234388487791067,249.256466124221,248.21256681999168,250.2930736154177,13.78501475252165,13.751778045853298,13.818117077699405,0.19123292455655247,0.18758207016296033,0.19489161378195702,0.6256826784108739,0.6230979478318889,0.6282534959273034,1000,0,14.901083421712162,14.70620842464917,15.088569770755944,3.612837872876065,3.603911114360189,3.621940693959634,248.89477466573246,247.91453686655325,249.92044263350618,13.775432732308186,13.742039172368198,13.807372530094812,0.19263625887067484,0.18874174845285996,0.1965311235760172,0.11314129585511219,0.10817190797538852,0.11823876251222191,1000,0,17.34425251866984,17.16598153523163,17.52494697475954,4.186850602995524,4.1775835614314625,4.1961921015425885,351.9421082110608,350.40908135192103,353.4410334551604,18.29560130668175,18.23442171949834,18.358210748609515,0.15819055506545998,0.15356303540114885,0.16282904130507395,0.4507929431129218,0.4504113925946325,0.45116625624024587,1000,0,14.142172895975524,13.97933375611496,14.309974795827173,3.7669408701593703,3.7599100684546287,3.7743869807703687,268.9216533686756,268.7289260340472,269.1177566894968,15.039666225944812,15.0357030211647,15.04375815731902,0.23841100689441486,0.23413340993272003,0.24286619796380132,0.2664766878806115,0.2644414994761251,0.26856709283719216,1000,0,16.661839013754776,16.473554493591205,16.855678401214504,4.006202745035984,3.9969499830158615,4.015528349331502,321.76120329589793,321.1189818342481,322.4097193829666,16.919217150202098,16.893116761217673,16.945677752389173,0.23788818929422184,0.23117166431093097,0.244807582230233
46,0.5074210755756012,0.5000686590863971,0.5145336279989988,1000,1,14.659492640845825,14.46664336226602,14.855066138928278,3.707782667503467,3.695209613951748,3.721467818263295,257.0473023614924,254.9072824542253,259.28234948560953,14.32540308784469,14.23853083975547,14.412364839374977,0.2053081296743132,0.2005879548675347,0.210348773151357,0.6383333784785716,0.6356498024370045,0.6410074796560079,1000,0,14.861207289806341,14.664066950755462,15.058796770332163,3.5990680038652134,3.5898392907391083,3.6081215539908653,246.8045403310247,245.7847419637088,247.82076818266728,13.674549402069296,13.641835573352465,13.70775912110868,0.19581032946204374,0.19197114383876135,0.19964780033825533,0.6384036235677801,0.6356603803974162,0.6411356887445734,1000,0,14.80562427033717,14.612930467224793,14.989179121336926,3.59775491399159,3.588755937632547,3.6067563156012405,246.4526243069658,245.39626579382445,247.42707701458949,13.664853247400101,13.631799312190433,13.698576183020323,0.19730651478031785,0.19349753338679163,0.20123644873996246,0.11348232748937445,0.10831863152185031,0.11870684741711185,1000,0,17.34277327778936,17.163798724758312,17.520495645103964,4.186556181129008,4.177311618027449,4.195865154247359,351.88944966640184,350.36877955835234,353.41624778625646,18.293350665404756,18.229834446598773,18.351818208060266,0.1615302037645945,0.15677911521705362,0.16609106681314242,0.4605734715985166,0.4601320204518675,0.4610243314172193,1000,0,14.117847946543279,13.957879585376492,14.279139048133178,3.7581909485791782,3.7509031432503877,3.7656175005611034,267.522262909976,267.31453276297634,267.72732256884785,14.969424016759437,14.965327833746928,14.97369662727232,0.24310695789905243,0.23887941239251345,0.2475209137642453,0.27053730839798473,0.2684137222766373,0.27273968619736044,1000,0,16.639748480691768,16.45047929116234,16.83758537113172,4.001356941415535,3.992073316720413,4.010516056139179,321.0889915473852,320.47776475078075,321.73804697015424,16.888368859568864,16.862510720786908,16.914435357567324,0.2430519519916154,0.23633006411436588,0.25007689277683587
47,0.5163163988605182,0.5090785998615713,0.5235322048239927,1000,1,14.608035282935466,14.402626740442633,14.811490042138661,3.698092577106572,3.6843986351052354,3.7114490958142516,255.33110636355514,253.05938331763812,257.60305358943276,14.25022832733578,14.161890040229439,14.341481915624673,0.20950716838942504,0.204724583900647,0.21458408497671191,0.6510835706960504,0.6484228921072732,0.6536942478159058,1000,0,14.761579902228972,14.570364762843283,14.948079271448792,3.5831469261286975,3.573986497155455,3.5922182405670937,244.269850110772,243.24626698473494,245.26952049805382,13.560884419420582,13.527124980466706,13.595370383933949,0.2004689149131621,0.19673457964071064,0.20432414523409378,0.6512043511301885,0.6484105201983245,0.6540241234076788,1000,0,14.70865048893572,14.51936485163032,14.897171606058835,3.5821886384972594,3.573093333349794,3.5912889579695384,243.85357819037822,242.82442755149492,244.87743959951314,13.54902800447983,13.514912942761084,13.583880800377829,0.20201193143395654,0.19805883224656154,0.20596591876821704,0.11383292444869114,0.10885605148550562,0.11903401098517391,1000,0,17.339653753194824,17.165838454471587,17.518306094803123,4.186167914227765,4.176507635947098,4.1954631266129505,351.83464799625693,350.3127286238439,353.3523999313295,18.290986850096488,18.229673708954806,18.35250600544358,0.16487559226936355,0.16027507486148487,0.1696041316332889,0.4700748876728776,0.46959341083163475,0.4705794698585422,1000,0,14.087103480347434,13.918201121473595,14.254037405548234,3.747981087447476,3.74079257305452,3.7553029063084638,265.9462402657855,265.7294977699589,266.1572547475906,14.890578507918224,14.886009950616135,14.895206177714023,0.247870277662735,0.24331007570870528,0.25247425304185905,0.27469426905757094,0.2725887499121656,0.2769135396081232,1000,0,16.618137329528334,16.43075751998009,16.81373385010091,3.996484306531402,3.9873324074681835,4.005715810812026,320.3870157997726,319.7271078999865,321.04622452493953,16.85627816441647,16.82976706848254,16.8822097331798,0.24822052429883978,0.2411083251937243,0.25545470574620527
48,0.5246353082084738,0.5169664576992112,0.5318569620186969,1000,1,14.565768330465843,14.372163052291048,14.758127788710597,3.6893918928527745,3.6759293914309827,3.7037174342784964,253.78387283310468,251.51479465182825,255.98652571093845,14.181836548404448,14.09103319840789,14.272475277335861,0.21364249850731573,0.20863322180343796,0.21865070689480848,0.6640626913757003,0.661245580989986,0.6669456501604416,1000,0,14.65201478142917,14.457509741680731,14.832608192571046,3.566516788648468,3.557435616206396,3.5757198840517224,241.52502822068453,240.5715408234676,242.56366284523017,13.439850542280658,13.404678311369736,13.476066015205385,0.20525050100326667,0.2013064051999728,0.2091041728335337,0.6641948076409264,0.6613744529564709,0.666899064109454,1000,0,14.5957339072254,14.411219010564322,14.793745110053282,3.5651300272345887,3.556390482122337,3.5742350180759797,241.12331008333655,240.09482859138268,242.15920652492608,13.42823328959157,13.393590227272739,13.463134540399109,0.20683634015906335,0.20288279042534182,0.21079850061847247,0.11419111076542793,0.10915762885407904,0.11948684506362693,1000,0,17.33747468420063,17.159263808555522,17.514858940021675,4.185815035257655,4.176442348858815,4.1954138410102555,351.77897738244906,350.26175069066625,353.3781210501292,18.288580365161494,18.22915016960222,18.35013293688384,0.1682149666798884,0.16324234642415353,0.1731885597041703,0.4788229881227448,0.47828888373166895,0.47934894665337713,1000,0,14.055105343584898,13.894763701937181,14.21979558691949,3.7377501253122993,3.730331034686222,3.745175052505474,264.3265448299976,264.09617097158724,264.5462647721918,14.80970505511722,14.80484751284653,14.814807476785957,0.2528093757322555,0.2481892949285429,0.2573954315666253,0.2788283234157384,0.2766753689306313,0.28103209648532107,1000,0,16.597048084950828,16.402564216415765,16.784301752068007,3.9917532312288997,3.982781166649173,4.000803968539752,319.6910606125207,319.02535923432043,320.3709103840562,16.82449596343363,16.79723711376105,16.850816928209433,0.25341156864801706,0.2462677966966835,0.26051773629429276
49,0.5325191340282619,0.524512328500207,0.5400475051333815,1000,1,14.524078319178086,14.329224129939986,14.723430600358881,3.681088867450085,3.667372221797375,3.6950447676536844,252.37275162567596,250.15625639924488,254.75677869971932,14.118949438292773,14.0288190059942,14.213052561851814,0.21772264074180975,0.21248289859927694,0.2229007215580703,0.6772516868912298,0.6744661005332763,0.6800509931581017,1000,0,14.552192123217706,14.368005986182784,14.743611328250603,3.550446490486281,3.5416688598493713,3.559715357347241,238.81233979703882,237.8210854733149,239.87372642338477,13.319718489371272,13.283560075031913,13.35557971488035,0.21004376054456797,0.20599541686544962,0.21413863173858666,0.6773888762348327,0.6744523328717914,0.6802873541388796,1000,0,14.496062672509405,14.308816054908462,14.683433733749178,3.5489626373074987,3.539863745256192,3.5582938005885185,238.37070671625318,237.32259165817197,239.42924028047324,13.306328970637512,13.272239285229361,13.341093874294488,0.21166346044447115,0.20750589192223606,0.21586993453835002,0.11452938004903974,0.1096340447975307,0.11975820556126933,1000,0,17.335441801232694,17.15355196051006,17.515120876801955,4.185475493657389,4.175900499530493,4.194820405194895,351.72736288973044,350.16766037182293,353.2572666716615,18.28632351021805,18.222663994247167,18.34705888004806,0.17154777677143698,0.1666394849342344,0.17660608938240732,0.48664823168724625,0.4861150733978655,0.4872083598306341,1000,0,14.02865812162038,13.861450000426482,14.193102156185223,3.7285608270224877,3.7212690359321514,3.7357533932923492,262.9313854611216,262.69933780404847,263.1627229439262,14.73845011981662,14.733233290747366,14.74362806556283,0.2579057998636714,0.25324587580121216,0.26259977080657915,0.2829117266431764,0.2806370235417578,0.28518080286604525,1000,0,16.580740318776446,16.38688637450331,16.77443968848942,3.987250959848948,3.978107176787614,3.9962623614322705,319.01182217908797,318.33603498406706,319.66836633287267,16.793452083659552,16.765439375013845,16.820717114436466,0.25858043018108356,0.2509599676866931,0.2658572183265548
50,0.5398419700304999,0.5321218719033429,0.5474914404457051,1000,1,14.490323715725397,14.294020860117591,14.69301397047087,3.673978157633922,3.6600443475451603,3.687375449176877,251.13145427696264,248.88036617337102,253.44074284943235,14.063254085282082,13.971441487297078,14.156254403755273,0.2217695953876037,0.21667810780730815,0.22698682161918884,0.6904972879976644,0.6877026132978205,0.6933300930539189,1000,0,14.43439445231579,14.251309366351297,14.619791344058415,3.533390770456583,3.5243243637879162,3.5422924734960897,235.9400294550904,234.90017938480722,237.01865634097274,13.194632260991394,13.159796917100126,13.23065728604647,0.21491231723992904,0.2108293548040809,0.21900567268492194,0.6906466089241944,0.6876724672064992,0.6935746192767787,1000,0,14.386195168854368,14.199786391713127,14.571122726400338,3.5319935641641576,3.5228405459792445,3.5410904908888594,235.52277990167974,234.4990975587828,236.5517253919819,13.181493858883902,13.14625525168489,13.217016869516094,0.2165367388403609,0.21241068198310586,0.22074208009393084,0.11483839837434673,0.10952490332347921,0.12010216704202849,1000,0,17.334052509557214,17.157189361265917,17.503953701771113,4.185171933232944,4.175794062124483,4.194657871532024,351.681665991346,350.1334866539572,353.3092026114797,18.284326805785838,18.221520529012086,18.344946510279907,0.17488523735797315,0.16999090396143204,0.1798162426228645,0.494200151779866,0.49366175215839825,0.4947399555054,1000,0,14.006631161140886,13.83995104282109,14.174035048541324,3.719835800134473,3.7123141694217563,3.7273115279632263,261.5965284858336,261.35422320503983,261.8348725435269,14.66996303834553,14.664618302059758,14.675287458530356,0.26310504790632716,0.2582136420241078,0.26789660428507217,0.2869081299683676,0.2846692945762649,0.2891914508744041,1000,0,16.56313578060548,16.374297458742774,16.751858285336457,3.982876999013915,3.9737289033605165,3.9921535000684214,318.3513035694093,317.66360485888714,319.0047558153647,16.763138339757617,16.735896842623642,16.790564882247313,0.26373057517048676,0.2559894679342673,0.2712094285413566


==> data11/tables/tradeoff/chemical_plume_d_baselines.csv <==
method,CMean,CLo,CHi,IMean,ILo,IHi,rmseMean,rmseLo,rmseHi
Greedy-D,0.14871952759172205,0.1465316229789938,0.15084376180336953,0.604934447452918,0.6022508326294812,0.607678017644893,10.834049136705453,10.682943183954173,10.987354973650275
LawnMower,0.16644831726902157,0.16365568553244156,0.16919068609068827,0.4453728660003961,0.44479643141850345,0.4459488028952045,10.249508246978747,10.127607564515335,10.374500889930545
MaxVar,0.14813606710947477,0.1459921438239565,0.1502996897139507,0.602689592908471,0.5997908120458055,0.6055181837217921,10.886490411550575,10.737777740221393,11.037801029395094
MinExposure,0.0948622815543611,0.09276486329391813,0.09688822843401078,0.17959627320479138,0.17495574080597365,0.18426549874336723,13.121310921983698,12.999338750159586,13.250182196836244
Random,0.16584091605417747,0.16166146987211033,0.17013322410980483,0.25318625363061986,0.251189045060859,0.25513627263499933,12.515358649723257,12.38360160166068,12.64873603268468


==> data11/tables/tradeoff/chemical_plume_d_tradeoff.csv <==
lambda,ppoIMean,ppoILo,ppoIHi,ppoNEpisodeRows,ppoNTrainingSeeds,ppoCMean,ppoCLo,ppoCHi,ppoRmseMean,ppoRmseLo,ppoRmseHi,ppoNlpdMean,ppoNlpdLo,ppoNlpdHi,ppoVarianceMean,ppoVarianceLo,ppoVarianceHi,ppoStdMean,ppoStdLo,ppoStdHi,ppoReturnMean,ppoReturnLo,ppoReturnHi
0.0,0.5568478531692431,0.5528911793717118,0.5607229771030604,1000,1,0.16501338355288178,0.1625046532128244,0.16750413050309076,8.455762940042419,8.346094138404599,8.573743909542474,3.2902869642761923,3.2744194469979373,3.3065147255444285,49.669857538891506,49.31121803660557,50.04764232094838,6.189243401479329,6.161657742752315,6.216864732134749,0.5568478531692431,0.552824647435804,0.5606396574933213
0.25,0.49223126819182483,0.482329300272224,0.5019296008397983,1000,1,0.15209538444665227,0.14937903231667077,0.15473159069122625,9.911819417750426,9.740597846461146,10.081223275039795,3.4645133883507575,3.439294411800088,3.489748641794624,55.96390396886786,55.1651194031321,56.78562989879527,6.667538261337672,6.600995209537043,6.733360858177588,0.3311496050322055,0.32421096138028116,0.33810807190438297
0.5,0.5592474788890197,0.5553931832904312,0.5627284144339499,1000,1,0.15452366966496997,0.15217881386668428,0.15679901863903387,9.59695993986942,9.446783924887374,9.746416394679384,3.367381394293512,3.3478632412075027,3.3873955762371604,51.4318404477184,51.087824893446864,51.79912163952021,6.287369569712071,6.261059923431798,6.31475481010808,0.20236190461202477,0.20042968761708366,0.20424230287906675
0.75,0.42482093592652065,0.4196736722080546,0.4301406235768089,1000,1,0.1283483870502305,0.1256561218764041,0.1311073379795635,11.847477567060604,11.692872654749053,12.009688454166186,3.6939358051386506,3.672443024273107,3.715312626508212,64.72667460644088,64.27014744301442,65.18271804912028,7.332943512912665,7.296241284000709,7.367369994180975,0.009943943693957255,0.007834389507142289,0.012032687495497577
1.0,0.19473815619486437,0.19123653302220095,0.19848603168938556,1000,1,0.11919887318351984,0.11572786625691737,0.12276422348089683,13.290810913927752,13.158506727755714,13.423025518069,4.03842101164579,4.0185180550017,4.059039818839289,80.53197992661084,80.28565707474974,80.7666437699332,8.64970864553533,8.62895316969053,8.669267660750398,-0.11919887318351985,-0.12277871767983942,-0.11580759795209196


==> data11/tables/tradeoff/radar_a_baselines.csv <==
method,CMean,CLo,CHi,IMean,ILo,IHi,rmseMean,rmseLo,rmseHi
Greedy-D,0.3153349863586466,0.31273614703604063,0.31791423047065864,0.5609754704376664,0.55628089265321,0.5656223790713081,8.58594751564601,8.492756661278827,8.68541768146186
LawnMower,0.3405160732911228,0.3375014077601335,0.34339307773459465,0.4475540486814964,0.446236378397417,0.44892167925935494,10.427063438039912,10.367956992028418,10.489221881868046
MaxVar,0.3157593975578561,0.3132788238341505,0.31836560224638716,0.5611630507221097,0.5565163672340397,0.5656468146626092,8.582332004486341,8.485191673205497,8.67709911495002
MinExposure,0.1799065618026392,0.17757475200408182,0.18218911272988983,0.10835787389137112,0.10552130386916862,0.1111616268309421,13.82748358060763,13.77009058426113,13.885734813750103
Random,0.371749699438957,0.36645611061705075,0.37706553509702717,0.22545712252888434,0.22254217307701432,0.2282841996060431,12.879449347862074,12.813710013247483,12.944080900528952


==> data11/tables/tradeoff/radar_a_tradeoff.csv <==
lambda,ppoIMean,ppoILo,ppoIHi,ppoNEpisodeRows,ppoNTrainingSeeds,ppoCMean,ppoCLo,ppoCHi,ppoRmseMean,ppoRmseLo,ppoRmseHi,ppoNlpdMean,ppoNlpdLo,ppoNlpdHi,ppoVarianceMean,ppoVarianceLo,ppoVarianceHi,ppoStdMean,ppoStdLo,ppoStdHi,ppoReturnMean,ppoReturnLo,ppoReturnHi
0.0,0.6265554581200379,0.6228919666747877,0.6299030662027371,1000,1,0.35562981701371316,0.3529740263651532,0.35822012819283316,7.994227309636542,7.91530789198561,8.075671387199144,2.929226107401597,2.9136614319030714,2.9458480417723547,49.3838618557524,48.77984332898407,50.04689822541026,5.3146498435801925,5.272014345820208,5.359176191317284,0.6265554581200379,0.6228738779536679,0.6298880521891407
0.25,0.628112185743242,0.624542661978853,0.6315571883608748,1000,1,0.34655798499043267,0.3440182121384416,0.3490439512330632,8.019175078117357,7.941427918808594,8.09446164418842,2.9181187419395385,2.9040530158756583,2.9323670772612194,49.1070410860753,48.4915132128951,49.75918286774456,5.323162400603036,5.282893119670625,5.366032757661216,0.3844446430598233,0.38188272708772675,0.386756905236765
0.5,0.5890829595571456,0.5848304548780333,0.5932478551204851,1000,1,0.33048683514316757,0.3277917753146507,0.33319208047580895,8.537910136068357,8.454913280747183,8.624568040820323,2.9598300329194345,2.945938629037688,2.973923429541193,56.04730492651521,55.28461995466835,56.85925751469846,5.789373512476794,5.739861696572609,5.840464799716699,0.12929806220698897,0.12739221485742583,0.13118641463607053
0.75,0.38775089715351463,0.3815180883925578,0.39416891266585136,1000,1,0.2720893371703613,0.26862662220812245,0.2754072350286305,11.001576431391937,10.91065286120106,11.091863159555862,3.301377914129225,3.2858398233626738,3.317083051914037,91.8486202269677,90.78531354800869,92.98453483131628,8.083257918865572,8.01371984278937,8.15662358018245,-0.1071292785893923,-0.10965451942479787,-0.1046348949007888
1.0,0.1388114004449421,0.13630862691916434,0.14141502251630783,1000,1,0.19771100893894436,0.1937831733807702,0.20169952416025153,13.422607461512364,13.36614625612996,13.480375035189638,3.7478531939006148,3.7389536631814884,3.7565744913411594,136.11559542206624,135.62433297085877,136.57851661908907,10.868178646107339,10.83920807131719,10.895641972797835,-0.19771100893894436,-0.20170999165808326,-0.19393215936781555


==> data11/tables/tradeoff/radar_d_baselines.csv <==
method,CMean,CLo,CHi,IMean,ILo,IHi,rmseMean,rmseLo,rmseHi
Greedy-D,0.3153349863586466,0.3127986918732082,0.3179085317517403,0.3456373157651509,0.3437760591622304,0.34756315267200477,8.58594751564601,8.491527632304116,8.681323205817714
LawnMower,0.3405160732911228,0.3374837554374767,0.34346456221196237,0.24467612743705378,0.2440751088337958,0.2453029917330722,10.427063438039912,10.36559259583011,10.48821650769846
MaxVar,0.3157593975578561,0.31316921024881567,0.3183657794182626,0.3458841898749821,0.34412076236915184,0.347686562723309,8.582332004486341,8.487122916483377,8.67750594594252
MinExposure,0.1799065618026392,0.17763971885045687,0.18224410914811862,0.061861882256792323,0.06078756650105437,0.06293443823058387,13.82748358060763,13.770393255556566,13.884723467928314
Random,0.371749699438957,0.36636908195851137,0.3770674416518379,0.12681529171162179,0.12567910441016497,0.1279547651088744,12.879449347862074,12.817110152609562,12.944319420447787


==> data11/tables/tradeoff/radar_d_tradeoff.csv <==
lambda,ppoIMean,ppoILo,ppoIHi,ppoNEpisodeRows,ppoNTrainingSeeds,ppoCMean,ppoCLo,ppoCHi,ppoRmseMean,ppoRmseLo,ppoRmseHi,ppoNlpdMean,ppoNlpdLo,ppoNlpdHi,ppoVarianceMean,ppoVarianceLo,ppoVarianceHi,ppoStdMean,ppoStdLo,ppoStdHi,ppoReturnMean,ppoReturnLo,ppoReturnHi
0.0,0.3210136282646884,0.32004617657279444,0.32199446867776677,1000,1,0.34734577289549706,0.3452537313240653,0.3494848098471819,8.374105067429692,8.30466329797966,8.444974181919743,2.9428234632656958,2.92984326204876,2.9557492108934134,52.40766382208829,52.095273698268706,52.723740555380466,5.454394314191307,5.4302672829781455,5.4779831656077445,0.3210136282646884,0.32001957814722704,0.32195531469467187
0.25,0.29001150390724295,0.2886472831052656,0.2913282465982714,1000,1,0.3229575459048465,0.3201535026275882,0.3255670774103103,8.995177268389558,8.920357510199672,9.071580967843238,2.996688077898948,2.982672025417632,3.010220041281656,61.26811806811103,60.72428895542038,61.840542775418555,6.093984754485176,6.0568400427998155,6.131994838407874,0.13676924145422056,0.135637295714497,0.1379340954464362
0.5,0.21414291676024477,0.2122239119088002,0.21615932881948965,1000,1,0.26479199075609244,0.2611064553537346,0.2683686595310499,11.011666184239163,10.931827049147033,11.094378578026822,3.2983682537306707,3.285244378968167,3.311190953136371,92.80043329473594,91.9733837024565,93.59907575577331,8.15469046058019,8.104439012752433,8.204538202255609,-0.02532453699792381,-0.027051492490492796,-0.02363435808675877
0.75,0.11253538207812337,0.11085401543935466,0.11415572701522715,1000,1,0.2077076641565388,0.20314609650623083,0.21226931454715023,13.35446353173209,13.294633571513515,13.416076669393453,3.726909569143402,3.7170032585304007,3.736578707300474,134.94577740207833,134.29243843855153,135.594337706276,10.771828099659588,10.731540661669925,10.810822089212415,-0.1276469025978732,-0.13079490708735547,-0.1245101786409688
1.0,0.08474893333095329,0.08383601566637096,0.08568491905571912,1000,1,0.20634322929142826,0.2017858500032994,0.21108006142693103,13.694676616884907,13.64343525694699,13.74822140567533,3.82649848110937,3.8194239759370245,3.8333969278782285,141.4573680862903,141.2080186467719,141.69018902590682,11.203942019571423,11.188325762614,11.21974088193588,-0.20634322929142832,-0.21096194347656771,-0.2017514443997632


==> data11/tables/tradeoff/wildfires_d_baselines.csv <==
method,CMean,CLo,CHi,IMean,ILo,IHi,rmseMean,rmseLo,rmseHi
Greedy-D,0.21491231723992904,0.2108315211886902,0.21914188421794348,0.6904972879976644,0.6875321095064577,0.6934074058736225,14.43439445231579,14.240629972866303,14.620967785968322
LawnMower,0.26310504790632716,0.258258633758643,0.2679385574246245,0.494200151779866,0.49364598523953124,0.4947404783510323,14.006631161140886,13.839466793238321,14.16923913119558
MaxVar,0.2165367388403609,0.21240890229364925,0.22081304323970727,0.6906466089241944,0.6876294152173016,0.6935453289933883,14.386195168854368,14.199901064627648,14.573262288449362
MinExposure,0.17488523735797315,0.1700343920858161,0.1799154220732796,0.11483839837434673,0.10958459149730074,0.12013598304904416,17.334052509557214,17.15399835780177,17.51810025993822
Random,0.26373057517048676,0.25599330444860807,0.27097902289547426,0.2869081299683676,0.2846324136725065,0.28909391922779726,16.56313578060548,16.369514177051506,16.75161287890525


==> data11/tables/tradeoff/wildfires_d_tradeoff.csv <==
lambda,ppoIMean,ppoILo,ppoIHi,ppoNEpisodeRows,ppoNTrainingSeeds,ppoCMean,ppoCLo,ppoCHi,ppoRmseMean,ppoRmseLo,ppoRmseHi,ppoNlpdMean,ppoNlpdLo,ppoNlpdHi,ppoVarianceMean,ppoVarianceLo,ppoVarianceHi,ppoStdMean,ppoStdLo,ppoStdHi,ppoReturnMean,ppoReturnLo,ppoReturnHi
0.0,0.6246267513282465,0.6216794312405377,0.6274311190399945,1000,1,0.23978965921939077,0.23555928573687884,0.2440775981695924,12.74321693317873,12.567588688942768,12.915280290267,3.5223193838210216,3.5132821070359728,3.531475703519402,215.51728606862284,214.5437076130546,216.57834741785032,12.727914415019796,12.690045593053544,12.768259001143289,0.6246267513282465,0.6217391370086129,0.6272502608365145
0.25,0.5911733034692987,0.5873425309115945,0.5947673269372284,1000,1,0.23848246642802026,0.23418461116377465,0.24286869749900658,13.052816164268076,12.888209715028886,13.213363448489845,3.581441106756678,3.5725641501228416,3.590810620187074,227.06881418447963,225.8691605952991,228.323415949172,13.194380198552732,13.146243650291986,13.245205231408237,0.38375936099496893,0.3807248516896267,0.3867197761133076
0.5,0.5398419700304999,0.5316004771169189,0.5475037291843553,1000,1,0.2217695953876037,0.21648870153643324,0.22690785304256011,14.490323715725397,14.29314608206102,14.679130882289272,3.673978157633922,3.6606151680044476,3.6881895309436348,251.13145427696264,248.87188356842182,253.4400232802014,14.063254085282082,13.968641915018816,14.156130996735984,0.15903618732144809,0.15470934216193988,0.16314770155806171
0.75,0.3789021932924444,0.37226560398484865,0.3857263858960601,1000,1,0.15970068289306638,0.15533899838721266,0.16426335990963462,16.493934054799187,16.30388771613663,16.67641531867134,3.897397942323355,3.8858039790152237,3.9097732308952686,297.34902464430036,295.4304206176676,299.23220245937154,15.947885489754166,15.87224640737957,16.02388481364574,-0.025049963846688686,-0.028328071062670657,-0.021892876579387335
1.0,0.23266906548097716,0.22776868554210303,0.23767094963433213,1000,1,0.1565115012212849,0.15119175116905728,0.16202825956551373,17.456718525391675,17.265207763023152,17.64327674475673,4.096204686778481,4.085773784743523,4.1068740621545965,336.52689176991095,335.50862615191835,337.50781226156914,17.581255632589322,17.538403192889586,17.62296638983229,-0.15651150122128488,-0.16188988925319894,-0.15099360150418786


==> data11/training/chemical_plume_d_lambda0.25_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,0.22623710334300995,0.22623710334300995,0.22623710334300995,1
400,20000,0.24149493873119354,0.24149493873119354,0.24149493873119354,1
600,30000,0.23960816860198975,0.23960816860198975,0.23960816860198975,1
800,40000,0.2715940475463867,0.2715940475463867,0.2715940475463867,1
1000,50000,0.28683266043663025,0.28683266043663025,0.28683266043663025,1
1200,60000,0.29080286622047424,0.29080286622047424,0.29080286622047424,1
1400,70000,0.33578628301620483,0.33578628301620483,0.33578628301620483,1
1600,80000,0.3396190404891968,0.3396190404891968,0.3396190404891968,1
1800,90000,0.34552234411239624,0.34552234411239624,0.34552234411239624,1
2000,100000,0.3396218419075012,0.3396218419075012,0.3396218419075012,1
2200,110000,0.36493074893951416,0.36493074893951416,0.36493074893951416,1
2400,120000,0.34404465556144714,0.34404465556144714,0.34404465556144714,1
2600,130000,0.36995476484298706,0.36995476484298706,0.36995476484298706,1
2800,140000,0.3713184893131256,0.3713184893131256,0.3713184893131256,1
3000,150000,0.3709860146045685,0.3709860146045685,0.3709860146045685,1
3200,160000,0.37665125727653503,0.37665125727653503,0.37665125727653503,1
3400,170000,0.36035704612731934,0.36035704612731934,0.36035704612731934,1
3600,180000,0.36195433139801025,0.36195433139801025,0.36195433139801025,1
3800,190000,0.3511662483215332,0.3511662483215332,0.3511662483215332,1
4000,200000,0.368236243724823,0.368236243724823,0.368236243724823,1
4200,210000,0.36642545461654663,0.36642545461654663,0.36642545461654663,1
4400,220000,0.3973166048526764,0.3973166048526764,0.3973166048526764,1
4600,230000,0.36075684428215027,0.36075684428215027,0.36075684428215027,1
4800,240000,0.37193748354911804,0.37193748354911804,0.37193748354911804,1
5000,250000,0.37121161818504333,0.37121161818504333,0.37121161818504333,1
5200,260000,0.36294785141944885,0.36294785141944885,0.36294785141944885,1
5400,270000,0.36396530270576477,0.36396530270576477,0.36396530270576477,1
5600,280000,0.35745564103126526,0.35745564103126526,0.35745564103126526,1
5800,290000,0.3873243033885956,0.3873243033885956,0.3873243033885956,1
6000,300000,0.39234688878059387,0.39234688878059387,0.39234688878059387,1
6200,310000,0.38125184178352356,0.38125184178352356,0.38125184178352356,1
6400,320000,0.3847610652446747,0.3847610652446747,0.3847610652446747,1
6600,330000,0.3801518380641937,0.3801518380641937,0.3801518380641937,1
6800,340000,0.38440221548080444,0.38440221548080444,0.38440221548080444,1
7000,350000,0.3865860104560852,0.3865860104560852,0.3865860104560852,1
7200,360000,0.3935759961605072,0.3935759961605072,0.3935759961605072,1
7400,370000,0.37748047709465027,0.37748047709465027,0.37748047709465027,1
7600,380000,0.382980078458786,0.382980078458786,0.382980078458786,1
7800,390000,0.37340953946113586,0.37340953946113586,0.37340953946113586,1
8000,400000,0.3806871175765991,0.3806871175765991,0.3806871175765991,1
8200,410000,0.3897629678249359,0.3897629678249359,0.3897629678249359,1
8400,420000,0.3926953971385956,0.3926953971385956,0.3926953971385956,1
8600,430000,0.3793901205062866,0.3793901205062866,0.3793901205062866,1
8800,440000,0.3911575376987457,0.3911575376987457,0.3911575376987457,1
9000,450000,0.3947184383869171,0.3947184383869171,0.3947184383869171,1
9200,460000,0.36515313386917114,0.36515313386917114,0.36515313386917114,1
9400,470000,0.3980650007724762,0.3980650007724762,0.3980650007724762,1
9600,480000,0.38591086864471436,0.38591086864471436,0.38591086864471436,1
9800,490000,0.384746253490448,0.384746253490448,0.384746253490448,1
10000,500000,0.32170194387435913,0.32170194387435913,0.32170194387435913,1


==> data11/training/chemical_plume_d_lambda0.5_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,0.10109914839267731,0.10109914839267731,0.10109914839267731,1
400,20000,0.10345795005559921,0.10345795005559921,0.10345795005559921,1
600,30000,0.11033383011817932,0.11033383011817932,0.11033383011817932,1
800,40000,0.13261030614376068,0.13261030614376068,0.13261030614376068,1
1000,50000,0.14320328831672668,0.14320328831672668,0.14320328831672668,1
1200,60000,0.16083651781082153,0.16083651781082153,0.16083651781082153,1
1400,70000,0.15135331451892853,0.15135331451892853,0.15135331451892853,1
1600,80000,0.14513465762138367,0.14513465762138367,0.14513465762138367,1
1800,90000,0.16774633526802063,0.16774633526802063,0.16774633526802063,1
2000,100000,0.14017431437969208,0.14017431437969208,0.14017431437969208,1
2200,110000,0.18074212968349457,0.18074212968349457,0.18074212968349457,1
2400,120000,0.1561122089624405,0.1561122089624405,0.1561122089624405,1
2600,130000,0.1566811203956604,0.1566811203956604,0.1566811203956604,1
2800,140000,0.1704281121492386,0.1704281121492386,0.1704281121492386,1
3000,150000,0.16110818088054657,0.16110818088054657,0.16110818088054657,1
3200,160000,0.1761159598827362,0.1761159598827362,0.1761159598827362,1
3400,170000,0.18429240584373474,0.18429240584373474,0.18429240584373474,1
3600,180000,0.18175841867923737,0.18175841867923737,0.18175841867923737,1
3800,190000,0.17885838449001312,0.17885838449001312,0.17885838449001312,1
4000,200000,0.18704581260681152,0.18704581260681152,0.18704581260681152,1
4200,210000,0.1937144547700882,0.1937144547700882,0.1937144547700882,1
4400,220000,0.18327254056930542,0.18327254056930542,0.18327254056930542,1
4600,230000,0.16885395348072052,0.16885395348072052,0.16885395348072052,1
4800,240000,0.18901826441287994,0.18901826441287994,0.18901826441287994,1
5000,250000,0.17929255962371826,0.17929255962371826,0.17929255962371826,1
5200,260000,0.18009856343269348,0.18009856343269348,0.18009856343269348,1
5400,270000,0.17999404668807983,0.17999404668807983,0.17999404668807983,1
5600,280000,0.16613829135894775,0.16613829135894775,0.16613829135894775,1
5800,290000,0.1722678393125534,0.1722678393125534,0.1722678393125534,1
6000,300000,0.14906218647956848,0.14906218647956848,0.14906218647956848,1
6200,310000,0.17197783291339874,0.17197783291339874,0.17197783291339874,1
6400,320000,0.16843748092651367,0.16843748092651367,0.16843748092651367,1
6600,330000,0.17414966225624084,0.17414966225624084,0.17414966225624084,1
6800,340000,0.1793171465396881,0.1793171465396881,0.1793171465396881,1
7000,350000,0.18584905564785004,0.18584905564785004,0.18584905564785004,1
7200,360000,0.18974073231220245,0.18974073231220245,0.18974073231220245,1
7400,370000,0.174978107213974,0.174978107213974,0.174978107213974,1
7600,380000,0.18726308643817902,0.18726308643817902,0.18726308643817902,1
7800,390000,0.17593136429786682,0.17593136429786682,0.17593136429786682,1
8000,400000,0.1737450659275055,0.1737450659275055,0.1737450659275055,1
8200,410000,0.17681430280208588,0.17681430280208588,0.17681430280208588,1
8400,420000,0.1715611070394516,0.1715611070394516,0.1715611070394516,1
8600,430000,0.20285752415657043,0.20285752415657043,0.20285752415657043,1
8800,440000,0.18386563658714294,0.18386563658714294,0.18386563658714294,1
9000,450000,0.19827145338058472,0.19827145338058472,0.19827145338058472,1
9200,460000,0.1905808299779892,0.1905808299779892,0.1905808299779892,1
9400,470000,0.19885000586509705,0.19885000586509705,0.19885000586509705,1
9600,480000,0.19753454625606537,0.19753454625606537,0.19753454625606537,1
9800,490000,0.2085791826248169,0.2085791826248169,0.2085791826248169,1
10000,500000,0.19937530159950256,0.19937530159950256,0.19937530159950256,1


==> data11/training/chemical_plume_d_lambda0.75_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,-0.04230890050530434,-0.04230890050530434,-0.04230890050530434,1
400,20000,-0.03443806990981102,-0.03443806990981102,-0.03443806990981102,1
600,30000,-0.03345847502350807,-0.03345847502350807,-0.03345847502350807,1
800,40000,-0.0165884867310524,-0.0165884867310524,-0.0165884867310524,1
1000,50000,-0.011855424381792545,-0.011855424381792545,-0.011855424381792545,1
1200,60000,-0.012690553441643715,-0.012690553441643715,-0.012690553441643715,1
1400,70000,-0.008384478278458118,-0.008384478278458118,-0.008384478278458118,1
1600,80000,-0.015544473193585873,-0.015544473193585873,-0.015544473193585873,1
1800,90000,-0.013160991482436657,-0.013160991482436657,-0.013160991482436657,1
2000,100000,-0.009455527178943157,-0.009455527178943157,-0.009455527178943157,1
2200,110000,-0.0038335323333740234,-0.0038335323333740234,-0.0038335323333740234,1
2400,120000,-0.017234422266483307,-0.017234422266483307,-0.017234422266483307,1
2600,130000,-0.007571826688945293,-0.007571826688945293,-0.007571826688945293,1
2800,140000,-0.012189474888145924,-0.012189474888145924,-0.012189474888145924,1
3000,150000,-0.004240464419126511,-0.004240464419126511,-0.004240464419126511,1
3200,160000,-0.010174536146223545,-0.010174536146223545,-0.010174536146223545,1
3400,170000,-0.004798071924597025,-0.004798071924597025,-0.004798071924597025,1
3600,180000,-0.0035371771082282066,-0.0035371771082282066,-0.0035371771082282066,1
3800,190000,-0.0030726538971066475,-0.0030726538971066475,-0.0030726538971066475,1
4000,200000,-0.0009143494535237551,-0.0009143494535237551,-0.0009143494535237551,1
4200,210000,-0.002939777448773384,-0.002939777448773384,-0.002939777448773384,1
4400,220000,0.0006669153226539493,0.0006669153226539493,0.0006669153226539493,1
4600,230000,0.011322892270982265,0.011322892270982265,0.011322892270982265,1
4800,240000,0.010231217369437218,0.010231217369437218,0.010231217369437218,1
5000,250000,-0.012271275743842125,-0.012271275743842125,-0.012271275743842125,1
5200,260000,0.00519556924700737,0.00519556924700737,0.00519556924700737,1
5400,270000,-0.0134085388854146,-0.0134085388854146,-0.0134085388854146,1
5600,280000,0.0038581888657063246,0.0038581888657063246,0.0038581888657063246,1
5800,290000,0.003932887222617865,0.003932887222617865,0.003932887222617865,1
6000,300000,0.009670572355389595,0.009670572355389595,0.009670572355389595,1
6200,310000,0.0025275738444179296,0.0025275738444179296,0.0025275738444179296,1
6400,320000,-0.009915908798575401,-0.009915908798575401,-0.009915908798575401,1
6600,330000,-0.01043764315545559,-0.01043764315545559,-0.01043764315545559,1
6800,340000,0.011678998358547688,0.011678998358547688,0.011678998358547688,1
7000,350000,-0.002302839420735836,-0.002302839420735836,-0.002302839420735836,1
7200,360000,0.01538047380745411,0.01538047380745411,0.01538047380745411,1
7400,370000,0.014424610882997513,0.014424610882997513,0.014424610882997513,1
7600,380000,0.0068096197210252285,0.0068096197210252285,0.0068096197210252285,1
7800,390000,0.008780327625572681,0.008780327625572681,0.008780327625572681,1
8000,400000,0.003273257752880454,0.003273257752880454,0.003273257752880454,1
8200,410000,0.0013384092599153519,0.0013384092599153519,0.0013384092599153519,1
8400,420000,0.0007729878998361528,0.0007729878998361528,0.0007729878998361528,1
8600,430000,0.0064258333295583725,0.0064258333295583725,0.0064258333295583725,1
8800,440000,0.003463163273409009,0.003463163273409009,0.003463163273409009,1
9000,450000,0.007517887279391289,0.007517887279391289,0.007517887279391289,1
9200,460000,0.007825177162885666,0.007825177162885666,0.007825177162885666,1
9400,470000,-0.000726839411072433,-0.000726839411072433,-0.000726839411072433,1
9600,480000,0.0035633761435747147,0.0035633761435747147,0.0035633761435747147,1
9800,490000,0.0002805500407703221,0.0002805500407703221,0.0002805500407703221,1
10000,500000,0.0016155181219801307,0.0016155181219801307,0.0016155181219801307,1


==> data11/training/chemical_plume_d_lambda0_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,0.26149582862854004,0.26149582862854004,0.26149582862854004,1
400,20000,0.32416215538978577,0.32416215538978577,0.32416215538978577,1
600,30000,0.3475401699542999,0.3475401699542999,0.3475401699542999,1
800,40000,0.4071670174598694,0.4071670174598694,0.4071670174598694,1
1000,50000,0.4350281059741974,0.4350281059741974,0.4350281059741974,1
1200,60000,0.48008522391319275,0.48008522391319275,0.48008522391319275,1
1400,70000,0.5110644102096558,0.5110644102096558,0.5110644102096558,1
1600,80000,0.5298744440078735,0.5298744440078735,0.5298744440078735,1
1800,90000,0.5125008225440979,0.5125008225440979,0.5125008225440979,1
2000,100000,0.5368039608001709,0.5368039608001709,0.5368039608001709,1
2200,110000,0.5453993082046509,0.5453993082046509,0.5453993082046509,1
2400,120000,0.5362085700035095,0.5362085700035095,0.5362085700035095,1
2600,130000,0.5281628370285034,0.5281628370285034,0.5281628370285034,1
2800,140000,0.5519517660140991,0.5519517660140991,0.5519517660140991,1
3000,150000,0.5284509658813477,0.5284509658813477,0.5284509658813477,1
3200,160000,0.544904887676239,0.544904887676239,0.544904887676239,1
3400,170000,0.5594952702522278,0.5594952702522278,0.5594952702522278,1
3600,180000,0.5539663434028625,0.5539663434028625,0.5539663434028625,1
3800,190000,0.5619385838508606,0.5619385838508606,0.5619385838508606,1
4000,200000,0.5447929501533508,0.5447929501533508,0.5447929501533508,1
4200,210000,0.47779330611228943,0.47779330611228943,0.47779330611228943,1
4400,220000,0.5576913952827454,0.5576913952827454,0.5576913952827454,1
4600,230000,0.569047749042511,0.569047749042511,0.569047749042511,1
4800,240000,0.5588494539260864,0.5588494539260864,0.5588494539260864,1
5000,250000,0.5488507747650146,0.5488507747650146,0.5488507747650146,1
5200,260000,0.5234872698783875,0.5234872698783875,0.5234872698783875,1
5400,270000,0.5351046323776245,0.5351046323776245,0.5351046323776245,1
5600,280000,0.5553330183029175,0.5553330183029175,0.5553330183029175,1
5800,290000,0.5499842762947083,0.5499842762947083,0.5499842762947083,1
6000,300000,0.5456940531730652,0.5456940531730652,0.5456940531730652,1
6200,310000,0.5483797788619995,0.5483797788619995,0.5483797788619995,1
6400,320000,0.5362085103988647,0.5362085103988647,0.5362085103988647,1
6600,330000,0.5443418025970459,0.5443418025970459,0.5443418025970459,1
6800,340000,0.5323997139930725,0.5323997139930725,0.5323997139930725,1
7000,350000,0.5323958992958069,0.5323958992958069,0.5323958992958069,1
7200,360000,0.5446598529815674,0.5446598529815674,0.5446598529815674,1
7400,370000,0.5504537224769592,0.5504537224769592,0.5504537224769592,1
7600,380000,0.5464385747909546,0.5464385747909546,0.5464385747909546,1
7800,390000,0.5572313070297241,0.5572313070297241,0.5572313070297241,1
8000,400000,0.5216026306152344,0.5216026306152344,0.5216026306152344,1
8200,410000,0.5270134210586548,0.5270134210586548,0.5270134210586548,1
8400,420000,0.5564862489700317,0.5564862489700317,0.5564862489700317,1
8600,430000,0.5664635300636292,0.5664635300636292,0.5664635300636292,1
8800,440000,0.5601930022239685,0.5601930022239685,0.5601930022239685,1
9000,450000,0.5238766670227051,0.5238766670227051,0.5238766670227051,1
9200,460000,0.5558587908744812,0.5558587908744812,0.5558587908744812,1
9400,470000,0.5577586889266968,0.5577586889266968,0.5577586889266968,1
9600,480000,0.5411221385002136,0.5411221385002136,0.5411221385002136,1
9800,490000,0.563988208770752,0.563988208770752,0.563988208770752,1
10000,500000,0.5677056312561035,0.5677056312561035,0.5677056312561035,1


==> data11/training/chemical_plume_d_lambda1_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,-0.1700356900691986,-0.1700356900691986,-0.1700356900691986,1
400,20000,-0.16190049052238464,-0.16190049052238464,-0.16190049052238464,1
600,30000,-0.13170598447322845,-0.13170598447322845,-0.13170598447322845,1
800,40000,-0.14208264648914337,-0.14208264648914337,-0.14208264648914337,1
1000,50000,-0.14389443397521973,-0.14389443397521973,-0.14389443397521973,1
1200,60000,-0.1274765133857727,-0.1274765133857727,-0.1274765133857727,1
1400,70000,-0.13455398380756378,-0.13455398380756378,-0.13455398380756378,1
1600,80000,-0.143326073884964,-0.143326073884964,-0.143326073884964,1
1800,90000,-0.10668014734983444,-0.10668014734983444,-0.10668014734983444,1
2000,100000,-0.12872296571731567,-0.12872296571731567,-0.12872296571731567,1
2200,110000,-0.13612011075019836,-0.13612011075019836,-0.13612011075019836,1
2400,120000,-0.1228177398443222,-0.1228177398443222,-0.1228177398443222,1
2600,130000,-0.1359492540359497,-0.1359492540359497,-0.1359492540359497,1
2800,140000,-0.1251499205827713,-0.1251499205827713,-0.1251499205827713,1
3000,150000,-0.13026508688926697,-0.13026508688926697,-0.13026508688926697,1
3200,160000,-0.12142278999090195,-0.12142278999090195,-0.12142278999090195,1
3400,170000,-0.14080926775932312,-0.14080926775932312,-0.14080926775932312,1
3600,180000,-0.12423853576183319,-0.12423853576183319,-0.12423853576183319,1
3800,190000,-0.12481959909200668,-0.12481959909200668,-0.12481959909200668,1
4000,200000,-0.13601580262184143,-0.13601580262184143,-0.13601580262184143,1
4200,210000,-0.13527153432369232,-0.13527153432369232,-0.13527153432369232,1
4400,220000,-0.1385050117969513,-0.1385050117969513,-0.1385050117969513,1
4600,230000,-0.13377244770526886,-0.13377244770526886,-0.13377244770526886,1
4800,240000,-0.14164422452449799,-0.14164422452449799,-0.14164422452449799,1
5000,250000,-0.13624972105026245,-0.13624972105026245,-0.13624972105026245,1
5200,260000,-0.11867011338472366,-0.11867011338472366,-0.11867011338472366,1
5400,270000,-0.14458708465099335,-0.14458708465099335,-0.14458708465099335,1
5600,280000,-0.12323351949453354,-0.12323351949453354,-0.12323351949453354,1
5800,290000,-0.1235857829451561,-0.1235857829451561,-0.1235857829451561,1
6000,300000,-0.11953267455101013,-0.11953267455101013,-0.11953267455101013,1
6200,310000,-0.12559698522090912,-0.12559698522090912,-0.12559698522090912,1
6400,320000,-0.1509554535150528,-0.1509554535150528,-0.1509554535150528,1
6600,330000,-0.12847301363945007,-0.12847301363945007,-0.12847301363945007,1
6800,340000,-0.11619871109724045,-0.11619871109724045,-0.11619871109724045,1
7000,350000,-0.14223971962928772,-0.14223971962928772,-0.14223971962928772,1
7200,360000,-0.12163322418928146,-0.12163322418928146,-0.12163322418928146,1
7400,370000,-0.12542647123336792,-0.12542647123336792,-0.12542647123336792,1
7600,380000,-0.1332537978887558,-0.1332537978887558,-0.1332537978887558,1
7800,390000,-0.130666121840477,-0.130666121840477,-0.130666121840477,1
8000,400000,-0.12384262681007385,-0.12384262681007385,-0.12384262681007385,1
8200,410000,-0.13575725257396698,-0.13575725257396698,-0.13575725257396698,1
8400,420000,-0.1321163773536682,-0.1321163773536682,-0.1321163773536682,1
8600,430000,-0.12261088192462921,-0.12261088192462921,-0.12261088192462921,1
8800,440000,-0.1312543898820877,-0.1312543898820877,-0.1312543898820877,1
9000,450000,-0.13043944537639618,-0.13043944537639618,-0.13043944537639618,1
9200,460000,-0.12639111280441284,-0.12639111280441284,-0.12639111280441284,1
9400,470000,-0.1264636069536209,-0.1264636069536209,-0.1264636069536209,1
9600,480000,-0.12136586010456085,-0.12136586010456085,-0.12136586010456085,1
9800,490000,-0.1177598237991333,-0.1177598237991333,-0.1177598237991333,1
10000,500000,-0.13242949545383453,-0.13242949545383453,-0.13242949545383453,1


==> data11/training/radar_a_lambda0.25_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,0.19625051319599152,0.19625051319599152,0.19625051319599152,1
400,20000,0.2062562257051468,0.2062562257051468,0.2062562257051468,1
600,30000,0.24770799279212952,0.24770799279212952,0.24770799279212952,1
800,40000,0.2602233290672302,0.2602233290672302,0.2602233290672302,1
1000,50000,0.2647007405757904,0.2647007405757904,0.2647007405757904,1
1200,60000,0.2743171155452728,0.2743171155452728,0.2743171155452728,1
1400,70000,0.2660742402076721,0.2660742402076721,0.2660742402076721,1
1600,80000,0.2822053134441376,0.2822053134441376,0.2822053134441376,1
1800,90000,0.30070748925209045,0.30070748925209045,0.30070748925209045,1
2000,100000,0.3649495542049408,0.3649495542049408,0.3649495542049408,1
2200,110000,0.36488959193229675,0.36488959193229675,0.36488959193229675,1
2400,120000,0.3598824143409729,0.3598824143409729,0.3598824143409729,1
2600,130000,0.358132541179657,0.358132541179657,0.358132541179657,1
2800,140000,0.3446563482284546,0.3446563482284546,0.3446563482284546,1
3000,150000,0.25482913851737976,0.25482913851737976,0.25482913851737976,1
3200,160000,0.33499398827552795,0.33499398827552795,0.33499398827552795,1
3400,170000,0.3428936004638672,0.3428936004638672,0.3428936004638672,1
3600,180000,0.35324612259864807,0.35324612259864807,0.35324612259864807,1
3800,190000,0.3791402578353882,0.3791402578353882,0.3791402578353882,1
4000,200000,0.3592161536216736,0.3592161536216736,0.3592161536216736,1
4200,210000,0.3177436292171478,0.3177436292171478,0.3177436292171478,1
4400,220000,0.32127246260643005,0.32127246260643005,0.32127246260643005,1
4600,230000,0.3266201317310333,0.3266201317310333,0.3266201317310333,1
4800,240000,0.31617042422294617,0.31617042422294617,0.31617042422294617,1
5000,250000,0.34424665570259094,0.34424665570259094,0.34424665570259094,1
5200,260000,0.3716520071029663,0.3716520071029663,0.3716520071029663,1
5400,270000,0.34640538692474365,0.34640538692474365,0.34640538692474365,1
5600,280000,0.3357848525047302,0.3357848525047302,0.3357848525047302,1
5800,290000,0.358198344707489,0.358198344707489,0.358198344707489,1
6000,300000,0.3446972966194153,0.3446972966194153,0.3446972966194153,1
6200,310000,0.3187061548233032,0.3187061548233032,0.3187061548233032,1
6400,320000,0.34496793150901794,0.34496793150901794,0.34496793150901794,1
6600,330000,0.353193074464798,0.353193074464798,0.353193074464798,1
6800,340000,0.3381351828575134,0.3381351828575134,0.3381351828575134,1
7000,350000,0.3619474768638611,0.3619474768638611,0.3619474768638611,1
7200,360000,0.34067800641059875,0.34067800641059875,0.34067800641059875,1
7400,370000,0.3367116153240204,0.3367116153240204,0.3367116153240204,1
7600,380000,0.3143295645713806,0.3143295645713806,0.3143295645713806,1
7800,390000,0.31174924969673157,0.31174924969673157,0.31174924969673157,1
8000,400000,0.37400639057159424,0.37400639057159424,0.37400639057159424,1
8200,410000,0.39115533232688904,0.39115533232688904,0.39115533232688904,1
8400,420000,0.3711163401603699,0.3711163401603699,0.3711163401603699,1
8600,430000,0.3728511929512024,0.3728511929512024,0.3728511929512024,1
8800,440000,0.3810744881629944,0.3810744881629944,0.3810744881629944,1
9000,450000,0.37003472447395325,0.37003472447395325,0.37003472447395325,1
9200,460000,0.38841012120246887,0.38841012120246887,0.38841012120246887,1
9400,470000,0.3807675838470459,0.3807675838470459,0.3807675838470459,1
9600,480000,0.3813840448856354,0.3813840448856354,0.3813840448856354,1
9800,490000,0.37697216868400574,0.37697216868400574,0.37697216868400574,1
10000,500000,0.3814416229724884,0.3814416229724884,0.3814416229724884,1


==> data11/training/radar_a_lambda0.5_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,0.04663464054465294,0.04663464054465294,0.04663464054465294,1
400,20000,0.05970597267150879,0.05970597267150879,0.05970597267150879,1
600,30000,0.06240485608577728,0.06240485608577728,0.06240485608577728,1
800,40000,0.07761622965335846,0.07761622965335846,0.07761622965335846,1
1000,50000,0.07625991851091385,0.07625991851091385,0.07625991851091385,1
1200,60000,0.03884771838784218,0.03884771838784218,0.03884771838784218,1
1400,70000,0.03999987244606018,0.03999987244606018,0.03999987244606018,1
1600,80000,0.060966525226831436,0.060966525226831436,0.060966525226831436,1
1800,90000,0.02133825421333313,0.02133825421333313,0.02133825421333313,1
2000,100000,0.058877065777778625,0.058877065777778625,0.058877065777778625,1
2200,110000,0.05835263058543205,0.05835263058543205,0.05835263058543205,1
2400,120000,0.05403325334191322,0.05403325334191322,0.05403325334191322,1
2600,130000,0.07778676599264145,0.07778676599264145,0.07778676599264145,1
2800,140000,0.08607505261898041,0.08607505261898041,0.08607505261898041,1
3000,150000,0.08724713325500488,0.08724713325500488,0.08724713325500488,1
3200,160000,0.08200336247682571,0.08200336247682571,0.08200336247682571,1
3400,170000,0.0836925059556961,0.0836925059556961,0.0836925059556961,1
3600,180000,0.08291546255350113,0.08291546255350113,0.08291546255350113,1
3800,190000,0.10838691145181656,0.10838691145181656,0.10838691145181656,1
4000,200000,0.08011603355407715,0.08011603355407715,0.08011603355407715,1
4200,210000,0.09652955085039139,0.09652955085039139,0.09652955085039139,1
4400,220000,0.11310941725969315,0.11310941725969315,0.11310941725969315,1
4600,230000,0.10775487869977951,0.10775487869977951,0.10775487869977951,1
4800,240000,0.10839899629354477,0.10839899629354477,0.10839899629354477,1
5000,250000,0.1144111379981041,0.1144111379981041,0.1144111379981041,1
5200,260000,0.12304462492465973,0.12304462492465973,0.12304462492465973,1
5400,270000,0.12730388343334198,0.12730388343334198,0.12730388343334198,1
5600,280000,0.1086098924279213,0.1086098924279213,0.1086098924279213,1
5800,290000,0.11943533271551132,0.11943533271551132,0.11943533271551132,1
6000,300000,0.13605894148349762,0.13605894148349762,0.13605894148349762,1
6200,310000,0.1306421160697937,0.1306421160697937,0.1306421160697937,1
6400,320000,0.11599183827638626,0.11599183827638626,0.11599183827638626,1
6600,330000,0.12174563109874725,0.12174563109874725,0.12174563109874725,1
6800,340000,0.12075769901275635,0.12075769901275635,0.12075769901275635,1
7000,350000,0.12857946753501892,0.12857946753501892,0.12857946753501892,1
7200,360000,0.13100828230381012,0.13100828230381012,0.13100828230381012,1
7400,370000,0.1334802806377411,0.1334802806377411,0.1334802806377411,1
7600,380000,0.12498652189970016,0.12498652189970016,0.12498652189970016,1
7800,390000,0.12928593158721924,0.12928593158721924,0.12928593158721924,1
8000,400000,0.12687909603118896,0.12687909603118896,0.12687909603118896,1
8200,410000,0.12754471600055695,0.12754471600055695,0.12754471600055695,1
8400,420000,0.10264617204666138,0.10264617204666138,0.10264617204666138,1
8600,430000,0.13290123641490936,0.13290123641490936,0.13290123641490936,1
8800,440000,0.12233635038137436,0.12233635038137436,0.12233635038137436,1
9000,450000,0.11844131350517273,0.11844131350517273,0.11844131350517273,1
9200,460000,0.12000858038663864,0.12000858038663864,0.12000858038663864,1
9400,470000,0.10563075542449951,0.10563075542449951,0.10563075542449951,1
9600,480000,0.13727402687072754,0.13727402687072754,0.13727402687072754,1
9800,490000,0.10384389758110046,0.10384389758110046,0.10384389758110046,1
10000,500000,0.12432308495044708,0.12432308495044708,0.12432308495044708,1


==> data11/training/radar_a_lambda0.75_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,-0.13466636836528778,-0.13466636836528778,-0.13466636836528778,1
400,20000,-0.13173691928386688,-0.13173691928386688,-0.13173691928386688,1
600,30000,-0.128520667552948,-0.128520667552948,-0.128520667552948,1
800,40000,-0.13031724095344543,-0.13031724095344543,-0.13031724095344543,1
1000,50000,-0.12015450745820999,-0.12015450745820999,-0.12015450745820999,1
1200,60000,-0.11570603400468826,-0.11570603400468826,-0.11570603400468826,1
1400,70000,-0.11645721644163132,-0.11645721644163132,-0.11645721644163132,1
1600,80000,-0.1094483956694603,-0.1094483956694603,-0.1094483956694603,1
1800,90000,-0.10604526847600937,-0.10604526847600937,-0.10604526847600937,1
2000,100000,-0.10954073816537857,-0.10954073816537857,-0.10954073816537857,1
2200,110000,-0.10668341815471649,-0.10668341815471649,-0.10668341815471649,1
2400,120000,-0.11150698363780975,-0.11150698363780975,-0.11150698363780975,1
2600,130000,-0.11781945824623108,-0.11781945824623108,-0.11781945824623108,1
2800,140000,-0.10512766987085342,-0.10512766987085342,-0.10512766987085342,1
3000,150000,-0.11437035351991653,-0.11437035351991653,-0.11437035351991653,1
3200,160000,-0.10402745008468628,-0.10402745008468628,-0.10402745008468628,1
3400,170000,-0.11203110218048096,-0.11203110218048096,-0.11203110218048096,1
3600,180000,-0.12096624821424484,-0.12096624821424484,-0.12096624821424484,1
3800,190000,-0.11115934699773788,-0.11115934699773788,-0.11115934699773788,1
4000,200000,-0.1124551072716713,-0.1124551072716713,-0.1124551072716713,1
4200,210000,-0.12238218635320663,-0.12238218635320663,-0.12238218635320663,1
4400,220000,-0.12096697092056274,-0.12096697092056274,-0.12096697092056274,1
4600,230000,-0.12009159475564957,-0.12009159475564957,-0.12009159475564957,1
4800,240000,-0.12801261246204376,-0.12801261246204376,-0.12801261246204376,1
5000,250000,-0.12217561155557632,-0.12217561155557632,-0.12217561155557632,1
5200,260000,-0.11191819608211517,-0.11191819608211517,-0.11191819608211517,1
5400,270000,-0.12875980138778687,-0.12875980138778687,-0.12875980138778687,1
5600,280000,-0.12797677516937256,-0.12797677516937256,-0.12797677516937256,1
5800,290000,-0.1060762032866478,-0.1060762032866478,-0.1060762032866478,1
6000,300000,-0.11503142863512039,-0.11503142863512039,-0.11503142863512039,1
6200,310000,-0.12392368167638779,-0.12392368167638779,-0.12392368167638779,1
6400,320000,-0.13344323635101318,-0.13344323635101318,-0.13344323635101318,1
6600,330000,-0.13165324926376343,-0.13165324926376343,-0.13165324926376343,1
6800,340000,-0.12743812799453735,-0.12743812799453735,-0.12743812799453735,1
7000,350000,-0.10946124792098999,-0.10946124792098999,-0.10946124792098999,1
7200,360000,-0.10803092271089554,-0.10803092271089554,-0.10803092271089554,1
7400,370000,-0.12925779819488525,-0.12925779819488525,-0.12925779819488525,1
7600,380000,-0.12949863076210022,-0.12949863076210022,-0.12949863076210022,1
7800,390000,-0.13924914598464966,-0.13924914598464966,-0.13924914598464966,1
8000,400000,-0.1524297297000885,-0.1524297297000885,-0.1524297297000885,1
8200,410000,-0.12181932479143143,-0.12181932479143143,-0.12181932479143143,1
8400,420000,-0.15480555593967438,-0.15480555593967438,-0.15480555593967438,1
8600,430000,-0.1175922155380249,-0.1175922155380249,-0.1175922155380249,1
8800,440000,-0.12507234513759613,-0.12507234513759613,-0.12507234513759613,1
9000,450000,-0.12176118791103363,-0.12176118791103363,-0.12176118791103363,1
9200,460000,-0.12171893566846848,-0.12171893566846848,-0.12171893566846848,1
9400,470000,-0.13071593642234802,-0.13071593642234802,-0.13071593642234802,1
9600,480000,-0.14336411654949188,-0.14336411654949188,-0.14336411654949188,1
9800,490000,-0.11918283253908157,-0.11918283253908157,-0.11918283253908157,1
10000,500000,-0.11006580293178558,-0.11006580293178558,-0.11006580293178558,1


==> data11/training/radar_a_lambda0_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,0.36862048506736755,0.36862048506736755,0.36862048506736755,1
400,20000,0.3778896927833557,0.3778896927833557,0.3778896927833557,1
600,30000,0.4071739912033081,0.4071739912033081,0.4071739912033081,1
800,40000,0.45408400893211365,0.45408400893211365,0.45408400893211365,1
1000,50000,0.34172549843788147,0.34172549843788147,0.34172549843788147,1
1200,60000,0.4440422058105469,0.4440422058105469,0.4440422058105469,1
1400,70000,0.4244801700115204,0.4244801700115204,0.4244801700115204,1
1600,80000,0.41344043612480164,0.41344043612480164,0.41344043612480164,1
1800,90000,0.41152429580688477,0.41152429580688477,0.41152429580688477,1
2000,100000,0.4853312373161316,0.4853312373161316,0.4853312373161316,1
2200,110000,0.5671878457069397,0.5671878457069397,0.5671878457069397,1
2400,120000,0.5624275207519531,0.5624275207519531,0.5624275207519531,1
2600,130000,0.6011306643486023,0.6011306643486023,0.6011306643486023,1
2800,140000,0.5820708870887756,0.5820708870887756,0.5820708870887756,1
3000,150000,0.5220460891723633,0.5220460891723633,0.5220460891723633,1
3200,160000,0.5882004499435425,0.5882004499435425,0.5882004499435425,1
3400,170000,0.6063477396965027,0.6063477396965027,0.6063477396965027,1
3600,180000,0.5684009194374084,0.5684009194374084,0.5684009194374084,1
3800,190000,0.5557113885879517,0.5557113885879517,0.5557113885879517,1
4000,200000,0.5648465752601624,0.5648465752601624,0.5648465752601624,1
4200,210000,0.5802828669548035,0.5802828669548035,0.5802828669548035,1
4400,220000,0.5546213388442993,0.5546213388442993,0.5546213388442993,1
4600,230000,0.4959944188594818,0.4959944188594818,0.4959944188594818,1
4800,240000,0.5748022198677063,0.5748022198677063,0.5748022198677063,1
5000,250000,0.5884169936180115,0.5884169936180115,0.5884169936180115,1
5200,260000,0.5229254961013794,0.5229254961013794,0.5229254961013794,1
5400,270000,0.5921520590782166,0.5921520590782166,0.5921520590782166,1
5600,280000,0.6331325173377991,0.6331325173377991,0.6331325173377991,1
5800,290000,0.6185773015022278,0.6185773015022278,0.6185773015022278,1
6000,300000,0.6176560521125793,0.6176560521125793,0.6176560521125793,1
6200,310000,0.6040353178977966,0.6040353178977966,0.6040353178977966,1
6400,320000,0.6057448983192444,0.6057448983192444,0.6057448983192444,1
6600,330000,0.6167371273040771,0.6167371273040771,0.6167371273040771,1
6800,340000,0.5854557752609253,0.5854557752609253,0.5854557752609253,1
7000,350000,0.632799506187439,0.632799506187439,0.632799506187439,1
7200,360000,0.6241302490234375,0.6241302490234375,0.6241302490234375,1
7400,370000,0.628097653388977,0.628097653388977,0.628097653388977,1
7600,380000,0.585381805896759,0.585381805896759,0.585381805896759,1
7800,390000,0.6350362300872803,0.6350362300872803,0.6350362300872803,1
8000,400000,0.610360324382782,0.610360324382782,0.610360324382782,1
8200,410000,0.6242781281471252,0.6242781281471252,0.6242781281471252,1
8400,420000,0.6223745346069336,0.6223745346069336,0.6223745346069336,1
8600,430000,0.6375499963760376,0.6375499963760376,0.6375499963760376,1
8800,440000,0.5990118384361267,0.5990118384361267,0.5990118384361267,1
9000,450000,0.6085858345031738,0.6085858345031738,0.6085858345031738,1
9200,460000,0.6373319029808044,0.6373319029808044,0.6373319029808044,1
9400,470000,0.6132220029830933,0.6132220029830933,0.6132220029830933,1
9600,480000,0.6171479225158691,0.6171479225158691,0.6171479225158691,1
9800,490000,0.6364951729774475,0.6364951729774475,0.6364951729774475,1
10000,500000,0.6297271251678467,0.6297271251678467,0.6297271251678467,1


==> data11/training/radar_a_lambda1_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,-0.2961893677711487,-0.2961893677711487,-0.2961893677711487,1
400,20000,-0.2832355201244354,-0.2832355201244354,-0.2832355201244354,1
600,30000,-0.28082147240638733,-0.28082147240638733,-0.28082147240638733,1
800,40000,-0.30645647644996643,-0.30645647644996643,-0.30645647644996643,1
1000,50000,-0.30329781770706177,-0.30329781770706177,-0.30329781770706177,1
1200,60000,-0.29112720489501953,-0.29112720489501953,-0.29112720489501953,1
1400,70000,-0.2994531989097595,-0.2994531989097595,-0.2994531989097595,1
1600,80000,-0.28128835558891296,-0.28128835558891296,-0.28128835558891296,1
1800,90000,-0.288029283285141,-0.288029283285141,-0.288029283285141,1
2000,100000,-0.2882971167564392,-0.2882971167564392,-0.2882971167564392,1
2200,110000,-0.2762162685394287,-0.2762162685394287,-0.2762162685394287,1
2400,120000,-0.3059599697589874,-0.3059599697589874,-0.3059599697589874,1
2600,130000,-0.2845684289932251,-0.2845684289932251,-0.2845684289932251,1
2800,140000,-0.31070923805236816,-0.31070923805236816,-0.31070923805236816,1
3000,150000,-0.28234314918518066,-0.28234314918518066,-0.28234314918518066,1
3200,160000,-0.3175353705883026,-0.3175353705883026,-0.3175353705883026,1
3400,170000,-0.3310603201389313,-0.3310603201389313,-0.3310603201389313,1
3600,180000,-0.27931922674179077,-0.27931922674179077,-0.27931922674179077,1
3800,190000,-0.3021298348903656,-0.3021298348903656,-0.3021298348903656,1
4000,200000,-0.30538350343704224,-0.30538350343704224,-0.30538350343704224,1
4200,210000,-0.33845028281211853,-0.33845028281211853,-0.33845028281211853,1
4400,220000,-0.3177618384361267,-0.3177618384361267,-0.3177618384361267,1
4600,230000,-0.2895394563674927,-0.2895394563674927,-0.2895394563674927,1
4800,240000,-0.26974764466285706,-0.26974764466285706,-0.26974764466285706,1
5000,250000,-0.26727792620658875,-0.26727792620658875,-0.26727792620658875,1
5200,260000,-0.27054354548454285,-0.27054354548454285,-0.27054354548454285,1
5400,270000,-0.2633691430091858,-0.2633691430091858,-0.2633691430091858,1
5600,280000,-0.24333220720291138,-0.24333220720291138,-0.24333220720291138,1
5800,290000,-0.24853506684303284,-0.24853506684303284,-0.24853506684303284,1
6000,300000,-0.2591038942337036,-0.2591038942337036,-0.2591038942337036,1
6200,310000,-0.23037800192832947,-0.23037800192832947,-0.23037800192832947,1
6400,320000,-0.22745047509670258,-0.22745047509670258,-0.22745047509670258,1
6600,330000,-0.23630383610725403,-0.23630383610725403,-0.23630383610725403,1
6800,340000,-0.22851015627384186,-0.22851015627384186,-0.22851015627384186,1
7000,350000,-0.2204076051712036,-0.2204076051712036,-0.2204076051712036,1
7200,360000,-0.2239474356174469,-0.2239474356174469,-0.2239474356174469,1
7400,370000,-0.21922369301319122,-0.21922369301319122,-0.21922369301319122,1
7600,380000,-0.23374515771865845,-0.23374515771865845,-0.23374515771865845,1
7800,390000,-0.2201339155435562,-0.2201339155435562,-0.2201339155435562,1
8000,400000,-0.22114624083042145,-0.22114624083042145,-0.22114624083042145,1
8200,410000,-0.22854021191596985,-0.22854021191596985,-0.22854021191596985,1
8400,420000,-0.24024991691112518,-0.24024991691112518,-0.24024991691112518,1
8600,430000,-0.23200036585330963,-0.23200036585330963,-0.23200036585330963,1
8800,440000,-0.23381491005420685,-0.23381491005420685,-0.23381491005420685,1
9000,450000,-0.23748831450939178,-0.23748831450939178,-0.23748831450939178,1
9200,460000,-0.22402888536453247,-0.22402888536453247,-0.22402888536453247,1
9400,470000,-0.22435039281845093,-0.22435039281845093,-0.22435039281845093,1
9600,480000,-0.2110687643289566,-0.2110687643289566,-0.2110687643289566,1
9800,490000,-0.21187104284763336,-0.21187104284763336,-0.21187104284763336,1
10000,500000,-0.22034546732902527,-0.22034546732902527,-0.22034546732902527,1


==> data11/training/radar_d_lambda0.25_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,0.06877954304218292,0.06877954304218292,0.06877954304218292,1
400,20000,0.07901390641927719,0.07901390641927719,0.07901390641927719,1
600,30000,0.07012297958135605,0.07012297958135605,0.07012297958135605,1
800,40000,0.06135725975036621,0.06135725975036621,0.06135725975036621,1
1000,50000,0.07919363677501678,0.07919363677501678,0.07919363677501678,1
1200,60000,0.09576302021741867,0.09576302021741867,0.09576302021741867,1
1400,70000,0.09806250780820847,0.09806250780820847,0.09806250780820847,1
1600,80000,0.09081366658210754,0.09081366658210754,0.09081366658210754,1
1800,90000,0.08716359734535217,0.08716359734535217,0.08716359734535217,1
2000,100000,0.09313657879829407,0.09313657879829407,0.09313657879829407,1
2200,110000,-0.07033497095108032,-0.07033497095108032,-0.07033497095108032,1
2400,120000,0.09622001647949219,0.09622001647949219,0.09622001647949219,1
2600,130000,0.10115156322717667,0.10115156322717667,0.10115156322717667,1
2800,140000,0.08475207537412643,0.08475207537412643,0.08475207537412643,1
3000,150000,0.10837270319461823,0.10837270319461823,0.10837270319461823,1
3200,160000,0.1118524819612503,0.1118524819612503,0.1118524819612503,1
3400,170000,0.10409072041511536,0.10409072041511536,0.10409072041511536,1
3600,180000,0.10638126730918884,0.10638126730918884,0.10638126730918884,1
3800,190000,0.11604157835245132,0.11604157835245132,0.11604157835245132,1
4000,200000,0.10526860505342484,0.10526860505342484,0.10526860505342484,1
4200,210000,0.10023708641529083,0.10023708641529083,0.10023708641529083,1
4400,220000,0.11216380447149277,0.11216380447149277,0.11216380447149277,1
4600,230000,0.10529216378927231,0.10529216378927231,0.10529216378927231,1
4800,240000,0.10573122650384903,0.10573122650384903,0.10573122650384903,1
5000,250000,0.0952037051320076,0.0952037051320076,0.0952037051320076,1
5200,260000,0.1028047576546669,0.1028047576546669,0.1028047576546669,1
5400,270000,0.1020694449543953,0.1020694449543953,0.1020694449543953,1
5600,280000,0.12088633328676224,0.12088633328676224,0.12088633328676224,1
5800,290000,0.12671668827533722,0.12671668827533722,0.12671668827533722,1
6000,300000,0.1225527673959732,0.1225527673959732,0.1225527673959732,1
6200,310000,0.10163586586713791,0.10163586586713791,0.10163586586713791,1
6400,320000,0.11914730072021484,0.11914730072021484,0.11914730072021484,1
6600,330000,0.1204981803894043,0.1204981803894043,0.1204981803894043,1
6800,340000,0.11754821240901947,0.11754821240901947,0.11754821240901947,1
7000,350000,0.1201959177851677,0.1201959177851677,0.1201959177851677,1
7200,360000,0.12057330459356308,0.12057330459356308,0.12057330459356308,1
7400,370000,0.12338027358055115,0.12338027358055115,0.12338027358055115,1
7600,380000,0.11987385153770447,0.11987385153770447,0.11987385153770447,1
7800,390000,0.11739001423120499,0.11739001423120499,0.11739001423120499,1
8000,400000,0.11898506432771683,0.11898506432771683,0.11898506432771683,1
8200,410000,0.12431667000055313,0.12431667000055313,0.12431667000055313,1
8400,420000,0.12480166554450989,0.12480166554450989,0.12480166554450989,1
8600,430000,0.12210779637098312,0.12210779637098312,0.12210779637098312,1
8800,440000,0.11496778577566147,0.11496778577566147,0.11496778577566147,1
9000,450000,0.13145877420902252,0.13145877420902252,0.13145877420902252,1
9200,460000,0.13224448263645172,0.13224448263645172,0.13224448263645172,1
9400,470000,0.12433396279811859,0.12433396279811859,0.12433396279811859,1
9600,480000,0.12054122984409332,0.12054122984409332,0.12054122984409332,1
9800,490000,0.13201791048049927,0.13201791048049927,0.13201791048049927,1
10000,500000,0.12918686866760254,0.12918686866760254,0.12918686866760254,1


==> data11/training/radar_d_lambda0.5_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,-0.0401998832821846,-0.0401998832821846,-0.0401998832821846,1
400,20000,-0.0402878113090992,-0.0402878113090992,-0.0402878113090992,1
600,30000,-0.03907973691821098,-0.03907973691821098,-0.03907973691821098,1
800,40000,-0.04198577255010605,-0.04198577255010605,-0.04198577255010605,1
1000,50000,-0.04092337191104889,-0.04092337191104889,-0.04092337191104889,1
1200,60000,-0.04572855681180954,-0.04572855681180954,-0.04572855681180954,1
1400,70000,-0.038073085248470306,-0.038073085248470306,-0.038073085248470306,1
1600,80000,-0.0338018499314785,-0.0338018499314785,-0.0338018499314785,1
1800,90000,-0.043691396713256836,-0.043691396713256836,-0.043691396713256836,1
2000,100000,-0.030125286430120468,-0.030125286430120468,-0.030125286430120468,1
2200,110000,-0.030729977414011955,-0.030729977414011955,-0.030729977414011955,1
2400,120000,-0.022656885907053947,-0.022656885907053947,-0.022656885907053947,1
2600,130000,-0.025835571810603142,-0.025835571810603142,-0.025835571810603142,1
2800,140000,-0.02694319747388363,-0.02694319747388363,-0.02694319747388363,1
3000,150000,-0.02487938478589058,-0.02487938478589058,-0.02487938478589058,1
3200,160000,-0.02149183861911297,-0.02149183861911297,-0.02149183861911297,1
3400,170000,-0.021082477644085884,-0.021082477644085884,-0.021082477644085884,1
3600,180000,-0.026638299226760864,-0.026638299226760864,-0.026638299226760864,1
3800,190000,-0.02085728943347931,-0.02085728943347931,-0.02085728943347931,1
4000,200000,-0.0266378503292799,-0.0266378503292799,-0.0266378503292799,1
4200,210000,-0.03090289607644081,-0.03090289607644081,-0.03090289607644081,1
4400,220000,-0.03429441526532173,-0.03429441526532173,-0.03429441526532173,1
4600,230000,-0.03323903679847717,-0.03323903679847717,-0.03323903679847717,1
4800,240000,-0.0349128283560276,-0.0349128283560276,-0.0349128283560276,1
5000,250000,-0.03090677224099636,-0.03090677224099636,-0.03090677224099636,1
5200,260000,-0.03395747020840645,-0.03395747020840645,-0.03395747020840645,1
5400,270000,-0.028675459325313568,-0.028675459325313568,-0.028675459325313568,1
5600,280000,-0.02296442911028862,-0.02296442911028862,-0.02296442911028862,1
5800,290000,-0.025095930323004723,-0.025095930323004723,-0.025095930323004723,1
6000,300000,-0.02240212820470333,-0.02240212820470333,-0.02240212820470333,1
6200,310000,-0.027616238221526146,-0.027616238221526146,-0.027616238221526146,1
6400,320000,-0.024211136624217033,-0.024211136624217033,-0.024211136624217033,1
6600,330000,-0.029490530490875244,-0.029490530490875244,-0.029490530490875244,1
6800,340000,-0.02895260602235794,-0.02895260602235794,-0.02895260602235794,1
7000,350000,-0.022703515365719795,-0.022703515365719795,-0.022703515365719795,1
7200,360000,-0.022971099242568016,-0.022971099242568016,-0.022971099242568016,1
7400,370000,-0.024670487269759178,-0.024670487269759178,-0.024670487269759178,1
7600,380000,-0.03008708730340004,-0.03008708730340004,-0.03008708730340004,1
7800,390000,-0.026138540357351303,-0.026138540357351303,-0.026138540357351303,1
8000,400000,-0.03223148360848427,-0.03223148360848427,-0.03223148360848427,1
8200,410000,-0.030162855982780457,-0.030162855982780457,-0.030162855982780457,1
8400,420000,-0.03267062082886696,-0.03267062082886696,-0.03267062082886696,1
8600,430000,-0.025098305195569992,-0.025098305195569992,-0.025098305195569992,1
8800,440000,-0.029409566894173622,-0.029409566894173622,-0.029409566894173622,1
9000,450000,-0.026066085323691368,-0.026066085323691368,-0.026066085323691368,1
9200,460000,-0.025871071964502335,-0.025871071964502335,-0.025871071964502335,1
9400,470000,-0.02805066481232643,-0.02805066481232643,-0.02805066481232643,1
9600,480000,-0.036761075258255005,-0.036761075258255005,-0.036761075258255005,1
9800,490000,-0.034421198070049286,-0.034421198070049286,-0.034421198070049286,1
10000,500000,-0.03503352776169777,-0.03503352776169777,-0.03503352776169777,1


==> data11/training/radar_d_lambda0.75_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,-0.16560497879981995,-0.16560497879981995,-0.16560497879981995,1
400,20000,-0.17796018719673157,-0.17796018719673157,-0.17796018719673157,1
600,30000,-0.17131571471691132,-0.17131571471691132,-0.17131571471691132,1
800,40000,-0.17055846750736237,-0.17055846750736237,-0.17055846750736237,1
1000,50000,-0.16475416719913483,-0.16475416719913483,-0.16475416719913483,1
1200,60000,-0.17744098603725433,-0.17744098603725433,-0.17744098603725433,1
1400,70000,-0.17343340814113617,-0.17343340814113617,-0.17343340814113617,1
1600,80000,-0.1623716503381729,-0.1623716503381729,-0.1623716503381729,1
1800,90000,-0.1646600216627121,-0.1646600216627121,-0.1646600216627121,1
2000,100000,-0.16408009827136993,-0.16408009827136993,-0.16408009827136993,1
2200,110000,-0.16096851229667664,-0.16096851229667664,-0.16096851229667664,1
2400,120000,-0.1584550142288208,-0.1584550142288208,-0.1584550142288208,1
2600,130000,-0.16779780387878418,-0.16779780387878418,-0.16779780387878418,1
2800,140000,-0.17503465712070465,-0.17503465712070465,-0.17503465712070465,1
3000,150000,-0.1621805727481842,-0.1621805727481842,-0.1621805727481842,1
3200,160000,-0.1713305115699768,-0.1713305115699768,-0.1713305115699768,1
3400,170000,-0.16388264298439026,-0.16388264298439026,-0.16388264298439026,1
3600,180000,-0.16776226460933685,-0.16776226460933685,-0.16776226460933685,1
3800,190000,-0.15897198021411896,-0.15897198021411896,-0.15897198021411896,1
4000,200000,-0.1652303785085678,-0.1652303785085678,-0.1652303785085678,1
4200,210000,-0.17059452831745148,-0.17059452831745148,-0.17059452831745148,1
4400,220000,-0.17451432347297668,-0.17451432347297668,-0.17451432347297668,1
4600,230000,-0.1693994253873825,-0.1693994253873825,-0.1693994253873825,1
4800,240000,-0.1768658459186554,-0.1768658459186554,-0.1768658459186554,1
5000,250000,-0.16641700267791748,-0.16641700267791748,-0.16641700267791748,1
5200,260000,-0.1773240864276886,-0.1773240864276886,-0.1773240864276886,1
5400,270000,-0.1563539355993271,-0.1563539355993271,-0.1563539355993271,1
5600,280000,-0.147877499461174,-0.147877499461174,-0.147877499461174,1
5800,290000,-0.14341239631175995,-0.14341239631175995,-0.14341239631175995,1
6000,300000,-0.14716647565364838,-0.14716647565364838,-0.14716647565364838,1
6200,310000,-0.14742423593997955,-0.14742423593997955,-0.14742423593997955,1
6400,320000,-0.14853964745998383,-0.14853964745998383,-0.14853964745998383,1
6600,330000,-0.1590670943260193,-0.1590670943260193,-0.1590670943260193,1
6800,340000,-0.1475019007921219,-0.1475019007921219,-0.1475019007921219,1
7000,350000,-0.14694303274154663,-0.14694303274154663,-0.14694303274154663,1
7200,360000,-0.14496229588985443,-0.14496229588985443,-0.14496229588985443,1
7400,370000,-0.14512039721012115,-0.14512039721012115,-0.14512039721012115,1
7600,380000,-0.14318443834781647,-0.14318443834781647,-0.14318443834781647,1
7800,390000,-0.13257041573524475,-0.13257041573524475,-0.13257041573524475,1
8000,400000,-0.14134229719638824,-0.14134229719638824,-0.14134229719638824,1
8200,410000,-0.1520097404718399,-0.1520097404718399,-0.1520097404718399,1
8400,420000,-0.14629560708999634,-0.14629560708999634,-0.14629560708999634,1
8600,430000,-0.15013408660888672,-0.15013408660888672,-0.15013408660888672,1
8800,440000,-0.1498485654592514,-0.1498485654592514,-0.1498485654592514,1
9000,450000,-0.1465129852294922,-0.1465129852294922,-0.1465129852294922,1
9200,460000,-0.14441229403018951,-0.14441229403018951,-0.14441229403018951,1
9400,470000,-0.15212833881378174,-0.15212833881378174,-0.15212833881378174,1
9600,480000,-0.14519840478897095,-0.14519840478897095,-0.14519840478897095,1
9800,490000,-0.14512358605861664,-0.14512358605861664,-0.14512358605861664,1
10000,500000,-0.14112012088298798,-0.14112012088298798,-0.14112012088298798,1


==> data11/training/radar_d_lambda0_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,0.07943816483020782,0.07943816483020782,0.07943816483020782,1
400,20000,0.10162754356861115,0.10162754356861115,0.10162754356861115,1
600,30000,0.17214705049991608,0.17214705049991608,0.17214705049991608,1
800,40000,0.1922159492969513,0.1922159492969513,0.1922159492969513,1
1000,50000,0.16514427959918976,0.16514427959918976,0.16514427959918976,1
1200,60000,0.19911178946495056,0.19911178946495056,0.19911178946495056,1
1400,70000,0.23390237987041473,0.23390237987041473,0.23390237987041473,1
1600,80000,0.21886134147644043,0.21886134147644043,0.21886134147644043,1
1800,90000,0.23809753358364105,0.23809753358364105,0.23809753358364105,1
2000,100000,0.2241380661725998,0.2241380661725998,0.2241380661725998,1
2200,110000,0.17753693461418152,0.17753693461418152,0.17753693461418152,1
2400,120000,0.2635036110877991,0.2635036110877991,0.2635036110877991,1
2600,130000,0.2733539938926697,0.2733539938926697,0.2733539938926697,1
2800,140000,0.26974841952323914,0.26974841952323914,0.26974841952323914,1
3000,150000,0.2139112800359726,0.2139112800359726,0.2139112800359726,1
3200,160000,0.28833892941474915,0.28833892941474915,0.28833892941474915,1
3400,170000,0.29917433857917786,0.29917433857917786,0.29917433857917786,1
3600,180000,0.3037046194076538,0.3037046194076538,0.3037046194076538,1
3800,190000,0.2531944513320923,0.2531944513320923,0.2531944513320923,1
4000,200000,0.30294913053512573,0.30294913053512573,0.30294913053512573,1
4200,210000,0.297503799200058,0.297503799200058,0.297503799200058,1
4400,220000,0.3059416115283966,0.3059416115283966,0.3059416115283966,1
4600,230000,0.2680250406265259,0.2680250406265259,0.2680250406265259,1
4800,240000,0.2596529424190521,0.2596529424190521,0.2596529424190521,1
5000,250000,0.29744789004325867,0.29744789004325867,0.29744789004325867,1
5200,260000,0.27962222695350647,0.27962222695350647,0.27962222695350647,1
5400,270000,0.2942027151584625,0.2942027151584625,0.2942027151584625,1
5600,280000,0.2917494773864746,0.2917494773864746,0.2917494773864746,1
5800,290000,0.29394134879112244,0.29394134879112244,0.29394134879112244,1
6000,300000,0.3005945682525635,0.3005945682525635,0.3005945682525635,1
6200,310000,0.29293200373649597,0.29293200373649597,0.29293200373649597,1
6400,320000,0.2995575964450836,0.2995575964450836,0.2995575964450836,1
6600,330000,0.2993875741958618,0.2993875741958618,0.2993875741958618,1
6800,340000,0.3042709529399872,0.3042709529399872,0.3042709529399872,1
7000,350000,0.29032865166664124,0.29032865166664124,0.29032865166664124,1
7200,360000,0.31658390164375305,0.31658390164375305,0.31658390164375305,1
7400,370000,0.28732332587242126,0.28732332587242126,0.28732332587242126,1
7600,380000,0.3158610165119171,0.3158610165119171,0.3158610165119171,1
7800,390000,0.2928619682788849,0.2928619682788849,0.2928619682788849,1
8000,400000,0.2952724099159241,0.2952724099159241,0.2952724099159241,1
8200,410000,0.30470994114875793,0.30470994114875793,0.30470994114875793,1
8400,420000,0.2932095229625702,0.2932095229625702,0.2932095229625702,1
8600,430000,0.3123522698879242,0.3123522698879242,0.3123522698879242,1
8800,440000,0.29129907488822937,0.29129907488822937,0.29129907488822937,1
9000,450000,0.28909844160079956,0.28909844160079956,0.28909844160079956,1
9200,460000,0.24454185366630554,0.24454185366630554,0.24454185366630554,1
9400,470000,0.3077326714992523,0.3077326714992523,0.3077326714992523,1
9600,480000,0.28271812200546265,0.28271812200546265,0.28271812200546265,1
9800,490000,0.3242200016975403,0.3242200016975403,0.3242200016975403,1
10000,500000,0.3195262849330902,0.3195262849330902,0.3195262849330902,1


==> data11/training/radar_d_lambda1_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,-0.31526708602905273,-0.31526708602905273,-0.31526708602905273,1
400,20000,-0.32302266359329224,-0.32302266359329224,-0.32302266359329224,1
600,30000,-0.30801665782928467,-0.30801665782928467,-0.30801665782928467,1
800,40000,-0.29079142212867737,-0.29079142212867737,-0.29079142212867737,1
1000,50000,-0.2829136848449707,-0.2829136848449707,-0.2829136848449707,1
1200,60000,-0.28509557247161865,-0.28509557247161865,-0.28509557247161865,1
1400,70000,-0.2771643400192261,-0.2771643400192261,-0.2771643400192261,1
1600,80000,-0.28135526180267334,-0.28135526180267334,-0.28135526180267334,1
1800,90000,-0.2855355143547058,-0.2855355143547058,-0.2855355143547058,1
2000,100000,-0.2785370349884033,-0.2785370349884033,-0.2785370349884033,1
2200,110000,-0.2763199806213379,-0.2763199806213379,-0.2763199806213379,1
2400,120000,-0.2758902609348297,-0.2758902609348297,-0.2758902609348297,1
2600,130000,-0.26311779022216797,-0.26311779022216797,-0.26311779022216797,1
2800,140000,-0.25747150182724,-0.25747150182724,-0.25747150182724,1
3000,150000,-0.2547125220298767,-0.2547125220298767,-0.2547125220298767,1
3200,160000,-0.272552490234375,-0.272552490234375,-0.272552490234375,1
3400,170000,-0.2584671080112457,-0.2584671080112457,-0.2584671080112457,1
3600,180000,-0.2646941840648651,-0.2646941840648651,-0.2646941840648651,1
3800,190000,-0.2726355791091919,-0.2726355791091919,-0.2726355791091919,1
4000,200000,-0.26539352536201477,-0.26539352536201477,-0.26539352536201477,1
4200,210000,-0.25150081515312195,-0.25150081515312195,-0.25150081515312195,1
4400,220000,-0.23711203038692474,-0.23711203038692474,-0.23711203038692474,1
4600,230000,-0.2357071340084076,-0.2357071340084076,-0.2357071340084076,1
4800,240000,-0.23375345766544342,-0.23375345766544342,-0.23375345766544342,1
5000,250000,-0.2212221771478653,-0.2212221771478653,-0.2212221771478653,1
5200,260000,-0.23130418360233307,-0.23130418360233307,-0.23130418360233307,1
5400,270000,-0.2352437525987625,-0.2352437525987625,-0.2352437525987625,1
5600,280000,-0.23418031632900238,-0.23418031632900238,-0.23418031632900238,1
5800,290000,-0.22312115132808685,-0.22312115132808685,-0.22312115132808685,1
6000,300000,-0.2185046374797821,-0.2185046374797821,-0.2185046374797821,1
6200,310000,-0.2245796024799347,-0.2245796024799347,-0.2245796024799347,1
6400,320000,-0.23910996317863464,-0.23910996317863464,-0.23910996317863464,1
6600,330000,-0.2335837334394455,-0.2335837334394455,-0.2335837334394455,1
6800,340000,-0.2404373437166214,-0.2404373437166214,-0.2404373437166214,1
7000,350000,-0.24119046330451965,-0.24119046330451965,-0.24119046330451965,1
7200,360000,-0.24997609853744507,-0.24997609853744507,-0.24997609853744507,1
7400,370000,-0.24809925258159637,-0.24809925258159637,-0.24809925258159637,1
7600,380000,-0.24457749724388123,-0.24457749724388123,-0.24457749724388123,1
7800,390000,-0.2385944277048111,-0.2385944277048111,-0.2385944277048111,1
8000,400000,-0.23736175894737244,-0.23736175894737244,-0.23736175894737244,1
8200,410000,-0.23989316821098328,-0.23989316821098328,-0.23989316821098328,1
8400,420000,-0.2367265671491623,-0.2367265671491623,-0.2367265671491623,1
8600,430000,-0.24775050580501556,-0.24775050580501556,-0.24775050580501556,1
8800,440000,-0.23413151502609253,-0.23413151502609253,-0.23413151502609253,1
9000,450000,-0.2564142942428589,-0.2564142942428589,-0.2564142942428589,1
9200,460000,-0.23442740738391876,-0.23442740738391876,-0.23442740738391876,1
9400,470000,-0.23802389204502106,-0.23802389204502106,-0.23802389204502106,1
9600,480000,-0.2303890734910965,-0.2303890734910965,-0.2303890734910965,1
9800,490000,-0.22373749315738678,-0.22373749315738678,-0.22373749315738678,1
10000,500000,-0.220140740275383,-0.220140740275383,-0.220140740275383,1


==> data11/training/training_eval_return_aggregated.csv <==
field,criterion,lambda,N,H,episode,jointEnvSteps,mean,lo,hi,nSeeds
chemical-plume,D,0.0,3,50,200,10000,0.26149582862854004,0.26149582862854004,0.26149582862854004,1
chemical-plume,D,0.0,3,50,400,20000,0.32416215538978577,0.32416215538978577,0.32416215538978577,1
chemical-plume,D,0.0,3,50,600,30000,0.3475401699542999,0.3475401699542999,0.3475401699542999,1
chemical-plume,D,0.0,3,50,800,40000,0.4071670174598694,0.4071670174598694,0.4071670174598694,1
chemical-plume,D,0.0,3,50,1000,50000,0.4350281059741974,0.4350281059741974,0.4350281059741974,1
chemical-plume,D,0.0,3,50,1200,60000,0.48008522391319275,0.48008522391319275,0.48008522391319275,1
chemical-plume,D,0.0,3,50,1400,70000,0.5110644102096558,0.5110644102096558,0.5110644102096558,1
chemical-plume,D,0.0,3,50,1600,80000,0.5298744440078735,0.5298744440078735,0.5298744440078735,1
chemical-plume,D,0.0,3,50,1800,90000,0.5125008225440979,0.5125008225440979,0.5125008225440979,1
chemical-plume,D,0.0,3,50,2000,100000,0.5368039608001709,0.5368039608001709,0.5368039608001709,1
chemical-plume,D,0.0,3,50,2200,110000,0.5453993082046509,0.5453993082046509,0.5453993082046509,1
chemical-plume,D,0.0,3,50,2400,120000,0.5362085700035095,0.5362085700035095,0.5362085700035095,1
chemical-plume,D,0.0,3,50,2600,130000,0.5281628370285034,0.5281628370285034,0.5281628370285034,1
chemical-plume,D,0.0,3,50,2800,140000,0.5519517660140991,0.5519517660140991,0.5519517660140991,1
chemical-plume,D,0.0,3,50,3000,150000,0.5284509658813477,0.5284509658813477,0.5284509658813477,1
chemical-plume,D,0.0,3,50,3200,160000,0.544904887676239,0.544904887676239,0.544904887676239,1
chemical-plume,D,0.0,3,50,3400,170000,0.5594952702522278,0.5594952702522278,0.5594952702522278,1
chemical-plume,D,0.0,3,50,3600,180000,0.5539663434028625,0.5539663434028625,0.5539663434028625,1
chemical-plume,D,0.0,3,50,3800,190000,0.5619385838508606,0.5619385838508606,0.5619385838508606,1
chemical-plume,D,0.0,3,50,4000,200000,0.5447929501533508,0.5447929501533508,0.5447929501533508,1
chemical-plume,D,0.0,3,50,4200,210000,0.47779330611228943,0.47779330611228943,0.47779330611228943,1
chemical-plume,D,0.0,3,50,4400,220000,0.5576913952827454,0.5576913952827454,0.5576913952827454,1
chemical-plume,D,0.0,3,50,4600,230000,0.569047749042511,0.569047749042511,0.569047749042511,1
chemical-plume,D,0.0,3,50,4800,240000,0.5588494539260864,0.5588494539260864,0.5588494539260864,1
chemical-plume,D,0.0,3,50,5000,250000,0.5488507747650146,0.5488507747650146,0.5488507747650146,1
chemical-plume,D,0.0,3,50,5200,260000,0.5234872698783875,0.5234872698783875,0.5234872698783875,1
chemical-plume,D,0.0,3,50,5400,270000,0.5351046323776245,0.5351046323776245,0.5351046323776245,1
chemical-plume,D,0.0,3,50,5600,280000,0.5553330183029175,0.5553330183029175,0.5553330183029175,1
chemical-plume,D,0.0,3,50,5800,290000,0.5499842762947083,0.5499842762947083,0.5499842762947083,1
chemical-plume,D,0.0,3,50,6000,300000,0.5456940531730652,0.5456940531730652,0.5456940531730652,1
chemical-plume,D,0.0,3,50,6200,310000,0.5483797788619995,0.5483797788619995,0.5483797788619995,1
chemical-plume,D,0.0,3,50,6400,320000,0.5362085103988647,0.5362085103988647,0.5362085103988647,1
chemical-plume,D,0.0,3,50,6600,330000,0.5443418025970459,0.5443418025970459,0.5443418025970459,1
chemical-plume,D,0.0,3,50,6800,340000,0.5323997139930725,0.5323997139930725,0.5323997139930725,1
chemical-plume,D,0.0,3,50,7000,350000,0.5323958992958069,0.5323958992958069,0.5323958992958069,1
chemical-plume,D,0.0,3,50,7200,360000,0.5446598529815674,0.5446598529815674,0.5446598529815674,1
chemical-plume,D,0.0,3,50,7400,370000,0.5504537224769592,0.5504537224769592,0.5504537224769592,1
chemical-plume,D,0.0,3,50,7600,380000,0.5464385747909546,0.5464385747909546,0.5464385747909546,1
chemical-plume,D,0.0,3,50,7800,390000,0.5572313070297241,0.5572313070297241,0.5572313070297241,1
chemical-plume,D,0.0,3,50,8000,400000,0.5216026306152344,0.5216026306152344,0.5216026306152344,1
chemical-plume,D,0.0,3,50,8200,410000,0.5270134210586548,0.5270134210586548,0.5270134210586548,1
chemical-plume,D,0.0,3,50,8400,420000,0.5564862489700317,0.5564862489700317,0.5564862489700317,1
chemical-plume,D,0.0,3,50,8600,430000,0.5664635300636292,0.5664635300636292,0.5664635300636292,1
chemical-plume,D,0.0,3,50,8800,440000,0.5601930022239685,0.5601930022239685,0.5601930022239685,1
chemical-plume,D,0.0,3,50,9000,450000,0.5238766670227051,0.5238766670227051,0.5238766670227051,1
chemical-plume,D,0.0,3,50,9200,460000,0.5558587908744812,0.5558587908744812,0.5558587908744812,1
chemical-plume,D,0.0,3,50,9400,470000,0.5577586889266968,0.5577586889266968,0.5577586889266968,1
chemical-plume,D,0.0,3,50,9600,480000,0.5411221385002136,0.5411221385002136,0.5411221385002136,1
chemical-plume,D,0.0,3,50,9800,490000,0.563988208770752,0.563988208770752,0.563988208770752,1
chemical-plume,D,0.0,3,50,10000,500000,0.5677056312561035,0.5677056312561035,0.5677056312561035,1
chemical-plume,D,0.25,3,50,200,10000,0.22623710334300995,0.22623710334300995,0.22623710334300995,1
chemical-plume,D,0.25,3,50,400,20000,0.24149493873119354,0.24149493873119354,0.24149493873119354,1
chemical-plume,D,0.25,3,50,600,30000,0.23960816860198975,0.23960816860198975,0.23960816860198975,1
chemical-plume,D,0.25,3,50,800,40000,0.2715940475463867,0.2715940475463867,0.2715940475463867,1
chemical-plume,D,0.25,3,50,1000,50000,0.28683266043663025,0.28683266043663025,0.28683266043663025,1
chemical-plume,D,0.25,3,50,1200,60000,0.29080286622047424,0.29080286622047424,0.29080286622047424,1
chemical-plume,D,0.25,3,50,1400,70000,0.33578628301620483,0.33578628301620483,0.33578628301620483,1
chemical-plume,D,0.25,3,50,1600,80000,0.3396190404891968,0.3396190404891968,0.3396190404891968,1
chemical-plume,D,0.25,3,50,1800,90000,0.34552234411239624,0.34552234411239624,0.34552234411239624,1
chemical-plume,D,0.25,3,50,2000,100000,0.3396218419075012,0.3396218419075012,0.3396218419075012,1
chemical-plume,D,0.25,3,50,2200,110000,0.36493074893951416,0.36493074893951416,0.36493074893951416,1
chemical-plume,D,0.25,3,50,2400,120000,0.34404465556144714,0.34404465556144714,0.34404465556144714,1
chemical-plume,D,0.25,3,50,2600,130000,0.36995476484298706,0.36995476484298706,0.36995476484298706,1
chemical-plume,D,0.25,3,50,2800,140000,0.3713184893131256,0.3713184893131256,0.3713184893131256,1
chemical-plume,D,0.25,3,50,3000,150000,0.3709860146045685,0.3709860146045685,0.3709860146045685,1
chemical-plume,D,0.25,3,50,3200,160000,0.37665125727653503,0.37665125727653503,0.37665125727653503,1
chemical-plume,D,0.25,3,50,3400,170000,0.36035704612731934,0.36035704612731934,0.36035704612731934,1
chemical-plume,D,0.25,3,50,3600,180000,0.36195433139801025,0.36195433139801025,0.36195433139801025,1
chemical-plume,D,0.25,3,50,3800,190000,0.3511662483215332,0.3511662483215332,0.3511662483215332,1
chemical-plume,D,0.25,3,50,4000,200000,0.368236243724823,0.368236243724823,0.368236243724823,1
chemical-plume,D,0.25,3,50,4200,210000,0.36642545461654663,0.36642545461654663,0.36642545461654663,1
chemical-plume,D,0.25,3,50,4400,220000,0.3973166048526764,0.3973166048526764,0.3973166048526764,1
chemical-plume,D,0.25,3,50,4600,230000,0.36075684428215027,0.36075684428215027,0.36075684428215027,1
chemical-plume,D,0.25,3,50,4800,240000,0.37193748354911804,0.37193748354911804,0.37193748354911804,1
chemical-plume,D,0.25,3,50,5000,250000,0.37121161818504333,0.37121161818504333,0.37121161818504333,1
chemical-plume,D,0.25,3,50,5200,260000,0.36294785141944885,0.36294785141944885,0.36294785141944885,1
chemical-plume,D,0.25,3,50,5400,270000,0.36396530270576477,0.36396530270576477,0.36396530270576477,1
chemical-plume,D,0.25,3,50,5600,280000,0.35745564103126526,0.35745564103126526,0.35745564103126526,1
chemical-plume,D,0.25,3,50,5800,290000,0.3873243033885956,0.3873243033885956,0.3873243033885956,1
chemical-plume,D,0.25,3,50,6000,300000,0.39234688878059387,0.39234688878059387,0.39234688878059387,1
chemical-plume,D,0.25,3,50,6200,310000,0.38125184178352356,0.38125184178352356,0.38125184178352356,1
chemical-plume,D,0.25,3,50,6400,320000,0.3847610652446747,0.3847610652446747,0.3847610652446747,1
chemical-plume,D,0.25,3,50,6600,330000,0.3801518380641937,0.3801518380641937,0.3801518380641937,1
chemical-plume,D,0.25,3,50,6800,340000,0.38440221548080444,0.38440221548080444,0.38440221548080444,1
chemical-plume,D,0.25,3,50,7000,350000,0.3865860104560852,0.3865860104560852,0.3865860104560852,1
chemical-plume,D,0.25,3,50,7200,360000,0.3935759961605072,0.3935759961605072,0.3935759961605072,1
chemical-plume,D,0.25,3,50,7400,370000,0.37748047709465027,0.37748047709465027,0.37748047709465027,1
chemical-plume,D,0.25,3,50,7600,380000,0.382980078458786,0.382980078458786,0.382980078458786,1
chemical-plume,D,0.25,3,50,7800,390000,0.37340953946113586,0.37340953946113586,0.37340953946113586,1
chemical-plume,D,0.25,3,50,8000,400000,0.3806871175765991,0.3806871175765991,0.3806871175765991,1
chemical-plume,D,0.25,3,50,8200,410000,0.3897629678249359,0.3897629678249359,0.3897629678249359,1
chemical-plume,D,0.25,3,50,8400,420000,0.3926953971385956,0.3926953971385956,0.3926953971385956,1
chemical-plume,D,0.25,3,50,8600,430000,0.3793901205062866,0.3793901205062866,0.3793901205062866,1
chemical-plume,D,0.25,3,50,8800,440000,0.3911575376987457,0.3911575376987457,0.3911575376987457,1
chemical-plume,D,0.25,3,50,9000,450000,0.3947184383869171,0.3947184383869171,0.3947184383869171,1
chemical-plume,D,0.25,3,50,9200,460000,0.36515313386917114,0.36515313386917114,0.36515313386917114,1
chemical-plume,D,0.25,3,50,9400,470000,0.3980650007724762,0.3980650007724762,0.3980650007724762,1
chemical-plume,D,0.25,3,50,9600,480000,0.38591086864471436,0.38591086864471436,0.38591086864471436,1
chemical-plume,D,0.25,3,50,9800,490000,0.384746253490448,0.384746253490448,0.384746253490448,1
chemical-plume,D,0.25,3,50,10000,500000,0.32170194387435913,0.32170194387435913,0.32170194387435913,1
chemical-plume,D,0.5,3,50,200,10000,0.10109914839267731,0.10109914839267731,0.10109914839267731,1
chemical-plume,D,0.5,3,50,400,20000,0.10345795005559921,0.10345795005559921,0.10345795005559921,1
chemical-plume,D,0.5,3,50,600,30000,0.11033383011817932,0.11033383011817932,0.11033383011817932,1
chemical-plume,D,0.5,3,50,800,40000,0.13261030614376068,0.13261030614376068,0.13261030614376068,1
chemical-plume,D,0.5,3,50,1000,50000,0.14320328831672668,0.14320328831672668,0.14320328831672668,1
chemical-plume,D,0.5,3,50,1200,60000,0.16083651781082153,0.16083651781082153,0.16083651781082153,1
chemical-plume,D,0.5,3,50,1400,70000,0.15135331451892853,0.15135331451892853,0.15135331451892853,1
chemical-plume,D,0.5,3,50,1600,80000,0.14513465762138367,0.14513465762138367,0.14513465762138367,1
chemical-plume,D,0.5,3,50,1800,90000,0.16774633526802063,0.16774633526802063,0.16774633526802063,1
chemical-plume,D,0.5,3,50,2000,100000,0.14017431437969208,0.14017431437969208,0.14017431437969208,1
chemical-plume,D,0.5,3,50,2200,110000,0.18074212968349457,0.18074212968349457,0.18074212968349457,1
chemical-plume,D,0.5,3,50,2400,120000,0.1561122089624405,0.1561122089624405,0.1561122089624405,1
chemical-plume,D,0.5,3,50,2600,130000,0.1566811203956604,0.1566811203956604,0.1566811203956604,1
chemical-plume,D,0.5,3,50,2800,140000,0.1704281121492386,0.1704281121492386,0.1704281121492386,1
chemical-plume,D,0.5,3,50,3000,150000,0.16110818088054657,0.16110818088054657,0.16110818088054657,1
chemical-plume,D,0.5,3,50,3200,160000,0.1761159598827362,0.1761159598827362,0.1761159598827362,1
chemical-plume,D,0.5,3,50,3400,170000,0.18429240584373474,0.18429240584373474,0.18429240584373474,1
chemical-plume,D,0.5,3,50,3600,180000,0.18175841867923737,0.18175841867923737,0.18175841867923737,1
chemical-plume,D,0.5,3,50,3800,190000,0.17885838449001312,0.17885838449001312,0.17885838449001312,1
chemical-plume,D,0.5,3,50,4000,200000,0.18704581260681152,0.18704581260681152,0.18704581260681152,1
chemical-plume,D,0.5,3,50,4200,210000,0.1937144547700882,0.1937144547700882,0.1937144547700882,1
chemical-plume,D,0.5,3,50,4400,220000,0.18327254056930542,0.18327254056930542,0.18327254056930542,1
chemical-plume,D,0.5,3,50,4600,230000,0.16885395348072052,0.16885395348072052,0.16885395348072052,1
chemical-plume,D,0.5,3,50,4800,240000,0.18901826441287994,0.18901826441287994,0.18901826441287994,1
chemical-plume,D,0.5,3,50,5000,250000,0.17929255962371826,0.17929255962371826,0.17929255962371826,1
chemical-plume,D,0.5,3,50,5200,260000,0.18009856343269348,0.18009856343269348,0.18009856343269348,1
chemical-plume,D,0.5,3,50,5400,270000,0.17999404668807983,0.17999404668807983,0.17999404668807983,1
chemical-plume,D,0.5,3,50,5600,280000,0.16613829135894775,0.16613829135894775,0.16613829135894775,1
chemical-plume,D,0.5,3,50,5800,290000,0.1722678393125534,0.1722678393125534,0.1722678393125534,1
chemical-plume,D,0.5,3,50,6000,300000,0.14906218647956848,0.14906218647956848,0.14906218647956848,1
chemical-plume,D,0.5,3,50,6200,310000,0.17197783291339874,0.17197783291339874,0.17197783291339874,1
chemical-plume,D,0.5,3,50,6400,320000,0.16843748092651367,0.16843748092651367,0.16843748092651367,1
chemical-plume,D,0.5,3,50,6600,330000,0.17414966225624084,0.17414966225624084,0.17414966225624084,1
chemical-plume,D,0.5,3,50,6800,340000,0.1793171465396881,0.1793171465396881,0.1793171465396881,1
chemical-plume,D,0.5,3,50,7000,350000,0.18584905564785004,0.18584905564785004,0.18584905564785004,1
chemical-plume,D,0.5,3,50,7200,360000,0.18974073231220245,0.18974073231220245,0.18974073231220245,1
chemical-plume,D,0.5,3,50,7400,370000,0.174978107213974,0.174978107213974,0.174978107213974,1
chemical-plume,D,0.5,3,50,7600,380000,0.18726308643817902,0.18726308643817902,0.18726308643817902,1
chemical-plume,D,0.5,3,50,7800,390000,0.17593136429786682,0.17593136429786682,0.17593136429786682,1
chemical-plume,D,0.5,3,50,8000,400000,0.1737450659275055,0.1737450659275055,0.1737450659275055,1
chemical-plume,D,0.5,3,50,8200,410000,0.17681430280208588,0.17681430280208588,0.17681430280208588,1
chemical-plume,D,0.5,3,50,8400,420000,0.1715611070394516,0.1715611070394516,0.1715611070394516,1
chemical-plume,D,0.5,3,50,8600,430000,0.20285752415657043,0.20285752415657043,0.20285752415657043,1
chemical-plume,D,0.5,3,50,8800,440000,0.18386563658714294,0.18386563658714294,0.18386563658714294,1
chemical-plume,D,0.5,3,50,9000,450000,0.19827145338058472,0.19827145338058472,0.19827145338058472,1
chemical-plume,D,0.5,3,50,9200,460000,0.1905808299779892,0.1905808299779892,0.1905808299779892,1
chemical-plume,D,0.5,3,50,9400,470000,0.19885000586509705,0.19885000586509705,0.19885000586509705,1
chemical-plume,D,0.5,3,50,9600,480000,0.19753454625606537,0.19753454625606537,0.19753454625606537,1
chemical-plume,D,0.5,3,50,9800,490000,0.2085791826248169,0.2085791826248169,0.2085791826248169,1
chemical-plume,D,0.5,3,50,10000,500000,0.19937530159950256,0.19937530159950256,0.19937530159950256,1
chemical-plume,D,0.75,3,50,200,10000,-0.04230890050530434,-0.04230890050530434,-0.04230890050530434,1
chemical-plume,D,0.75,3,50,400,20000,-0.03443806990981102,-0.03443806990981102,-0.03443806990981102,1
chemical-plume,D,0.75,3,50,600,30000,-0.03345847502350807,-0.03345847502350807,-0.03345847502350807,1
chemical-plume,D,0.75,3,50,800,40000,-0.0165884867310524,-0.0165884867310524,-0.0165884867310524,1
chemical-plume,D,0.75,3,50,1000,50000,-0.011855424381792545,-0.011855424381792545,-0.011855424381792545,1
chemical-plume,D,0.75,3,50,1200,60000,-0.012690553441643715,-0.012690553441643715,-0.012690553441643715,1
chemical-plume,D,0.75,3,50,1400,70000,-0.008384478278458118,-0.008384478278458118,-0.008384478278458118,1
chemical-plume,D,0.75,3,50,1600,80000,-0.015544473193585873,-0.015544473193585873,-0.015544473193585873,1
chemical-plume,D,0.75,3,50,1800,90000,-0.013160991482436657,-0.013160991482436657,-0.013160991482436657,1
chemical-plume,D,0.75,3,50,2000,100000,-0.009455527178943157,-0.009455527178943157,-0.009455527178943157,1
chemical-plume,D,0.75,3,50,2200,110000,-0.0038335323333740234,-0.0038335323333740234,-0.0038335323333740234,1
chemical-plume,D,0.75,3,50,2400,120000,-0.017234422266483307,-0.017234422266483307,-0.017234422266483307,1
chemical-plume,D,0.75,3,50,2600,130000,-0.007571826688945293,-0.007571826688945293,-0.007571826688945293,1
chemical-plume,D,0.75,3,50,2800,140000,-0.012189474888145924,-0.012189474888145924,-0.012189474888145924,1
chemical-plume,D,0.75,3,50,3000,150000,-0.004240464419126511,-0.004240464419126511,-0.004240464419126511,1
chemical-plume,D,0.75,3,50,3200,160000,-0.010174536146223545,-0.010174536146223545,-0.010174536146223545,1
chemical-plume,D,0.75,3,50,3400,170000,-0.004798071924597025,-0.004798071924597025,-0.004798071924597025,1
chemical-plume,D,0.75,3,50,3600,180000,-0.0035371771082282066,-0.0035371771082282066,-0.0035371771082282066,1
chemical-plume,D,0.75,3,50,3800,190000,-0.0030726538971066475,-0.0030726538971066475,-0.0030726538971066475,1
chemical-plume,D,0.75,3,50,4000,200000,-0.0009143494535237551,-0.0009143494535237551,-0.0009143494535237551,1
chemical-plume,D,0.75,3,50,4200,210000,-0.002939777448773384,-0.002939777448773384,-0.002939777448773384,1
chemical-plume,D,0.75,3,50,4400,220000,0.0006669153226539493,0.0006669153226539493,0.0006669153226539493,1
chemical-plume,D,0.75,3,50,4600,230000,0.011322892270982265,0.011322892270982265,0.011322892270982265,1
chemical-plume,D,0.75,3,50,4800,240000,0.010231217369437218,0.010231217369437218,0.010231217369437218,1
chemical-plume,D,0.75,3,50,5000,250000,-0.012271275743842125,-0.012271275743842125,-0.012271275743842125,1
chemical-plume,D,0.75,3,50,5200,260000,0.00519556924700737,0.00519556924700737,0.00519556924700737,1
chemical-plume,D,0.75,3,50,5400,270000,-0.0134085388854146,-0.0134085388854146,-0.0134085388854146,1
chemical-plume,D,0.75,3,50,5600,280000,0.0038581888657063246,0.0038581888657063246,0.0038581888657063246,1
chemical-plume,D,0.75,3,50,5800,290000,0.003932887222617865,0.003932887222617865,0.003932887222617865,1
chemical-plume,D,0.75,3,50,6000,300000,0.009670572355389595,0.009670572355389595,0.009670572355389595,1
chemical-plume,D,0.75,3,50,6200,310000,0.0025275738444179296,0.0025275738444179296,0.0025275738444179296,1
chemical-plume,D,0.75,3,50,6400,320000,-0.009915908798575401,-0.009915908798575401,-0.009915908798575401,1
chemical-plume,D,0.75,3,50,6600,330000,-0.01043764315545559,-0.01043764315545559,-0.01043764315545559,1
chemical-plume,D,0.75,3,50,6800,340000,0.011678998358547688,0.011678998358547688,0.011678998358547688,1
chemical-plume,D,0.75,3,50,7000,350000,-0.002302839420735836,-0.002302839420735836,-0.002302839420735836,1
chemical-plume,D,0.75,3,50,7200,360000,0.01538047380745411,0.01538047380745411,0.01538047380745411,1
chemical-plume,D,0.75,3,50,7400,370000,0.014424610882997513,0.014424610882997513,0.014424610882997513,1
chemical-plume,D,0.75,3,50,7600,380000,0.0068096197210252285,0.0068096197210252285,0.0068096197210252285,1
chemical-plume,D,0.75,3,50,7800,390000,0.008780327625572681,0.008780327625572681,0.008780327625572681,1
chemical-plume,D,0.75,3,50,8000,400000,0.003273257752880454,0.003273257752880454,0.003273257752880454,1
chemical-plume,D,0.75,3,50,8200,410000,0.0013384092599153519,0.0013384092599153519,0.0013384092599153519,1
chemical-plume,D,0.75,3,50,8400,420000,0.0007729878998361528,0.0007729878998361528,0.0007729878998361528,1
chemical-plume,D,0.75,3,50,8600,430000,0.0064258333295583725,0.0064258333295583725,0.0064258333295583725,1
chemical-plume,D,0.75,3,50,8800,440000,0.003463163273409009,0.003463163273409009,0.003463163273409009,1
chemical-plume,D,0.75,3,50,9000,450000,0.007517887279391289,0.007517887279391289,0.007517887279391289,1
chemical-plume,D,0.75,3,50,9200,460000,0.007825177162885666,0.007825177162885666,0.007825177162885666,1
chemical-plume,D,0.75,3,50,9400,470000,-0.000726839411072433,-0.000726839411072433,-0.000726839411072433,1
chemical-plume,D,0.75,3,50,9600,480000,0.0035633761435747147,0.0035633761435747147,0.0035633761435747147,1
chemical-plume,D,0.75,3,50,9800,490000,0.0002805500407703221,0.0002805500407703221,0.0002805500407703221,1
chemical-plume,D,0.75,3,50,10000,500000,0.0016155181219801307,0.0016155181219801307,0.0016155181219801307,1
chemical-plume,D,1.0,3,50,200,10000,-0.1700356900691986,-0.1700356900691986,-0.1700356900691986,1
chemical-plume,D,1.0,3,50,400,20000,-0.16190049052238464,-0.16190049052238464,-0.16190049052238464,1
chemical-plume,D,1.0,3,50,600,30000,-0.13170598447322845,-0.13170598447322845,-0.13170598447322845,1
chemical-plume,D,1.0,3,50,800,40000,-0.14208264648914337,-0.14208264648914337,-0.14208264648914337,1
chemical-plume,D,1.0,3,50,1000,50000,-0.14389443397521973,-0.14389443397521973,-0.14389443397521973,1
chemical-plume,D,1.0,3,50,1200,60000,-0.1274765133857727,-0.1274765133857727,-0.1274765133857727,1
chemical-plume,D,1.0,3,50,1400,70000,-0.13455398380756378,-0.13455398380756378,-0.13455398380756378,1
chemical-plume,D,1.0,3,50,1600,80000,-0.143326073884964,-0.143326073884964,-0.143326073884964,1
chemical-plume,D,1.0,3,50,1800,90000,-0.10668014734983444,-0.10668014734983444,-0.10668014734983444,1
chemical-plume,D,1.0,3,50,2000,100000,-0.12872296571731567,-0.12872296571731567,-0.12872296571731567,1
chemical-plume,D,1.0,3,50,2200,110000,-0.13612011075019836,-0.13612011075019836,-0.13612011075019836,1
chemical-plume,D,1.0,3,50,2400,120000,-0.1228177398443222,-0.1228177398443222,-0.1228177398443222,1
chemical-plume,D,1.0,3,50,2600,130000,-0.1359492540359497,-0.1359492540359497,-0.1359492540359497,1
chemical-plume,D,1.0,3,50,2800,140000,-0.1251499205827713,-0.1251499205827713,-0.1251499205827713,1
chemical-plume,D,1.0,3,50,3000,150000,-0.13026508688926697,-0.13026508688926697,-0.13026508688926697,1
chemical-plume,D,1.0,3,50,3200,160000,-0.12142278999090195,-0.12142278999090195,-0.12142278999090195,1
chemical-plume,D,1.0,3,50,3400,170000,-0.14080926775932312,-0.14080926775932312,-0.14080926775932312,1
chemical-plume,D,1.0,3,50,3600,180000,-0.12423853576183319,-0.12423853576183319,-0.12423853576183319,1
chemical-plume,D,1.0,3,50,3800,190000,-0.12481959909200668,-0.12481959909200668,-0.12481959909200668,1
chemical-plume,D,1.0,3,50,4000,200000,-0.13601580262184143,-0.13601580262184143,-0.13601580262184143,1
chemical-plume,D,1.0,3,50,4200,210000,-0.13527153432369232,-0.13527153432369232,-0.13527153432369232,1
chemical-plume,D,1.0,3,50,4400,220000,-0.1385050117969513,-0.1385050117969513,-0.1385050117969513,1
chemical-plume,D,1.0,3,50,4600,230000,-0.13377244770526886,-0.13377244770526886,-0.13377244770526886,1
chemical-plume,D,1.0,3,50,4800,240000,-0.14164422452449799,-0.14164422452449799,-0.14164422452449799,1
chemical-plume,D,1.0,3,50,5000,250000,-0.13624972105026245,-0.13624972105026245,-0.13624972105026245,1
chemical-plume,D,1.0,3,50,5200,260000,-0.11867011338472366,-0.11867011338472366,-0.11867011338472366,1
chemical-plume,D,1.0,3,50,5400,270000,-0.14458708465099335,-0.14458708465099335,-0.14458708465099335,1
chemical-plume,D,1.0,3,50,5600,280000,-0.12323351949453354,-0.12323351949453354,-0.12323351949453354,1
chemical-plume,D,1.0,3,50,5800,290000,-0.1235857829451561,-0.1235857829451561,-0.1235857829451561,1
chemical-plume,D,1.0,3,50,6000,300000,-0.11953267455101013,-0.11953267455101013,-0.11953267455101013,1
chemical-plume,D,1.0,3,50,6200,310000,-0.12559698522090912,-0.12559698522090912,-0.12559698522090912,1
chemical-plume,D,1.0,3,50,6400,320000,-0.1509554535150528,-0.1509554535150528,-0.1509554535150528,1
chemical-plume,D,1.0,3,50,6600,330000,-0.12847301363945007,-0.12847301363945007,-0.12847301363945007,1
chemical-plume,D,1.0,3,50,6800,340000,-0.11619871109724045,-0.11619871109724045,-0.11619871109724045,1
chemical-plume,D,1.0,3,50,7000,350000,-0.14223971962928772,-0.14223971962928772,-0.14223971962928772,1
chemical-plume,D,1.0,3,50,7200,360000,-0.12163322418928146,-0.12163322418928146,-0.12163322418928146,1
chemical-plume,D,1.0,3,50,7400,370000,-0.12542647123336792,-0.12542647123336792,-0.12542647123336792,1
chemical-plume,D,1.0,3,50,7600,380000,-0.1332537978887558,-0.1332537978887558,-0.1332537978887558,1
chemical-plume,D,1.0,3,50,7800,390000,-0.130666121840477,-0.130666121840477,-0.130666121840477,1
chemical-plume,D,1.0,3,50,8000,400000,-0.12384262681007385,-0.12384262681007385,-0.12384262681007385,1
chemical-plume,D,1.0,3,50,8200,410000,-0.13575725257396698,-0.13575725257396698,-0.13575725257396698,1
chemical-plume,D,1.0,3,50,8400,420000,-0.1321163773536682,-0.1321163773536682,-0.1321163773536682,1
chemical-plume,D,1.0,3,50,8600,430000,-0.12261088192462921,-0.12261088192462921,-0.12261088192462921,1
chemical-plume,D,1.0,3,50,8800,440000,-0.1312543898820877,-0.1312543898820877,-0.1312543898820877,1
chemical-plume,D,1.0,3,50,9000,450000,-0.13043944537639618,-0.13043944537639618,-0.13043944537639618,1
chemical-plume,D,1.0,3,50,9200,460000,-0.12639111280441284,-0.12639111280441284,-0.12639111280441284,1
chemical-plume,D,1.0,3,50,9400,470000,-0.1264636069536209,-0.1264636069536209,-0.1264636069536209,1
chemical-plume,D,1.0,3,50,9600,480000,-0.12136586010456085,-0.12136586010456085,-0.12136586010456085,1
chemical-plume,D,1.0,3,50,9800,490000,-0.1177598237991333,-0.1177598237991333,-0.1177598237991333,1
chemical-plume,D,1.0,3,50,10000,500000,-0.13242949545383453,-0.13242949545383453,-0.13242949545383453,1
wildfires,D,0.0,3,50,200,10000,0.16741178929805756,0.16741178929805756,0.16741178929805756,1
wildfires,D,0.0,3,50,400,20000,0.3475780487060547,0.3475780487060547,0.3475780487060547,1
wildfires,D,0.0,3,50,600,30000,0.33797207474708557,0.33797207474708557,0.33797207474708557,1
wildfires,D,0.0,3,50,800,40000,0.40415969491004944,0.40415969491004944,0.40415969491004944,1
wildfires,D,0.0,3,50,1000,50000,0.3836526572704315,0.3836526572704315,0.3836526572704315,1
wildfires,D,0.0,3,50,1200,60000,0.45325201749801636,0.45325201749801636,0.45325201749801636,1
wildfires,D,0.0,3,50,1400,70000,0.44051802158355713,0.44051802158355713,0.44051802158355713,1
wildfires,D,0.0,3,50,1600,80000,0.4834713637828827,0.4834713637828827,0.4834713637828827,1
wildfires,D,0.0,3,50,1800,90000,0.49505797028541565,0.49505797028541565,0.49505797028541565,1
wildfires,D,0.0,3,50,2000,100000,0.4824364483356476,0.4824364483356476,0.4824364483356476,1
wildfires,D,0.0,3,50,2200,110000,0.5202890634536743,0.5202890634536743,0.5202890634536743,1
wildfires,D,0.0,3,50,2400,120000,0.525623083114624,0.525623083114624,0.525623083114624,1
wildfires,D,0.0,3,50,2600,130000,0.608109176158905,0.608109176158905,0.608109176158905,1
wildfires,D,0.0,3,50,2800,140000,0.6252715587615967,0.6252715587615967,0.6252715587615967,1
wildfires,D,0.0,3,50,3000,150000,0.5988860130310059,0.5988860130310059,0.5988860130310059,1
wildfires,D,0.0,3,50,3200,160000,0.6081940531730652,0.6081940531730652,0.6081940531730652,1
wildfires,D,0.0,3,50,3400,170000,0.6092287302017212,0.6092287302017212,0.6092287302017212,1
wildfires,D,0.0,3,50,3600,180000,0.6209648251533508,0.6209648251533508,0.6209648251533508,1
wildfires,D,0.0,3,50,3800,190000,0.6143006682395935,0.6143006682395935,0.6143006682395935,1
wildfires,D,0.0,3,50,4000,200000,0.6436202526092529,0.6436202526092529,0.6436202526092529,1
wildfires,D,0.0,3,50,4200,210000,0.6025128364562988,0.6025128364562988,0.6025128364562988,1
wildfires,D,0.0,3,50,4400,220000,0.6294492483139038,0.6294492483139038,0.6294492483139038,1
wildfires,D,0.0,3,50,4600,230000,0.6230670809745789,0.6230670809745789,0.6230670809745789,1
wildfires,D,0.0,3,50,4800,240000,0.6261245608329773,0.6261245608329773,0.6261245608329773,1
wildfires,D,0.0,3,50,5000,250000,0.6186380982398987,0.6186380982398987,0.6186380982398987,1
wildfires,D,0.0,3,50,5200,260000,0.6211410164833069,0.6211410164833069,0.6211410164833069,1
wildfires,D,0.0,3,50,5400,270000,0.6339261531829834,0.6339261531829834,0.6339261531829834,1
wildfires,D,0.0,3,50,5600,280000,0.6410013437271118,0.6410013437271118,0.6410013437271118,1
wildfires,D,0.0,3,50,5800,290000,0.6087778806686401,0.6087778806686401,0.6087778806686401,1
wildfires,D,0.0,3,50,6000,300000,0.6493759155273438,0.6493759155273438,0.6493759155273438,1
wildfires,D,0.0,3,50,6200,310000,0.6445557475090027,0.6445557475090027,0.6445557475090027,1
wildfires,D,0.0,3,50,6400,320000,0.6058101654052734,0.6058101654052734,0.6058101654052734,1
wildfires,D,0.0,3,50,6600,330000,0.6304317712783813,0.6304317712783813,0.6304317712783813,1
wildfires,D,0.0,3,50,6800,340000,0.6054461598396301,0.6054461598396301,0.6054461598396301,1
wildfires,D,0.0,3,50,7000,350000,0.6102396845817566,0.6102396845817566,0.6102396845817566,1
wildfires,D,0.0,3,50,7200,360000,0.6135684251785278,0.6135684251785278,0.6135684251785278,1
wildfires,D,0.0,3,50,7400,370000,0.5987376570701599,0.5987376570701599,0.5987376570701599,1
wildfires,D,0.0,3,50,7600,380000,0.5784212350845337,0.5784212350845337,0.5784212350845337,1
wildfires,D,0.0,3,50,7800,390000,0.587003231048584,0.587003231048584,0.587003231048584,1
wildfires,D,0.0,3,50,8000,400000,0.5503401756286621,0.5503401756286621,0.5503401756286621,1
wildfires,D,0.0,3,50,8200,410000,0.569825291633606,0.569825291633606,0.569825291633606,1
wildfires,D,0.0,3,50,8400,420000,0.6066371202468872,0.6066371202468872,0.6066371202468872,1
wildfires,D,0.0,3,50,8600,430000,0.6214742064476013,0.6214742064476013,0.6214742064476013,1
wildfires,D,0.0,3,50,8800,440000,0.6151138544082642,0.6151138544082642,0.6151138544082642,1
wildfires,D,0.0,3,50,9000,450000,0.6032618880271912,0.6032618880271912,0.6032618880271912,1
wildfires,D,0.0,3,50,9200,460000,0.599053144454956,0.599053144454956,0.599053144454956,1
wildfires,D,0.0,3,50,9400,470000,0.6373657584190369,0.6373657584190369,0.6373657584190369,1
wildfires,D,0.0,3,50,9600,480000,0.5987241864204407,0.5987241864204407,0.5987241864204407,1
wildfires,D,0.0,3,50,9800,490000,0.6147862672805786,0.6147862672805786,0.6147862672805786,1
wildfires,D,0.0,3,50,10000,500000,0.619205892086029,0.619205892086029,0.619205892086029,1
wildfires,D,0.25,3,50,200,10000,0.18566720187664032,0.18566720187664032,0.18566720187664032,1
wildfires,D,0.25,3,50,400,20000,0.17790170013904572,0.17790170013904572,0.17790170013904572,1
wildfires,D,0.25,3,50,600,30000,0.23267123103141785,0.23267123103141785,0.23267123103141785,1
wildfires,D,0.25,3,50,800,40000,0.24561379849910736,0.24561379849910736,0.24561379849910736,1
wildfires,D,0.25,3,50,1000,50000,0.24054118990898132,0.24054118990898132,0.24054118990898132,1
wildfires,D,0.25,3,50,1200,60000,0.2708594501018524,0.2708594501018524,0.2708594501018524,1
wildfires,D,0.25,3,50,1400,70000,0.2706967294216156,0.2706967294216156,0.2706967294216156,1
wildfires,D,0.25,3,50,1600,80000,0.2842750549316406,0.2842750549316406,0.2842750549316406,1
wildfires,D,0.25,3,50,1800,90000,0.3092338740825653,0.3092338740825653,0.3092338740825653,1
wildfires,D,0.25,3,50,2000,100000,0.31853505969047546,0.31853505969047546,0.31853505969047546,1
wildfires,D,0.25,3,50,2200,110000,0.29539254307746887,0.29539254307746887,0.29539254307746887,1
wildfires,D,0.25,3,50,2400,120000,0.2869187593460083,0.2869187593460083,0.2869187593460083,1
wildfires,D,0.25,3,50,2600,130000,0.3352515399456024,0.3352515399456024,0.3352515399456024,1
wildfires,D,0.25,3,50,2800,140000,0.3506436347961426,0.3506436347961426,0.3506436347961426,1
wildfires,D,0.25,3,50,3000,150000,0.34541624784469604,0.34541624784469604,0.34541624784469604,1
wildfires,D,0.25,3,50,3200,160000,0.35353049635887146,0.35353049635887146,0.35353049635887146,1
wildfires,D,0.25,3,50,3400,170000,0.3635749816894531,0.3635749816894531,0.3635749816894531,1
wildfires,D,0.25,3,50,3600,180000,0.34935489296913147,0.34935489296913147,0.34935489296913147,1
wildfires,D,0.25,3,50,3800,190000,0.33851227164268494,0.33851227164268494,0.33851227164268494,1
wildfires,D,0.25,3,50,4000,200000,0.35567691922187805,0.35567691922187805,0.35567691922187805,1
wildfires,D,0.25,3,50,4200,210000,0.3462565839290619,0.3462565839290619,0.3462565839290619,1
wildfires,D,0.25,3,50,4400,220000,0.3472957909107208,0.3472957909107208,0.3472957909107208,1
wildfires,D,0.25,3,50,4600,230000,0.36551377177238464,0.36551377177238464,0.36551377177238464,1
wildfires,D,0.25,3,50,4800,240000,0.3439096212387085,0.3439096212387085,0.3439096212387085,1
wildfires,D,0.25,3,50,5000,250000,0.359213262796402,0.359213262796402,0.359213262796402,1
wildfires,D,0.25,3,50,5200,260000,0.3695954382419586,0.3695954382419586,0.3695954382419586,1
wildfires,D,0.25,3,50,5400,270000,0.3565337657928467,0.3565337657928467,0.3565337657928467,1
wildfires,D,0.25,3,50,5600,280000,0.3672848045825958,0.3672848045825958,0.3672848045825958,1
wildfires,D,0.25,3,50,5800,290000,0.35243120789527893,0.35243120789527893,0.35243120789527893,1
wildfires,D,0.25,3,50,6000,300000,0.36710479855537415,0.36710479855537415,0.36710479855537415,1
wildfires,D,0.25,3,50,6200,310000,0.3692747950553894,0.3692747950553894,0.3692747950553894,1
wildfires,D,0.25,3,50,6400,320000,0.38093194365501404,0.38093194365501404,0.38093194365501404,1
wildfires,D,0.25,3,50,6600,330000,0.37602874636650085,0.37602874636650085,0.37602874636650085,1
wildfires,D,0.25,3,50,6800,340000,0.3469831049442291,0.3469831049442291,0.3469831049442291,1
wildfires,D,0.25,3,50,7000,350000,0.3709649443626404,0.3709649443626404,0.3709649443626404,1
wildfires,D,0.25,3,50,7200,360000,0.33867907524108887,0.33867907524108887,0.33867907524108887,1
wildfires,D,0.25,3,50,7400,370000,0.36636030673980713,0.36636030673980713,0.36636030673980713,1
wildfires,D,0.25,3,50,7600,380000,0.3893433213233948,0.3893433213233948,0.3893433213233948,1
wildfires,D,0.25,3,50,7800,390000,0.3917897343635559,0.3917897343635559,0.3917897343635559,1
wildfires,D,0.25,3,50,8000,400000,0.38255396485328674,0.38255396485328674,0.38255396485328674,1
wildfires,D,0.25,3,50,8200,410000,0.37873509526252747,0.37873509526252747,0.37873509526252747,1
wildfires,D,0.25,3,50,8400,420000,0.3774484395980835,0.3774484395980835,0.3774484395980835,1
wildfires,D,0.25,3,50,8600,430000,0.3659331202507019,0.3659331202507019,0.3659331202507019,1
wildfires,D,0.25,3,50,8800,440000,0.3743206560611725,0.3743206560611725,0.3743206560611725,1
wildfires,D,0.25,3,50,9000,450000,0.3733919560909271,0.3733919560909271,0.3733919560909271,1
wildfires,D,0.25,3,50,9200,460000,0.3785001337528229,0.3785001337528229,0.3785001337528229,1
wildfires,D,0.25,3,50,9400,470000,0.3658626973628998,0.3658626973628998,0.3658626973628998,1
wildfires,D,0.25,3,50,9600,480000,0.3420906364917755,0.3420906364917755,0.3420906364917755,1
wildfires,D,0.25,3,50,9800,490000,0.39156511425971985,0.39156511425971985,0.39156511425971985,1
wildfires,D,0.25,3,50,10000,500000,0.372394859790802,0.372394859790802,0.372394859790802,1
wildfires,D,0.5,3,50,200,10000,0.08722806721925735,0.08722806721925735,0.08722806721925735,1
wildfires,D,0.5,3,50,400,20000,0.07187099754810333,0.07187099754810333,0.07187099754810333,1
wildfires,D,0.5,3,50,600,30000,0.07717985659837723,0.07717985659837723,0.07717985659837723,1
wildfires,D,0.5,3,50,800,40000,0.10299751907587051,0.10299751907587051,0.10299751907587051,1
wildfires,D,0.5,3,50,1000,50000,0.09931667894124985,0.09931667894124985,0.09931667894124985,1
wildfires,D,0.5,3,50,1200,60000,0.10380028933286667,0.10380028933286667,0.10380028933286667,1
wildfires,D,0.5,3,50,1400,70000,0.056152019649744034,0.056152019649744034,0.056152019649744034,1
wildfires,D,0.5,3,50,1600,80000,0.05945833399891853,0.05945833399891853,0.05945833399891853,1
wildfires,D,0.5,3,50,1800,90000,0.1320994645357132,0.1320994645357132,0.1320994645357132,1
wildfires,D,0.5,3,50,2000,100000,0.07556847482919693,0.07556847482919693,0.07556847482919693,1
wildfires,D,0.5,3,50,2200,110000,0.12345916032791138,0.12345916032791138,0.12345916032791138,1
wildfires,D,0.5,3,50,2400,120000,0.1123848706483841,0.1123848706483841,0.1123848706483841,1
wildfires,D,0.5,3,50,2600,130000,0.14023423194885254,0.14023423194885254,0.14023423194885254,1
wildfires,D,0.5,3,50,2800,140000,0.1429828703403473,0.1429828703403473,0.1429828703403473,1
wildfires,D,0.5,3,50,3000,150000,0.14816546440124512,0.14816546440124512,0.14816546440124512,1
wildfires,D,0.5,3,50,3200,160000,0.13351134955883026,0.13351134955883026,0.13351134955883026,1
wildfires,D,0.5,3,50,3400,170000,0.11989805847406387,0.11989805847406387,0.11989805847406387,1
wildfires,D,0.5,3,50,3600,180000,0.14793217182159424,0.14793217182159424,0.14793217182159424,1
wildfires,D,0.5,3,50,3800,190000,0.13099101185798645,0.13099101185798645,0.13099101185798645,1
wildfires,D,0.5,3,50,4000,200000,0.13769444823265076,0.13769444823265076,0.13769444823265076,1
wildfires,D,0.5,3,50,4200,210000,0.13661019504070282,0.13661019504070282,0.13661019504070282,1
wildfires,D,0.5,3,50,4400,220000,0.15263251960277557,0.15263251960277557,0.15263251960277557,1
wildfires,D,0.5,3,50,4600,230000,0.13415178656578064,0.13415178656578064,0.13415178656578064,1
wildfires,D,0.5,3,50,4800,240000,0.1454574018716812,0.1454574018716812,0.1454574018716812,1
wildfires,D,0.5,3,50,5000,250000,0.15597215294837952,0.15597215294837952,0.15597215294837952,1
wildfires,D,0.5,3,50,5200,260000,0.14534057676792145,0.14534057676792145,0.14534057676792145,1
wildfires,D,0.5,3,50,5400,270000,0.12773583829402924,0.12773583829402924,0.12773583829402924,1
wildfires,D,0.5,3,50,5600,280000,0.10463486611843109,0.10463486611843109,0.10463486611843109,1
wildfires,D,0.5,3,50,5800,290000,0.1125468835234642,0.1125468835234642,0.1125468835234642,1
wildfires,D,0.5,3,50,6000,300000,0.13356494903564453,0.13356494903564453,0.13356494903564453,1
wildfires,D,0.5,3,50,6200,310000,0.13986736536026,0.13986736536026,0.13986736536026,1
wildfires,D,0.5,3,50,6400,320000,0.15158861875534058,0.15158861875534058,0.15158861875534058,1
wildfires,D,0.5,3,50,6600,330000,0.12288108468055725,0.12288108468055725,0.12288108468055725,1
wildfires,D,0.5,3,50,6800,340000,0.13055165112018585,0.13055165112018585,0.13055165112018585,1
wildfires,D,0.5,3,50,7000,350000,0.1545901894569397,0.1545901894569397,0.1545901894569397,1
wildfires,D,0.5,3,50,7200,360000,0.14921355247497559,0.14921355247497559,0.14921355247497559,1
wildfires,D,0.5,3,50,7400,370000,0.14367526769638062,0.14367526769638062,0.14367526769638062,1
wildfires,D,0.5,3,50,7600,380000,0.13734908401966095,0.13734908401966095,0.13734908401966095,1
wildfires,D,0.5,3,50,7800,390000,0.1554805189371109,0.1554805189371109,0.1554805189371109,1
wildfires,D,0.5,3,50,8000,400000,0.14459392428398132,0.14459392428398132,0.14459392428398132,1
wildfires,D,0.5,3,50,8200,410000,0.16966919600963593,0.16966919600963593,0.16966919600963593,1
wildfires,D,0.5,3,50,8400,420000,0.14981713891029358,0.14981713891029358,0.14981713891029358,1
wildfires,D,0.5,3,50,8600,430000,0.16293638944625854,0.16293638944625854,0.16293638944625854,1
wildfires,D,0.5,3,50,8800,440000,0.1503887176513672,0.1503887176513672,0.1503887176513672,1
wildfires,D,0.5,3,50,9000,450000,0.13157901167869568,0.13157901167869568,0.13157901167869568,1
wildfires,D,0.5,3,50,9200,460000,0.15281230211257935,0.15281230211257935,0.15281230211257935,1
wildfires,D,0.5,3,50,9400,470000,0.14237037301063538,0.14237037301063538,0.14237037301063538,1
wildfires,D,0.5,3,50,9600,480000,0.14299136400222778,0.14299136400222778,0.14299136400222778,1
wildfires,D,0.5,3,50,9800,490000,0.1409754455089569,0.1409754455089569,0.1409754455089569,1
wildfires,D,0.5,3,50,10000,500000,0.16861028969287872,0.16861028969287872,0.16861028969287872,1
wildfires,D,0.75,3,50,200,10000,-0.05335376784205437,-0.05335376784205437,-0.05335376784205437,1
wildfires,D,0.75,3,50,400,20000,-0.060182925313711166,-0.060182925313711166,-0.060182925313711166,1
wildfires,D,0.75,3,50,600,30000,-0.05581950023770332,-0.05581950023770332,-0.05581950023770332,1
wildfires,D,0.75,3,50,800,40000,-0.06467416137456894,-0.06467416137456894,-0.06467416137456894,1
wildfires,D,0.75,3,50,1000,50000,-0.05513479560613632,-0.05513479560613632,-0.05513479560613632,1
wildfires,D,0.75,3,50,1200,60000,-0.04177742823958397,-0.04177742823958397,-0.04177742823958397,1
wildfires,D,0.75,3,50,1400,70000,-0.08726769685745239,-0.08726769685745239,-0.08726769685745239,1
wildfires,D,0.75,3,50,1600,80000,-0.05025129392743111,-0.05025129392743111,-0.05025129392743111,1
wildfires,D,0.75,3,50,1800,90000,-0.04977523908019066,-0.04977523908019066,-0.04977523908019066,1
wildfires,D,0.75,3,50,2000,100000,-0.06933511793613434,-0.06933511793613434,-0.06933511793613434,1
wildfires,D,0.75,3,50,2200,110000,-0.052249886095523834,-0.052249886095523834,-0.052249886095523834,1
wildfires,D,0.75,3,50,2400,120000,-0.061436139047145844,-0.061436139047145844,-0.061436139047145844,1
wildfires,D,0.75,3,50,2600,130000,-0.0479171946644783,-0.0479171946644783,-0.0479171946644783,1
wildfires,D,0.75,3,50,2800,140000,-0.05346627160906792,-0.05346627160906792,-0.05346627160906792,1
wildfires,D,0.75,3,50,3000,150000,-0.05816316977143288,-0.05816316977143288,-0.05816316977143288,1
wildfires,D,0.75,3,50,3200,160000,-0.05760248377919197,-0.05760248377919197,-0.05760248377919197,1
wildfires,D,0.75,3,50,3400,170000,-0.06405496597290039,-0.06405496597290039,-0.06405496597290039,1
wildfires,D,0.75,3,50,3600,180000,-0.07279730588197708,-0.07279730588197708,-0.07279730588197708,1
wildfires,D,0.75,3,50,3800,190000,-0.06624272465705872,-0.06624272465705872,-0.06624272465705872,1
wildfires,D,0.75,3,50,4000,200000,-0.05138865485787392,-0.05138865485787392,-0.05138865485787392,1
wildfires,D,0.75,3,50,4200,210000,-0.04587601497769356,-0.04587601497769356,-0.04587601497769356,1
wildfires,D,0.75,3,50,4400,220000,-0.04786039516329765,-0.04786039516329765,-0.04786039516329765,1
wildfires,D,0.75,3,50,4600,230000,-0.03692447394132614,-0.03692447394132614,-0.03692447394132614,1
wildfires,D,0.75,3,50,4800,240000,-0.051952261477708817,-0.051952261477708817,-0.051952261477708817,1
wildfires,D,0.75,3,50,5000,250000,-0.05334315821528435,-0.05334315821528435,-0.05334315821528435,1
wildfires,D,0.75,3,50,5200,260000,-0.04475205019116402,-0.04475205019116402,-0.04475205019116402,1
wildfires,D,0.75,3,50,5400,270000,-0.057881828397512436,-0.057881828397512436,-0.057881828397512436,1
wildfires,D,0.75,3,50,5600,280000,-0.057465437799692154,-0.057465437799692154,-0.057465437799692154,1
wildfires,D,0.75,3,50,5800,290000,-0.05261315405368805,-0.05261315405368805,-0.05261315405368805,1
wildfires,D,0.75,3,50,6000,300000,-0.05894043296575546,-0.05894043296575546,-0.05894043296575546,1
wildfires,D,0.75,3,50,6200,310000,-0.06684481352567673,-0.06684481352567673,-0.06684481352567673,1
wildfires,D,0.75,3,50,6400,320000,-0.05184056609869003,-0.05184056609869003,-0.05184056609869003,1
wildfires,D,0.75,3,50,6600,330000,-0.05496872961521149,-0.05496872961521149,-0.05496872961521149,1
wildfires,D,0.75,3,50,6800,340000,-0.053828101605176926,-0.053828101605176926,-0.053828101605176926,1
wildfires,D,0.75,3,50,7000,350000,-0.05458560585975647,-0.05458560585975647,-0.05458560585975647,1
wildfires,D,0.75,3,50,7200,360000,-0.06477848440408707,-0.06477848440408707,-0.06477848440408707,1
wildfires,D,0.75,3,50,7400,370000,-0.09018145501613617,-0.09018145501613617,-0.09018145501613617,1
wildfires,D,0.75,3,50,7600,380000,-0.09453648328781128,-0.09453648328781128,-0.09453648328781128,1
wildfires,D,0.75,3,50,7800,390000,-0.04491767659783363,-0.04491767659783363,-0.04491767659783363,1
wildfires,D,0.75,3,50,8000,400000,-0.04175335541367531,-0.04175335541367531,-0.04175335541367531,1
wildfires,D,0.75,3,50,8200,410000,-0.041236937046051025,-0.041236937046051025,-0.041236937046051025,1
wildfires,D,0.75,3,50,8400,420000,-0.05990689620375633,-0.05990689620375633,-0.05990689620375633,1
wildfires,D,0.75,3,50,8600,430000,-0.05540654808282852,-0.05540654808282852,-0.05540654808282852,1
wildfires,D,0.75,3,50,8800,440000,-0.04823923483490944,-0.04823923483490944,-0.04823923483490944,1
wildfires,D,0.75,3,50,9000,450000,-0.0395200252532959,-0.0395200252532959,-0.0395200252532959,1
wildfires,D,0.75,3,50,9200,460000,-0.02877974882721901,-0.02877974882721901,-0.02877974882721901,1
wildfires,D,0.75,3,50,9400,470000,-0.03661980479955673,-0.03661980479955673,-0.03661980479955673,1
wildfires,D,0.75,3,50,9600,480000,-0.026563657447695732,-0.026563657447695732,-0.026563657447695732,1
wildfires,D,0.75,3,50,9800,490000,-0.031034452840685844,-0.031034452840685844,-0.031034452840685844,1
wildfires,D,0.75,3,50,10000,500000,-0.029974279925227165,-0.029974279925227165,-0.029974279925227165,1
wildfires,D,1.0,3,50,200,10000,-0.23942239582538605,-0.23942239582538605,-0.23942239582538605,1
wildfires,D,1.0,3,50,400,20000,-0.23359163105487823,-0.23359163105487823,-0.23359163105487823,1
wildfires,D,1.0,3,50,600,30000,-0.23053443431854248,-0.23053443431854248,-0.23053443431854248,1
wildfires,D,1.0,3,50,800,40000,-0.2443871796131134,-0.2443871796131134,-0.2443871796131134,1
wildfires,D,1.0,3,50,1000,50000,-0.18978604674339294,-0.18978604674339294,-0.18978604674339294,1
wildfires,D,1.0,3,50,1200,60000,-0.17869192361831665,-0.17869192361831665,-0.17869192361831665,1
wildfires,D,1.0,3,50,1400,70000,-0.19970302283763885,-0.19970302283763885,-0.19970302283763885,1
wildfires,D,1.0,3,50,1600,80000,-0.18912148475646973,-0.18912148475646973,-0.18912148475646973,1
wildfires,D,1.0,3,50,1800,90000,-0.1837640404701233,-0.1837640404701233,-0.1837640404701233,1
wildfires,D,1.0,3,50,2000,100000,-0.1758413463830948,-0.1758413463830948,-0.1758413463830948,1
wildfires,D,1.0,3,50,2200,110000,-0.16956833004951477,-0.16956833004951477,-0.16956833004951477,1
wildfires,D,1.0,3,50,2400,120000,-0.18102140724658966,-0.18102140724658966,-0.18102140724658966,1
wildfires,D,1.0,3,50,2600,130000,-0.1681462973356247,-0.1681462973356247,-0.1681462973356247,1
wildfires,D,1.0,3,50,2800,140000,-0.1800692081451416,-0.1800692081451416,-0.1800692081451416,1
wildfires,D,1.0,3,50,3000,150000,-0.17732228338718414,-0.17732228338718414,-0.17732228338718414,1
wildfires,D,1.0,3,50,3200,160000,-0.17849642038345337,-0.17849642038345337,-0.17849642038345337,1
wildfires,D,1.0,3,50,3400,170000,-0.18174698948860168,-0.18174698948860168,-0.18174698948860168,1
wildfires,D,1.0,3,50,3600,180000,-0.18571342527866364,-0.18571342527866364,-0.18571342527866364,1
wildfires,D,1.0,3,50,3800,190000,-0.15978170931339264,-0.15978170931339264,-0.15978170931339264,1
wildfires,D,1.0,3,50,4000,200000,-0.16237975656986237,-0.16237975656986237,-0.16237975656986237,1
wildfires,D,1.0,3,50,4200,210000,-0.17794322967529297,-0.17794322967529297,-0.17794322967529297,1
wildfires,D,1.0,3,50,4400,220000,-0.1853644698858261,-0.1853644698858261,-0.1853644698858261,1
wildfires,D,1.0,3,50,4600,230000,-0.17673179507255554,-0.17673179507255554,-0.17673179507255554,1
wildfires,D,1.0,3,50,4800,240000,-0.17833325266838074,-0.17833325266838074,-0.17833325266838074,1
wildfires,D,1.0,3,50,5000,250000,-0.18923422694206238,-0.18923422694206238,-0.18923422694206238,1
wildfires,D,1.0,3,50,5200,260000,-0.16780366003513336,-0.16780366003513336,-0.16780366003513336,1
wildfires,D,1.0,3,50,5400,270000,-0.17446745932102203,-0.17446745932102203,-0.17446745932102203,1
wildfires,D,1.0,3,50,5600,280000,-0.17049214243888855,-0.17049214243888855,-0.17049214243888855,1
wildfires,D,1.0,3,50,5800,290000,-0.15724293887615204,-0.15724293887615204,-0.15724293887615204,1
wildfires,D,1.0,3,50,6000,300000,-0.1546507328748703,-0.1546507328748703,-0.1546507328748703,1
wildfires,D,1.0,3,50,6200,310000,-0.15279963612556458,-0.15279963612556458,-0.15279963612556458,1
wildfires,D,1.0,3,50,6400,320000,-0.1463962197303772,-0.1463962197303772,-0.1463962197303772,1
wildfires,D,1.0,3,50,6600,330000,-0.16010792553424835,-0.16010792553424835,-0.16010792553424835,1
wildfires,D,1.0,3,50,6800,340000,-0.14882808923721313,-0.14882808923721313,-0.14882808923721313,1
wildfires,D,1.0,3,50,7000,350000,-0.14188241958618164,-0.14188241958618164,-0.14188241958618164,1
wildfires,D,1.0,3,50,7200,360000,-0.15081946551799774,-0.15081946551799774,-0.15081946551799774,1
wildfires,D,1.0,3,50,7400,370000,-0.14084084331989288,-0.14084084331989288,-0.14084084331989288,1
wildfires,D,1.0,3,50,7600,380000,-0.14134366810321808,-0.14134366810321808,-0.14134366810321808,1
wildfires,D,1.0,3,50,7800,390000,-0.13083559274673462,-0.13083559274673462,-0.13083559274673462,1
wildfires,D,1.0,3,50,8000,400000,-0.14134472608566284,-0.14134472608566284,-0.14134472608566284,1
wildfires,D,1.0,3,50,8200,410000,-0.15895575284957886,-0.15895575284957886,-0.15895575284957886,1
wildfires,D,1.0,3,50,8400,420000,-0.14493386447429657,-0.14493386447429657,-0.14493386447429657,1
wildfires,D,1.0,3,50,8600,430000,-0.15251852571964264,-0.15251852571964264,-0.15251852571964264,1
wildfires,D,1.0,3,50,8800,440000,-0.15143626928329468,-0.15143626928329468,-0.15143626928329468,1
wildfires,D,1.0,3,50,9000,450000,-0.14464575052261353,-0.14464575052261353,-0.14464575052261353,1
wildfires,D,1.0,3,50,9200,460000,-0.14960582554340363,-0.14960582554340363,-0.14960582554340363,1
wildfires,D,1.0,3,50,9400,470000,-0.14301852881908417,-0.14301852881908417,-0.14301852881908417,1
wildfires,D,1.0,3,50,9600,480000,-0.14911437034606934,-0.14911437034606934,-0.14911437034606934,1
wildfires,D,1.0,3,50,9800,490000,-0.14736436307430267,-0.14736436307430267,-0.14736436307430267,1
wildfires,D,1.0,3,50,10000,500000,-0.14017657935619354,-0.14017657935619354,-0.14017657935619354,1


==> data11/training/training_export_manifest.csv <==
field,criterion,lambda,N,H,expectedTrainingSeeds,exportedTrainingSeeds,evalReturnRows,hasEvalReturn,csvFile,status
chemical-plume,D,0.0,3,50,1,1,50,1,chemical_plume_d_lambda0_N3.csv,ok
chemical-plume,D,0.25,3,50,1,1,50,1,chemical_plume_d_lambda0.25_N3.csv,ok
chemical-plume,D,0.5,3,50,1,1,50,1,chemical_plume_d_lambda0.5_N3.csv,ok
chemical-plume,D,0.75,3,50,1,1,50,1,chemical_plume_d_lambda0.75_N3.csv,ok
chemical-plume,D,1.0,3,50,1,1,50,1,chemical_plume_d_lambda1_N3.csv,ok
radar,A,0.0,3,50,1,0,0,0,radar_a_lambda0_N3.csv,incomplete
radar,A,0.25,3,50,1,0,0,0,radar_a_lambda0.25_N3.csv,incomplete
radar,A,0.5,3,50,1,0,0,0,radar_a_lambda0.5_N3.csv,incomplete
radar,A,0.75,3,50,1,0,0,0,radar_a_lambda0.75_N3.csv,incomplete
radar,A,1.0,3,50,1,0,0,0,radar_a_lambda1_N3.csv,incomplete
radar,D,0.0,3,50,1,0,0,0,radar_d_lambda0_N3.csv,incomplete
radar,D,0.25,3,50,1,0,0,0,radar_d_lambda0.25_N3.csv,incomplete
radar,D,0.5,3,50,1,0,0,0,radar_d_lambda0.5_N3.csv,incomplete
radar,D,0.75,3,50,1,0,0,0,radar_d_lambda0.75_N3.csv,incomplete
radar,D,1.0,3,50,1,0,0,0,radar_d_lambda1_N3.csv,incomplete
wildfires,D,0.0,3,50,1,1,50,1,wildfires_d_lambda0_N3.csv,ok
wildfires,D,0.25,3,50,1,1,50,1,wildfires_d_lambda0.25_N3.csv,ok
wildfires,D,0.5,3,50,1,1,50,1,wildfires_d_lambda0.5_N3.csv,ok
wildfires,D,0.75,3,50,1,1,50,1,wildfires_d_lambda0.75_N3.csv,ok
wildfires,D,1.0,3,50,1,1,50,1,wildfires_d_lambda1_N3.csv,ok


==> data11/training/training_log_status.csv <==
field,criterion,lambda,N,H,trainingSeed,runDir,evalReturnEvents,trainReturnEvents,status,reason
chemical-plume,D,0.0,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0_noiseStd1.01_H50_seed0_3_vehicles,50,10000,ok,
chemical-plume,D,0.25,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.25_noiseStd1.01_H50_seed0_3_vehicles,50,10000,ok,
chemical-plume,D,0.5,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.5_noiseStd1.01_H50_seed0_3_vehicles,50,10000,ok,
chemical-plume,D,0.75,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda0.75_noiseStd1.01_H50_seed0_3_vehicles,50,10000,ok,
chemical-plume,D,1.0,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_chemical_plume_doptimal_globalGP_h0_lambda1_noiseStd1.01_H50_seed0_3_vehicles,50,10000,ok,
radar,A,0.0,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0_noiseStd1_H50_seed0_3_vehicles,0,0,missing_eval_return,TensorBoard tag test/accumulated_reward is absent or empty
radar,A,0.25,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.25_noiseStd1_H50_seed0_3_vehicles,0,0,missing_eval_return,TensorBoard tag test/accumulated_reward is absent or empty
radar,A,0.5,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.5_noiseStd1_H50_seed0_3_vehicles,0,0,missing_eval_return,TensorBoard tag test/accumulated_reward is absent or empty
radar,A,0.75,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda0.75_noiseStd1_H50_seed0_3_vehicles,0,0,missing_eval_return,TensorBoard tag test/accumulated_reward is absent or empty
radar,A,1.0,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_aoptimal_globalGP_h0_lambda1_noiseStd1_H50_seed0_3_vehicles,0,0,missing_eval_return,TensorBoard tag test/accumulated_reward is absent or empty
radar,D,0.0,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0_noiseStd1_H50_seed0_3_vehicles,0,0,missing_eval_return,TensorBoard tag test/accumulated_reward is absent or empty
radar,D,0.25,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.25_noiseStd1_H50_seed0_3_vehicles,0,0,missing_eval_return,TensorBoard tag test/accumulated_reward is absent or empty
radar,D,0.5,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.5_noiseStd1_H50_seed0_3_vehicles,0,0,missing_eval_return,TensorBoard tag test/accumulated_reward is absent or empty
radar,D,0.75,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda0.75_noiseStd1_H50_seed0_3_vehicles,0,0,missing_eval_return,TensorBoard tag test/accumulated_reward is absent or empty
radar,D,1.0,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_radar_doptimal_globalGP_h0_lambda1_noiseStd1_H50_seed0_3_vehicles,0,0,missing_eval_return,TensorBoard tag test/accumulated_reward is absent or empty
wildfires,D,0.0,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0_noiseStd1.01_H50_seed0_3_vehicles,50,10000,ok,
wildfires,D,0.25,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.25_noiseStd1.01_H50_seed0_3_vehicles,50,10000,ok,
wildfires,D,0.5,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.5_noiseStd1.01_H50_seed0_3_vehicles,50,10000,ok,
wildfires,D,0.75,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda0.75_noiseStd1.01_H50_seed0_3_vehicles,50,10000,ok,
wildfires,D,1.0,3,50,0,/home/muzaffar.qureshi/RLGP14_hiper/runs/PPO_wildfires_doptimal_globalGP_h0_lambda1_noiseStd1.01_H50_seed0_3_vehicles,50,10000,ok,


==> data11/training/wildfires_d_lambda0.25_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,0.18566720187664032,0.18566720187664032,0.18566720187664032,1
400,20000,0.17790170013904572,0.17790170013904572,0.17790170013904572,1
600,30000,0.23267123103141785,0.23267123103141785,0.23267123103141785,1
800,40000,0.24561379849910736,0.24561379849910736,0.24561379849910736,1
1000,50000,0.24054118990898132,0.24054118990898132,0.24054118990898132,1
1200,60000,0.2708594501018524,0.2708594501018524,0.2708594501018524,1
1400,70000,0.2706967294216156,0.2706967294216156,0.2706967294216156,1
1600,80000,0.2842750549316406,0.2842750549316406,0.2842750549316406,1
1800,90000,0.3092338740825653,0.3092338740825653,0.3092338740825653,1
2000,100000,0.31853505969047546,0.31853505969047546,0.31853505969047546,1
2200,110000,0.29539254307746887,0.29539254307746887,0.29539254307746887,1
2400,120000,0.2869187593460083,0.2869187593460083,0.2869187593460083,1
2600,130000,0.3352515399456024,0.3352515399456024,0.3352515399456024,1
2800,140000,0.3506436347961426,0.3506436347961426,0.3506436347961426,1
3000,150000,0.34541624784469604,0.34541624784469604,0.34541624784469604,1
3200,160000,0.35353049635887146,0.35353049635887146,0.35353049635887146,1
3400,170000,0.3635749816894531,0.3635749816894531,0.3635749816894531,1
3600,180000,0.34935489296913147,0.34935489296913147,0.34935489296913147,1
3800,190000,0.33851227164268494,0.33851227164268494,0.33851227164268494,1
4000,200000,0.35567691922187805,0.35567691922187805,0.35567691922187805,1
4200,210000,0.3462565839290619,0.3462565839290619,0.3462565839290619,1
4400,220000,0.3472957909107208,0.3472957909107208,0.3472957909107208,1
4600,230000,0.36551377177238464,0.36551377177238464,0.36551377177238464,1
4800,240000,0.3439096212387085,0.3439096212387085,0.3439096212387085,1
5000,250000,0.359213262796402,0.359213262796402,0.359213262796402,1
5200,260000,0.3695954382419586,0.3695954382419586,0.3695954382419586,1
5400,270000,0.3565337657928467,0.3565337657928467,0.3565337657928467,1
5600,280000,0.3672848045825958,0.3672848045825958,0.3672848045825958,1
5800,290000,0.35243120789527893,0.35243120789527893,0.35243120789527893,1
6000,300000,0.36710479855537415,0.36710479855537415,0.36710479855537415,1
6200,310000,0.3692747950553894,0.3692747950553894,0.3692747950553894,1
6400,320000,0.38093194365501404,0.38093194365501404,0.38093194365501404,1
6600,330000,0.37602874636650085,0.37602874636650085,0.37602874636650085,1
6800,340000,0.3469831049442291,0.3469831049442291,0.3469831049442291,1
7000,350000,0.3709649443626404,0.3709649443626404,0.3709649443626404,1
7200,360000,0.33867907524108887,0.33867907524108887,0.33867907524108887,1
7400,370000,0.36636030673980713,0.36636030673980713,0.36636030673980713,1
7600,380000,0.3893433213233948,0.3893433213233948,0.3893433213233948,1
7800,390000,0.3917897343635559,0.3917897343635559,0.3917897343635559,1
8000,400000,0.38255396485328674,0.38255396485328674,0.38255396485328674,1
8200,410000,0.37873509526252747,0.37873509526252747,0.37873509526252747,1
8400,420000,0.3774484395980835,0.3774484395980835,0.3774484395980835,1
8600,430000,0.3659331202507019,0.3659331202507019,0.3659331202507019,1
8800,440000,0.3743206560611725,0.3743206560611725,0.3743206560611725,1
9000,450000,0.3733919560909271,0.3733919560909271,0.3733919560909271,1
9200,460000,0.3785001337528229,0.3785001337528229,0.3785001337528229,1
9400,470000,0.3658626973628998,0.3658626973628998,0.3658626973628998,1
9600,480000,0.3420906364917755,0.3420906364917755,0.3420906364917755,1
9800,490000,0.39156511425971985,0.39156511425971985,0.39156511425971985,1
10000,500000,0.372394859790802,0.372394859790802,0.372394859790802,1


==> data11/training/wildfires_d_lambda0.5_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,0.08722806721925735,0.08722806721925735,0.08722806721925735,1
400,20000,0.07187099754810333,0.07187099754810333,0.07187099754810333,1
600,30000,0.07717985659837723,0.07717985659837723,0.07717985659837723,1
800,40000,0.10299751907587051,0.10299751907587051,0.10299751907587051,1
1000,50000,0.09931667894124985,0.09931667894124985,0.09931667894124985,1
1200,60000,0.10380028933286667,0.10380028933286667,0.10380028933286667,1
1400,70000,0.056152019649744034,0.056152019649744034,0.056152019649744034,1
1600,80000,0.05945833399891853,0.05945833399891853,0.05945833399891853,1
1800,90000,0.1320994645357132,0.1320994645357132,0.1320994645357132,1
2000,100000,0.07556847482919693,0.07556847482919693,0.07556847482919693,1
2200,110000,0.12345916032791138,0.12345916032791138,0.12345916032791138,1
2400,120000,0.1123848706483841,0.1123848706483841,0.1123848706483841,1
2600,130000,0.14023423194885254,0.14023423194885254,0.14023423194885254,1
2800,140000,0.1429828703403473,0.1429828703403473,0.1429828703403473,1
3000,150000,0.14816546440124512,0.14816546440124512,0.14816546440124512,1
3200,160000,0.13351134955883026,0.13351134955883026,0.13351134955883026,1
3400,170000,0.11989805847406387,0.11989805847406387,0.11989805847406387,1
3600,180000,0.14793217182159424,0.14793217182159424,0.14793217182159424,1
3800,190000,0.13099101185798645,0.13099101185798645,0.13099101185798645,1
4000,200000,0.13769444823265076,0.13769444823265076,0.13769444823265076,1
4200,210000,0.13661019504070282,0.13661019504070282,0.13661019504070282,1
4400,220000,0.15263251960277557,0.15263251960277557,0.15263251960277557,1
4600,230000,0.13415178656578064,0.13415178656578064,0.13415178656578064,1
4800,240000,0.1454574018716812,0.1454574018716812,0.1454574018716812,1
5000,250000,0.15597215294837952,0.15597215294837952,0.15597215294837952,1
5200,260000,0.14534057676792145,0.14534057676792145,0.14534057676792145,1
5400,270000,0.12773583829402924,0.12773583829402924,0.12773583829402924,1
5600,280000,0.10463486611843109,0.10463486611843109,0.10463486611843109,1
5800,290000,0.1125468835234642,0.1125468835234642,0.1125468835234642,1
6000,300000,0.13356494903564453,0.13356494903564453,0.13356494903564453,1
6200,310000,0.13986736536026,0.13986736536026,0.13986736536026,1
6400,320000,0.15158861875534058,0.15158861875534058,0.15158861875534058,1
6600,330000,0.12288108468055725,0.12288108468055725,0.12288108468055725,1
6800,340000,0.13055165112018585,0.13055165112018585,0.13055165112018585,1
7000,350000,0.1545901894569397,0.1545901894569397,0.1545901894569397,1
7200,360000,0.14921355247497559,0.14921355247497559,0.14921355247497559,1
7400,370000,0.14367526769638062,0.14367526769638062,0.14367526769638062,1
7600,380000,0.13734908401966095,0.13734908401966095,0.13734908401966095,1
7800,390000,0.1554805189371109,0.1554805189371109,0.1554805189371109,1
8000,400000,0.14459392428398132,0.14459392428398132,0.14459392428398132,1
8200,410000,0.16966919600963593,0.16966919600963593,0.16966919600963593,1
8400,420000,0.14981713891029358,0.14981713891029358,0.14981713891029358,1
8600,430000,0.16293638944625854,0.16293638944625854,0.16293638944625854,1
8800,440000,0.1503887176513672,0.1503887176513672,0.1503887176513672,1
9000,450000,0.13157901167869568,0.13157901167869568,0.13157901167869568,1
9200,460000,0.15281230211257935,0.15281230211257935,0.15281230211257935,1
9400,470000,0.14237037301063538,0.14237037301063538,0.14237037301063538,1
9600,480000,0.14299136400222778,0.14299136400222778,0.14299136400222778,1
9800,490000,0.1409754455089569,0.1409754455089569,0.1409754455089569,1
10000,500000,0.16861028969287872,0.16861028969287872,0.16861028969287872,1


==> data11/training/wildfires_d_lambda0.75_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,-0.05335376784205437,-0.05335376784205437,-0.05335376784205437,1
400,20000,-0.060182925313711166,-0.060182925313711166,-0.060182925313711166,1
600,30000,-0.05581950023770332,-0.05581950023770332,-0.05581950023770332,1
800,40000,-0.06467416137456894,-0.06467416137456894,-0.06467416137456894,1
1000,50000,-0.05513479560613632,-0.05513479560613632,-0.05513479560613632,1
1200,60000,-0.04177742823958397,-0.04177742823958397,-0.04177742823958397,1
1400,70000,-0.08726769685745239,-0.08726769685745239,-0.08726769685745239,1
1600,80000,-0.05025129392743111,-0.05025129392743111,-0.05025129392743111,1
1800,90000,-0.04977523908019066,-0.04977523908019066,-0.04977523908019066,1
2000,100000,-0.06933511793613434,-0.06933511793613434,-0.06933511793613434,1
2200,110000,-0.052249886095523834,-0.052249886095523834,-0.052249886095523834,1
2400,120000,-0.061436139047145844,-0.061436139047145844,-0.061436139047145844,1
2600,130000,-0.0479171946644783,-0.0479171946644783,-0.0479171946644783,1
2800,140000,-0.05346627160906792,-0.05346627160906792,-0.05346627160906792,1
3000,150000,-0.05816316977143288,-0.05816316977143288,-0.05816316977143288,1
3200,160000,-0.05760248377919197,-0.05760248377919197,-0.05760248377919197,1
3400,170000,-0.06405496597290039,-0.06405496597290039,-0.06405496597290039,1
3600,180000,-0.07279730588197708,-0.07279730588197708,-0.07279730588197708,1
3800,190000,-0.06624272465705872,-0.06624272465705872,-0.06624272465705872,1
4000,200000,-0.05138865485787392,-0.05138865485787392,-0.05138865485787392,1
4200,210000,-0.04587601497769356,-0.04587601497769356,-0.04587601497769356,1
4400,220000,-0.04786039516329765,-0.04786039516329765,-0.04786039516329765,1
4600,230000,-0.03692447394132614,-0.03692447394132614,-0.03692447394132614,1
4800,240000,-0.051952261477708817,-0.051952261477708817,-0.051952261477708817,1
5000,250000,-0.05334315821528435,-0.05334315821528435,-0.05334315821528435,1
5200,260000,-0.04475205019116402,-0.04475205019116402,-0.04475205019116402,1
5400,270000,-0.057881828397512436,-0.057881828397512436,-0.057881828397512436,1
5600,280000,-0.057465437799692154,-0.057465437799692154,-0.057465437799692154,1
5800,290000,-0.05261315405368805,-0.05261315405368805,-0.05261315405368805,1
6000,300000,-0.05894043296575546,-0.05894043296575546,-0.05894043296575546,1
6200,310000,-0.06684481352567673,-0.06684481352567673,-0.06684481352567673,1
6400,320000,-0.05184056609869003,-0.05184056609869003,-0.05184056609869003,1
6600,330000,-0.05496872961521149,-0.05496872961521149,-0.05496872961521149,1
6800,340000,-0.053828101605176926,-0.053828101605176926,-0.053828101605176926,1
7000,350000,-0.05458560585975647,-0.05458560585975647,-0.05458560585975647,1
7200,360000,-0.06477848440408707,-0.06477848440408707,-0.06477848440408707,1
7400,370000,-0.09018145501613617,-0.09018145501613617,-0.09018145501613617,1
7600,380000,-0.09453648328781128,-0.09453648328781128,-0.09453648328781128,1
7800,390000,-0.04491767659783363,-0.04491767659783363,-0.04491767659783363,1
8000,400000,-0.04175335541367531,-0.04175335541367531,-0.04175335541367531,1
8200,410000,-0.041236937046051025,-0.041236937046051025,-0.041236937046051025,1
8400,420000,-0.05990689620375633,-0.05990689620375633,-0.05990689620375633,1
8600,430000,-0.05540654808282852,-0.05540654808282852,-0.05540654808282852,1
8800,440000,-0.04823923483490944,-0.04823923483490944,-0.04823923483490944,1
9000,450000,-0.0395200252532959,-0.0395200252532959,-0.0395200252532959,1
9200,460000,-0.02877974882721901,-0.02877974882721901,-0.02877974882721901,1
9400,470000,-0.03661980479955673,-0.03661980479955673,-0.03661980479955673,1
9600,480000,-0.026563657447695732,-0.026563657447695732,-0.026563657447695732,1
9800,490000,-0.031034452840685844,-0.031034452840685844,-0.031034452840685844,1
10000,500000,-0.029974279925227165,-0.029974279925227165,-0.029974279925227165,1


==> data11/training/wildfires_d_lambda0_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,0.16741178929805756,0.16741178929805756,0.16741178929805756,1
400,20000,0.3475780487060547,0.3475780487060547,0.3475780487060547,1
600,30000,0.33797207474708557,0.33797207474708557,0.33797207474708557,1
800,40000,0.40415969491004944,0.40415969491004944,0.40415969491004944,1
1000,50000,0.3836526572704315,0.3836526572704315,0.3836526572704315,1
1200,60000,0.45325201749801636,0.45325201749801636,0.45325201749801636,1
1400,70000,0.44051802158355713,0.44051802158355713,0.44051802158355713,1
1600,80000,0.4834713637828827,0.4834713637828827,0.4834713637828827,1
1800,90000,0.49505797028541565,0.49505797028541565,0.49505797028541565,1
2000,100000,0.4824364483356476,0.4824364483356476,0.4824364483356476,1
2200,110000,0.5202890634536743,0.5202890634536743,0.5202890634536743,1
2400,120000,0.525623083114624,0.525623083114624,0.525623083114624,1
2600,130000,0.608109176158905,0.608109176158905,0.608109176158905,1
2800,140000,0.6252715587615967,0.6252715587615967,0.6252715587615967,1
3000,150000,0.5988860130310059,0.5988860130310059,0.5988860130310059,1
3200,160000,0.6081940531730652,0.6081940531730652,0.6081940531730652,1
3400,170000,0.6092287302017212,0.6092287302017212,0.6092287302017212,1
3600,180000,0.6209648251533508,0.6209648251533508,0.6209648251533508,1
3800,190000,0.6143006682395935,0.6143006682395935,0.6143006682395935,1
4000,200000,0.6436202526092529,0.6436202526092529,0.6436202526092529,1
4200,210000,0.6025128364562988,0.6025128364562988,0.6025128364562988,1
4400,220000,0.6294492483139038,0.6294492483139038,0.6294492483139038,1
4600,230000,0.6230670809745789,0.6230670809745789,0.6230670809745789,1
4800,240000,0.6261245608329773,0.6261245608329773,0.6261245608329773,1
5000,250000,0.6186380982398987,0.6186380982398987,0.6186380982398987,1
5200,260000,0.6211410164833069,0.6211410164833069,0.6211410164833069,1
5400,270000,0.6339261531829834,0.6339261531829834,0.6339261531829834,1
5600,280000,0.6410013437271118,0.6410013437271118,0.6410013437271118,1
5800,290000,0.6087778806686401,0.6087778806686401,0.6087778806686401,1
6000,300000,0.6493759155273438,0.6493759155273438,0.6493759155273438,1
6200,310000,0.6445557475090027,0.6445557475090027,0.6445557475090027,1
6400,320000,0.6058101654052734,0.6058101654052734,0.6058101654052734,1
6600,330000,0.6304317712783813,0.6304317712783813,0.6304317712783813,1
6800,340000,0.6054461598396301,0.6054461598396301,0.6054461598396301,1
7000,350000,0.6102396845817566,0.6102396845817566,0.6102396845817566,1
7200,360000,0.6135684251785278,0.6135684251785278,0.6135684251785278,1
7400,370000,0.5987376570701599,0.5987376570701599,0.5987376570701599,1
7600,380000,0.5784212350845337,0.5784212350845337,0.5784212350845337,1
7800,390000,0.587003231048584,0.587003231048584,0.587003231048584,1
8000,400000,0.5503401756286621,0.5503401756286621,0.5503401756286621,1
8200,410000,0.569825291633606,0.569825291633606,0.569825291633606,1
8400,420000,0.6066371202468872,0.6066371202468872,0.6066371202468872,1
8600,430000,0.6214742064476013,0.6214742064476013,0.6214742064476013,1
8800,440000,0.6151138544082642,0.6151138544082642,0.6151138544082642,1
9000,450000,0.6032618880271912,0.6032618880271912,0.6032618880271912,1
9200,460000,0.599053144454956,0.599053144454956,0.599053144454956,1
9400,470000,0.6373657584190369,0.6373657584190369,0.6373657584190369,1
9600,480000,0.5987241864204407,0.5987241864204407,0.5987241864204407,1
9800,490000,0.6147862672805786,0.6147862672805786,0.6147862672805786,1
10000,500000,0.619205892086029,0.619205892086029,0.619205892086029,1


==> data11/training/wildfires_d_lambda1_N3.csv <==
episode,jointEnvSteps,mean,lo,hi,nSeeds
200,10000,-0.23942239582538605,-0.23942239582538605,-0.23942239582538605,1
400,20000,-0.23359163105487823,-0.23359163105487823,-0.23359163105487823,1
600,30000,-0.23053443431854248,-0.23053443431854248,-0.23053443431854248,1
800,40000,-0.2443871796131134,-0.2443871796131134,-0.2443871796131134,1
1000,50000,-0.18978604674339294,-0.18978604674339294,-0.18978604674339294,1
1200,60000,-0.17869192361831665,-0.17869192361831665,-0.17869192361831665,1
1400,70000,-0.19970302283763885,-0.19970302283763885,-0.19970302283763885,1
1600,80000,-0.18912148475646973,-0.18912148475646973,-0.18912148475646973,1
1800,90000,-0.1837640404701233,-0.1837640404701233,-0.1837640404701233,1
2000,100000,-0.1758413463830948,-0.1758413463830948,-0.1758413463830948,1
2200,110000,-0.16956833004951477,-0.16956833004951477,-0.16956833004951477,1
2400,120000,-0.18102140724658966,-0.18102140724658966,-0.18102140724658966,1
2600,130000,-0.1681462973356247,-0.1681462973356247,-0.1681462973356247,1
2800,140000,-0.1800692081451416,-0.1800692081451416,-0.1800692081451416,1
3000,150000,-0.17732228338718414,-0.17732228338718414,-0.17732228338718414,1
3200,160000,-0.17849642038345337,-0.17849642038345337,-0.17849642038345337,1
3400,170000,-0.18174698948860168,-0.18174698948860168,-0.18174698948860168,1
3600,180000,-0.18571342527866364,-0.18571342527866364,-0.18571342527866364,1
3800,190000,-0.15978170931339264,-0.15978170931339264,-0.15978170931339264,1
4000,200000,-0.16237975656986237,-0.16237975656986237,-0.16237975656986237,1
4200,210000,-0.17794322967529297,-0.17794322967529297,-0.17794322967529297,1
4400,220000,-0.1853644698858261,-0.1853644698858261,-0.1853644698858261,1
4600,230000,-0.17673179507255554,-0.17673179507255554,-0.17673179507255554,1
4800,240000,-0.17833325266838074,-0.17833325266838074,-0.17833325266838074,1
5000,250000,-0.18923422694206238,-0.18923422694206238,-0.18923422694206238,1
5200,260000,-0.16780366003513336,-0.16780366003513336,-0.16780366003513336,1
5400,270000,-0.17446745932102203,-0.17446745932102203,-0.17446745932102203,1
5600,280000,-0.17049214243888855,-0.17049214243888855,-0.17049214243888855,1
5800,290000,-0.15724293887615204,-0.15724293887615204,-0.15724293887615204,1
6000,300000,-0.1546507328748703,-0.1546507328748703,-0.1546507328748703,1
6200,310000,-0.15279963612556458,-0.15279963612556458,-0.15279963612556458,1
6400,320000,-0.1463962197303772,-0.1463962197303772,-0.1463962197303772,1
6600,330000,-0.16010792553424835,-0.16010792553424835,-0.16010792553424835,1
6800,340000,-0.14882808923721313,-0.14882808923721313,-0.14882808923721313,1
7000,350000,-0.14188241958618164,-0.14188241958618164,-0.14188241958618164,1
7200,360000,-0.15081946551799774,-0.15081946551799774,-0.15081946551799774,1
7400,370000,-0.14084084331989288,-0.14084084331989288,-0.14084084331989288,1
7600,380000,-0.14134366810321808,-0.14134366810321808,-0.14134366810321808,1
7800,390000,-0.13083559274673462,-0.13083559274673462,-0.13083559274673462,1
8000,400000,-0.14134472608566284,-0.14134472608566284,-0.14134472608566284,1
8200,410000,-0.15895575284957886,-0.15895575284957886,-0.15895575284957886,1
8400,420000,-0.14493386447429657,-0.14493386447429657,-0.14493386447429657,1
8600,430000,-0.15251852571964264,-0.15251852571964264,-0.15251852571964264,1
8800,440000,-0.15143626928329468,-0.15143626928329468,-0.15143626928329468,1
9000,450000,-0.14464575052261353,-0.14464575052261353,-0.14464575052261353,1
9200,460000,-0.14960582554340363,-0.14960582554340363,-0.14960582554340363,1
9400,470000,-0.14301852881908417,-0.14301852881908417,-0.14301852881908417,1
9600,480000,-0.14911437034606934,-0.14911437034606934,-0.14911437034606934,1
9800,490000,-0.14736436307430267,-0.14736436307430267,-0.14736436307430267,1
10000,500000,-0.14017657935619354,-0.14017657935619354,-0.14017657935619354,1


==> figure5/DATA_ROOT.txt <==
data5

